Multi-Objective Amortized CDRH3 Sequence Sampling Diversifies Promising Antibody Candidates

Antibody therapeutics have transformed treatment across diverse therapeutic areas and have become central to modern medicine. While recent machine learning approaches aim to accelerate antibody discovery through structure-based design and target-affinity optimization, successful candidates must also satisfy broad developability constraints, including structural compatibility, low immunogenicity, and favorable biophysical properties, while remaining sufficiently diverse to provide sufficient coverage of design space to mitigate later-stage development failures. We introduce a preference-conditioned multi-objective generative flow network (GFN) fine-tuning pipeline for fixed-framework CDRH3 loop redesign that fine-tunes a biological sequence model against many inexpensive proxies covering backbone compatibility, sequence likelihood, immunogenicity risk, novelty, and developability liabilities. It combines up to fourteen predictive rewards in a single policy trained to sample CDRH3 loops across 623 SAbDab antibody structures, leveraging a reward reduction strategy to preserve Pareto dominance under this learned map. We also introduce a novel autoregressive span-in-filling variant of AMPLIFY-350M that serves both as a scaffold-conditioned CDRH3 generation prior and as a direct conditional likelihood scorer. We evaluated reward scores, diversity, and design quality on loops sampled on 45 held-out antibody complexes to assess structural consistency, confidence, aggregation propensity, stability, and antigen binding. Compared with the inverse-folding methods ProteinMPNN and ESM-IF, our approach produces roughly 10x more distinct acceptable candidates per design at 50% sequence identity, while holding 10% of the 14-objective Pareto front pooled across methods, trading per-sample quality for greater exploration of novel possible structures.

==> data/curation/composition.csv <==
n,xray,cryoem,res_min,res_med,res_max,protein,peptide,dropped_zero_res,dropped_zero_res_cryoem,cryoem_total
784,781,3,1.2,2.0,2.3,469,315,212,212,264


==> data/curation/funnel.csv <==
step,rule,removes,removed,retained
SAbDab entries after annotation cleaning,complete H/L/antigen annotation; single-chain protein or peptide antigen; one entry per PDB,yes,,1905
Resolution,$0 <$ resolution $\leq 2.3$~\AA{},yes,1032,873
Parser blacklist,17 PDB entries with known structure/inverse-folding parser mismatch,yes,17,856
Chain residue-count check,parsed residue count must equal the heavy-chain sequence length,yes,67,
BoltzIF resolved-residue check,BoltzIF resolved residues must equal the sequence length,yes,4,
ProteinMPNN parse,structure must parse under every ProteinMPNN variant,yes,1,784
Cross-model CDRH3 length agreement,"all 24 models must agree on CDRH3 length, under Chothia and under IMGT",yes,0,784
Sequence recovery,argmax agreement with the native CDRH3,no,0,784
Boundary-shift test,native CDRH3 must score above every $\pm1..\pm5$ shift and above chance,no,0,784


==> data/curation/leakage_menu.csv <==
threshold,train_kept,excluded
0.50,1,707
0.70,43,665
0.80,136,572
0.90,529,179
0.95,660,48
0.97,669,39
1.00,691,17


==> data/curation/quality_flags.csv <==
scheme,n_structures,n_models,all_models_pass,best_model_pass,worst_model_pass,worst_model
Chothia,784,24,558,784,713,proteinmpnn_antibody_antibmpnn_060
IMGT,784,24,695,784,755,proteinmpnn_antibody_antibmpnn_100


==> data/curation/scaffold_percentiles.csv <==
percentile,identity
50,0.856
75,0.900
90,0.934
95,0.981
99,1.000
100,1.000


==> data/curation/split.csv <==
quantity,count
Universe (structures with precomputed inverse-folding logits),784
After minimum CDRH3 length $\geq 5$,753
TRAIN,623
VALID (CDRH3-length-stratified),10
"TEST (RAbD-derived, reserved)",55
\texttt{exclude\_from\_training},161


==> data/curation/split_detail.csv <==
key,value
n_short,31
trainable,753
rabd_avail,55
rabd_total,60
rabd_collapsed,0
test,55
valid,10
train,623
test_leaks,48
valid_leaks,27
exclude,161
valid_h3,"5, 7, 9, 9, 10, 11, 12, 14, 16, 18"


==> data/postfilter_timing/arm_runs.csv <==
arm,pdb,n_stage1,n_stage3,total_s
amplify_prior,1osp,9192,1000,33289.0
proteinmpnn_vanilla,1ic7,11565,1000,33117.0
gflownet,3cx5,13069,1000,37229.0
amplify_prior,3cx5,13140,1000,37483.0
amplify_prior,3o2d,13140,1000,34396.0
gflownet,3o2d,13869,1000,34196.0
gflownet,5d96,14214,1000,34476.0
gflownet,1osp,14219,1000,34232.0
gflownet,5ggs,14494,1000,35117.0
gflownet,3hi6,14700,1000,34628.0
amplify_prior,4cmh,14863,1000,34333.0
amplify_prior,5ggs,14882,1000,35118.0
amplify_prior,4qci,14883,1000,34499.0
amplify_prior,3hi6,14893,1000,35120.0
gflownet,4cmh,14958,1000,34159.0
amplify_prior,3nid,15755,1000,37639.0
amplify_prior,3l95,15769,1000,34783.0
amplify_prior,2ypv,15785,1000,34434.0
amplify_prior,4etq,15796,1000,35690.0
amplify_prior,5d96,15799,1000,35379.0
gflownet,4qci,15840,1000,34761.0
gflownet,3l95,16114,1000,35050.0
gflownet,4etq,16203,1000,36080.0
gflownet,3nid,16527,1000,38057.0
gflownet,2ypv,16631,1000,34856.0
gflownet,2adf,17745,1000,34755.0
gflownet,1iqd,19112,1000,35260.0
expanded14_D5,3cx5,20126,1000,40999.0
esm_if,5d96,20504,1000,36460.0
gflownet,5d93,20966,1000,36568.0
expanded14_D5,3o2d,21217,1000,36154.0
expanded14_D5,1osp,21237,1000,36114.0
proteinmpnn_vanilla,3o2d,21458,1000,36222.0
expanded14_D4,3cx5,21553,1000,41600.0
esm_if,2dd8,21630,1000,35836.0
esm_if,1ic7,21765,1000,35335.0
expanded14_D5,3hi6,22049,1000,36994.0
expanded14_D4,1osp,22185,1000,36417.0
expanded14_D5,5ggs,22208,1000,37545.0
expanded14_D5,4cmh,22292,1000,36020.0
expanded14_D4,3o2d,22358,1000,36388.0
expanded14_D4,5ggs,22389,1000,37495.0
expanded14_D5,4qci,22658,1000,36488.0
expanded14_D5,3l95,22722,1000,36932.0
expanded14_D5,5d96,22836,1000,36910.0
expanded14_D4,3hi6,22839,1000,37330.0
proteinmpnn_vanilla,3cx5,22845,1000,42362.0
proteinmpnn_vanilla,4cmh,23064,1000,36504.0
expanded14_D5,4etq,23140,1000,38123.0
expanded14_D4,4qci,23142,1000,36665.0
expanded14_D4,4cmh,23214,1000,36571.0
proteinmpnn_vanilla,1iqd,23230,1000,36033.0
esm_if,2cmr,23313,1000,36229.0
expanded14_D5,3nid,23316,1000,41156.0
esm_if,2ypv,23326,1000,36412.0
expanded14_D5,2ypv,23446,1000,36344.0
expanded14_D4,3l95,23523,1000,36943.0
expanded14_D5,3ffd,23537,1000,36125.0
expanded14_D4,4etq,23556,1000,38087.0
proteinmpnn_vanilla,5ggs,23695,1000,38260.0
expanded14_D5,5hi4,23721,1000,37530.0
expanded14_D5,2dd8,23731,1000,36327.0
esm_if,3l95,23859,1000,37446.0
expanded14_D5,2cmr,23935,1000,36352.0
expanded14_D4,5d96,24047,1000,37713.0
gflownet,1ic7,24241,1000,35974.0
expanded14_D4,3nid,24298,1000,41456.0
esm_if,3hi6,24325,1000,37699.0
expanded14_D4,2ypv,24395,1000,36478.0
esm_if,3o2d,24502,1000,37245.0
expanded14_D5,2adf,24559,1000,36518.0
proteinmpnn_vanilla,5d96,24724,1000,37574.0
expanded14_D4,3ffd,24757,1000,36006.0
expanded14_D4,2cmr,24768,1000,36235.0
expanded14_D4,2dd8,24843,1000,36191.0
proteinmpnn_vanilla,2dd8,24899,1000,36451.0
expanded14_D4,5hi4,24922,1000,37738.0
expanded14_D5,1iqd,25109,1000,36632.0
proteinmpnn_vanilla,1osp,25286,1000,37366.0
proteinmpnn_vanilla,4qci,25294,1000,37227.0
expanded14_D4,2adf,25342,1000,36492.0
esm_if,1iqd,25572,1000,36439.0
proteinmpnn_vanilla,3ffd,25580,1000,36431.0
proteinmpnn_vanilla,2ypv,26007,1000,37067.0
expanded14_D4,1iqd,26012,1000,36739.0
esm_if,5hi4,26129,1000,38533.0
esm_if,4cmh,26445,1000,37426.0
expanded14_D5,5d93,26445,1000,38139.0
esm_if,2adf,26805,1000,36814.0
esm_if,5d93,26809,1000,37992.0
esm_if,4qci,26946,1000,37614.0
proteinmpnn_vanilla,3hi6,27081,1000,38293.0
expanded14_D4,5d93,27170,1000,38124.0
esm_if,3ffd,27198,1000,36680.0
esm_if,1osp,27274,1000,37740.0
proteinmpnn_vanilla,2cmr,27609,1000,37015.0
esm_if,5ggs,27670,1000,39278.0
esm_if,3nid,27929,1000,43847.0
expanded14_D5,1ic7,28031,1000,36544.0
proteinmpnn_vanilla,5d93,28231,1000,38710.0
expanded14_D4,1ic7,29072,1000,36742.0
proteinmpnn_vanilla,2adf,29277,1000,37377.0
proteinmpnn_vanilla,3l95,29441,1000,38680.0
proteinmpnn_vanilla,5hi4,29489,1000,39238.0
proteinmpnn_vanilla,4etq,29822,1000,40384.0
proteinmpnn_vanilla,3nid,29884,1000,44255.0
esm_if,4etq,30388,1000,40506.0


==> data/postfilter_timing/assemble_jobs.csv <==
job,elapsed,loaded,n_resume_lines,n_fully_resumed,n_rerun
423303_14,00:05:28,1500,0,0,0
423303_9,00:00:59,1500,5,5,0
423303_12,00:05:28,1498,0,0,0
424386_17,00:06:42,1500,0,0,0
424386_13,00:06:48,1500,0,0,0
423303_11,00:09:25,1499,0,0,0
424386_19,00:06:26,1499,0,0,0
424386_18,00:06:28,1500,0,0,0
423303_16,00:06:07,1500,1,0,150
424386_3,00:05:54,1499,0,0,0
424386_7,00:07:54,1499,0,0,0
423303_8,00:03:51,1500,2,1,50
423303_0,00:00:24,1500,6,5,51
424386_14,00:05:29,1500,0,0,0
424386_6,00:07:36,1499,0,0,0
424386_12,00:05:27,1498,0,0,0
424386_16,00:06:07,1500,0,0,0
424033_3,00:04:44,999,0,0,0
423303_5,00:00:22,1497,6,5,51
423303_18,00:06:31,1500,0,0,0
423303_10,00:06:28,1500,0,0,0
423303_13,00:03:44,1500,2,2,0
424033_13,00:06:23,1250,0,0,0
423303_19,00:06:26,1499,0,0,0
424386_11,00:09:19,1499,0,0,0
423303_4,00:00:30,1500,6,5,51
423303_3,00:00:08,1499,6,6,0
423303_15,00:07:43,1499,0,0,0
424386_9,00:06:53,1500,0,0,0
424386_8,00:06:51,1500,0,0,0
423303_2,00:00:22,1499,6,5,51
423303_7,00:00:09,1499,6,6,0
424386_15,00:07:43,1499,0,0,0
423303_1,00:00:43,1498,6,4,202
423303_6,00:00:09,1499,6,6,0
423303_17,00:06:40,1500,0,0,0


==> data/postfilter_timing/point_measurements.csv <==
stage,cluster,job_id,date,n_complexes,seconds,n_residues,target,derivation
stage2_developability,trillium,2210182,2026-08-27,40,6.0,,,"printed by the job: SASA over 40 Stage-1 structures in 6.0 s"
stage4_foldx,trillium,2189543,2026-08-24,2,126.0,352,1a2y,"end-to-end shard smoke; FoldX did the reference and the design"
stage4_foldx,trillium,2189782,2026-08-24,2,276.0,693,2xqy,"output mtimes: job start 21:20:13, reference AnalyseComplex 21:22:30, design AnalyseComplex 21:24:49"
stage4_rosetta,trillium,2189471,2026-08-24,1,159.7,352,1a2y,"job printed ELAPSED_SECONDS 159.7 at production defaults (5 repeats, coord_dev 0.5)"
stage4_rosetta,trillium,2189782,2026-08-24,1,2638.0,693,2xqy,"output mtimes: FoldX finished 21:24:49, reference relax score file 22:08:47; the design relax was still running when the job hit its wall at 22:15:20"


==> figures/axis_selectivity.csv <==
arm,axis,selectivity,estimator
gflownet,mhc2,1.4756641737891742,marginal
gflownet,developability,0.605969424094424,marginal
gflownet,naturalness,0.3118190374440372,marginal
gflownet,stability,0.3788687084520415,marginal
amplify_prior,mhc2,-0.018400234025234025,marginal
amplify_prior,developability,0.0052704008954009,marginal
amplify_prior,naturalness,-0.0006602309727309804,marginal
amplify_prior,stability,-0.01921499796499795,marginal


==> figures/conditioning_slots.csv <==
arm,axis,content,on_target,off_target,selectivity,alignment,top_responder,selectivity_null,embed_r2,embed_ratio,embed_z,n_targets,n_objectives,D
expanded14_D4,slot0,likelihood 0.27 + likelihood 0.26,0.6164559385626569,-0.14028186136246137,0.7567377999251182,0.6747252747252748,naturalness,,0.0016930027860836,18.49533787667213,45.15172477498346,45,14,4
expanded14_D4,slot1,stability 0.19 + stability 0.18,0.4079618135727904,-0.09124173617108679,0.49920354974387715,0.9340659340659341,stability_esm_if,,0.0014105240729849,15.590221085189985,46.826815111350705,45,14,4
expanded14_D4,slot2,mhc2 0.46 + developability 0.31,0.4282468286972297,-0.3986575321373012,0.8269043608345309,0.03296703296703297,mhc2,,0.002437358462888,27.144923552118,82.7305830462941,45,14,4
expanded14_D4,slot3,developability 0.47 + sequence_liability 0.38,0.5822353135828527,0.08557533339891375,0.496659980183939,0.4461538461538462,sequence_liability,,0.001145212596343,13.623326636793395,44.00621491166861,45,14,4
expanded14_D5,slot0,developability 0.17 + stability 0.17,0.2925900756182412,-0.02106145528359881,0.31365153090184,0.7494505494505495,stability_esm_if,,0.0006064101968897,6.757132469627441,20.85943200023539,45,14,5
expanded14_D5,slot1,mhc2 0.71 + developability 0.08,0.3854795761832424,-0.3439413199507042,0.7294208961339466,0.24395604395604395,mhc2,,0.0011264751195049,12.550877365401051,37.12422446450335,45,14,5
expanded14_D5,slot2,developability 0.51 + novelty 0.19,0.5009314598823478,-0.1947168708975717,0.6956483307799195,0.7978021978021979,developability,,0.0012911680909181,14.126343051412842,48.70347632376617,45,14,5
expanded14_D5,slot3,likelihood 0.25 + likelihood 0.25,0.47017260014965434,-0.0633175593916048,0.5334901595412591,0.7186813186813187,naturalness,,0.0015684721651654,17.46262230028968,53.393453334490985,45,14,5
expanded14_D5,slot4,sequence_liability 0.44 + developability 0.26,0.47619186287615484,0.07948198858199647,0.3967098742941584,0.7230769230769231,sequence_liability,,0.0009274831913713,10.338778893811156,31.783329629768303,45,14,5
gflownet,mhc2,mhc2 1.00,0.6272842897842899,-0.8483798840048841,1.4756641737891738,0.5477225575051662,mhc2,-0.018367251065074322,0.0020782629560893,24.42220524422094,78.7487539423859,45,9,4
gflownet,developability,developability 1.00,0.9405555555555556,0.3345861314611315,0.6059694240944241,0.5477225575051662,developability,0.00529008673699255,0.0053056732791079,60.418308910543075,185.59881635193904,45,9,4
gflownet,naturalness,likelihood 1.00,0.3882458282458282,0.07642679080179084,0.3118190374440374,0.5477225575051662,naturalness,-0.0006066450180903433,0.0020314666637742,22.88518946845679,78.34577757568361,45,9,4
gflownet,stability,stability 0.17 + stability 0.17,0.2816403812237146,-0.0972283272283272,0.3788687084520418,0.4564354645876384,stability_boltzif,-0.019247620646374957,0.0014463952870479,16.65825752253558,51.83458739111771,45,9,4


==> figures/controllability_beta_comparison.csv <==
,beta1,beta8,beta32
mhc2,0.020871824322731377,0.12725237286663596,0.24702918172155827
developability,0.01930748764059723,0.17579343648286933,0.26634000444397654
naturalness,0.004433954190736755,0.06129842072767868,0.20004766643413704
stability,0.009225406785712835,0.07590116678039442,0.10302437776067312


==> figures/landscape/landscape_projection.json <==
{
  "fit": {
    "background_cap": 400,
    "umap_neighbors": 30,
    "umap_min_dist": 0.1,
    "seed": 0,
    "top_frac": 0.25
  },
  "arms": [
    "expanded14_D4",
    "expanded14_D5",
    "gflownet",
    "amplify_prior",
    "amplify_fim_prior",
    "proteinmpnn_vanilla",
    "esm_if"
  ],
  "targets": [
    "1fe8",
    "1a2y",
    "1uj3",
    "3s35",
    "2xqy",
    "4g6j",
    "2b2x",
    "2xwt",
    "3mxw",
    "4g6m",
    "5mes",
    "4lvn",
    "5b8c",
    "5nuz",
    "4dtg",
    "3w9e",
    "5j13",
    "3rkd",
    "5en2",
    "4ot1",
    "1ic7",
    "1iqd",
    "1osp",
    "2adf",
    "2cmr",
    "2dd8",
    "2ypv",
    "3bn9",
    "3cx5",
    "3ffd",
    "3hi6",
    "3l95",
    "3nid",
    "3o2d",
    "4cmh",
    "4etq",
    "4qci",
    "4xnq",
    "4ydk",
    "5d93",
    "5d96",
    "5f9o",
    "5ggs",
    "5hi4",
    "5l6y"
  ],
  "n_points": 204711,
  "n_eligible_B4": 78711,
  "n_stage4_top25": 19845,
  "written": "2026-09-17T15:28:30-04:00",
  "git": "0a4a530"
}


==> figures/landscape/landscape_tradeoff_stage4_top25.csv <==
arm,pdb,n,mean_pair_cos,median_nn_cos,p95_nn_cos,vendi_centred,mean_pair_cos_uncentred,n_ddg,median_ddg,tail_q5_ddg,tail_q95_ddg,best_of_100_ddg
expanded14_D4,1fe8,63,0.0276391914932791,0.4687770524763882,0.7448357405527648,26.504255973128224,0.9739607778918328,63,5.866,3.0174000000000003,8.1808,
expanded14_D5,1fe8,63,0.0476721348497048,0.4780583026463868,0.7480867127559083,26.533615024827284,0.9739857790851096,63,5.947,2.3034,7.3196,
gflownet,1fe8,63,0.0311029139131835,0.4380126858838777,0.6037030079389402,28.24440555286156,0.9735854890804232,63,6.851,3.4019,8.52,
amplify_prior,1fe8,63,0.0694638096206463,0.4779481793628542,0.6779475222695789,26.739524798468544,0.9744475754035428,63,7.09,2.7926,8.542499999999999,
amplify_fim_prior,1fe8,63,0.0426064706065415,0.5390022893007,0.697210823634804,22.575614165084108,0.9743594191501118,63,6.88,2.1861,9.148900000000001,
proteinmpnn_vanilla,1fe8,63,0.4469484287488496,0.847883048548826,0.9415642777125656,8.66851542403862,0.9850122976134692,63,1.166,-3.1109,2.7866999999999997,
esm_if,1fe8,63,0.1207032376466036,0.592549649890965,0.7966789087519481,22.054338283878508,0.9753708296743449,63,2.386,-0.4568,3.9379,
expanded14_D4,1a2y,63,0.0007352426261924,0.4459135195125411,0.6074431175334022,28.863120312757527,0.97496743149091,63,0.421,-3.0191,1.427,
expanded14_D5,1a2y,63,0.0026254000009056,0.4205669549106142,0.6074181573906907,28.98674436605916,0.9755767994857892,63,-0.063,-4.526199999999999,1.14,
gflownet,1a2y,63,0.0035647844510381,0.4324454314647825,0.6035929051860746,29.15026150872903,0.9754153138286796,63,0.025,-3.2013999999999996,1.3223999999999998,
amplify_prior,1a2y,63,0.0371178622070101,0.4382126761883407,0.6779198288274542,27.348244690889786,0.9753292371165968,63,-0.149,-3.4983,1.0096,
amplify_fim_prior,1a2y,63,0.0503410562677842,0.5032852636437996,0.6465999989114917,25.309235542981963,0.9749869839190274,63,0.133,-2.7133000000000003,1.2724,
proteinmpnn_vanilla,1a2y,63,0.0362752097948452,0.4617235055070031,0.6077163247387799,27.24907578835116,0.9778942286182866,63,0.204,-2.8731999999999998,1.3881999999999999,
esm_if,1a2y,63,0.0757494124870009,0.5378259226156654,0.6421917046162116,24.81558834611813,0.9763574097052392,63,-0.642,-3.5991999999999997,0.6009999999999999,
expanded14_D4,1uj3,63,0.0213115299165108,0.4905314240184748,0.681631707971764,26.40941953583583,0.9739331853785088,63,10.156,2.8726,12.8635,
expanded14_D5,1uj3,63,0.0131234411531681,0.4776623908153609,0.6405380014333102,27.031332925056812,0.9719572371563466,63,9.241,2.743,11.744,
gflownet,1uj3,63,0.0144295740217109,0.493525886070179,0.6207697192945401,26.03652185791588,0.972441744794064,63,7.835,2.2845000000000004,10.8806,
amplify_prior,1uj3,63,0.0780991284638037,0.5074008413114788,0.734265180950259,24.337992275008148,0.9714134772514288,63,8.155,-0.5611999999999997,11.1132,
amplify_fim_prior,1uj3,63,0.030910577150036,0.4856080767254235,0.661879796015556,25.751422611977063,0.9711375582503068,63,9.705,4.391900000000001,11.521999999999998,
proteinmpnn_vanilla,1uj3,63,0.1007761167505049,0.6248711201273904,0.837337221710825,19.97263022729375,0.9793221672364708,63,-0.4,-5.857,2.3811,
esm_if,1uj3,63,0.3411198315588023,0.8184270936935236,0.9462592254712467,10.711053875337258,0.9816817779429824,63,2.566,-2.3015,4.6165,
expanded14_D4,3s35,63,0.0148492300355564,0.4135722022761188,0.6416484684323287,29.825520743865688,0.9767749162437632,63,-5.777,-10.9358,-2.5450000000000004,
expanded14_D5,3s35,63,0.017035969148656,0.481931844365024,0.6881809884304119,26.773402972094782,0.9746336190550114,63,-6.56,-14.1368,-3.7868,
gflownet,3s35,63,0.0268167696204143,0.4757878101134634,0.6716751768554866,29.19733654948332,0.9768993591131192,63,-5.38,-11.8973,-2.6776000000000004,
amplify_prior,3s35,63,0.0384388924432762,0.4513717609282769,0.689936310703125,27.79086695224587,0.9755879036511186,63,-6.821,-13.4171,-3.6755000000000004,
amplify_fim_prior,3s35,63,0.0573085480139644,0.5471432529488743,0.7177917473676745,24.545467638500774,0.9734388469864612,63,-7.119,-13.3919,-4.2908,
proteinmpnn_vanilla,3s35,63,0.205514399145553,0.6046662085008437,0.7556045605385345,19.689278009337844,0.9837930599731904,63,-15.031,-22.7408,-12.238000000000001,
esm_if,3s35,63,0.0759851974426009,0.5405372017462439,0.6476030914520216,25.034183486724995,0.978466573058976,63,-12.191,-18.2058,-7.089200000000001,
expanded14_D4,2xqy,63,0.0124513321068349,0.4631344420771721,0.6346997374357882,26.68002540505703,0.9773788730745392,63,9.862,3.7123,12.400699999999999,
expanded14_D5,2xqy,63,0.0195998855807872,0.4675839357790324,0.6341904533744211,27.086240434961653,0.9785628299096756,63,10.987,4.9897,12.3956,
gflownet,2xqy,63,0.0242468625024342,0.4817671850788079,0.6684766221854803,25.35206820289845,0.9766928079257874,63,10.935,6.6761,12.447799999999999,
amplify_prior,2xqy,63,0.0648315846024368,0.4788229831719273,0.6999687662926719,27.803001954484795,0.9783094159468348,63,9.163,5.9796000000000005,11.377,
amplify_fim_prior,2xqy,63,0.0730531249404461,0.5636129718804397,0.7351372980264724,22.749224782316677,0.9748225266347756,63,8.098,2.5017,10.538699999999999,
proteinmpnn_vanilla,2xqy,63,0.059853802048441,0.5067176477451037,0.6270696286418231,25.184343362621732,0.9799351269107194,63,7.945,3.6451000000000002,10.1263,
esm_if,2xqy,63,0.1104821906966346,0.5646456546569351,0.7278011247951358,22.150866296824667,0.97871668613815,63,7.614,2.9712,9.8744,
expanded14_D4,4g6j,63,0.0141084196546402,0.4624435525584784,0.5740982833693233,27.5182394927779,0.9768760199626504,63,1.889,-3.1481,4.4008,
expanded14_D5,4g6j,63,0.027888257712907,0.4677644680869605,0.6102410333713503,29.10351963044515,0.9784014112885552,63,1.14,-5.3706,4.5142,
gflownet,4g6j,63,0.0321944085123664,0.4397969940111569,0.6819613143891672,27.538446082550156,0.9768796395325364,63,1.944,-5.2624,5.0155,
amplify_prior,4g6j,63,0.0538057941215338,0.5005501176258522,0.6186802004908161,26.655215415580976,0.9762581711387412,63,1.294,-4.7729,4.4525,
amplify_fim_prior,4g6j,63,0.0776302305055017,0.490786008366344,0.6748674995535725,26.19621928008505,0.9780150673282622,63,1.907,-4.9472000000000005,3.8616,
proteinmpnn_vanilla,4g6j,63,0.087948420902222,0.4971931011434133,0.6466544594400818,26.394139411680086,0.9811367738547698,63,1.395,-4.3519000000000005,3.3104999999999998,
esm_if,4g6j,63,0.0991664668590615,0.523895004842552,0.6670370034513814,25.13196180021978,0.979195176843078,63,0.32,-4.9811000000000005,2.5227,
expanded14_D4,2b2x,63,0.0403230179709061,0.512588283352137,0.7226603017123604,25.405502210968788,0.975737047167438,63,0.881,-6.3115,3.9421,
expanded14_D5,2b2x,63,0.0383598378242695,0.4751983685288715,0.6732439759037837,25.823087121116163,0.975860482311202,63,1.37,-7.6264,4.9544999999999995,
gflownet,2b2x,63,0.0248916323645901,0.4898628094290803,0.6533991215209152,25.570225598021153,0.974969627155549,63,0.818,-5.2016,3.9800999999999997,
amplify_prior,2b2x,63,0.0511944272337559,0.4752181902244429,0.6001727987620668,27.9697313878061,0.9754787539986124,63,0.35,-7.4882,3.2307999999999995,
amplify_fim_prior,2b2x,63,0.040360838761503,0.5512565527567787,0.7212729056595636,23.26144943143187,0.973126244810778,63,0.056,-7.4585,3.0735,
proteinmpnn_vanilla,2b2x,63,0.2546918362764791,0.6100010245398226,0.7982267911477466,18.65829345062609,0.9811445033928038,63,2.898,-3.6829,4.793699999999999,
esm_if,2b2x,63,0.1252024155680287,0.5941385109814419,0.7463412346226939,21.05215908884343,0.9788510005288784,63,2.041,-4.5059,5.0563,
expanded14_D4,2xwt,63,0.0205344991056581,0.4782720489167024,0.6219927087322953,27.900324878781117,0.9788596904015698,63,-16.025,-24.2133,-10.7957,
expanded14_D5,2xwt,63,0.0054108481030142,0.4605530492397562,0.6773691864662544,25.932480379337623,0.9763273531111673,63,-14.223,-20.1693,-8.9168,
gflownet,2xwt,63,0.0163804876565968,0.4878556649825836,0.6508060650436122,26.984218001410348,0.9774812562085312,63,-11.49,-23.4987,-6.7048,
amplify_prior,2xwt,63,0.0309868326572034,0.4914001998683474,0.687228835594582,26.279739020271393,0.977173094781186,63,-13.867,-22.446399999999997,-8.938600000000001,
amplify_fim_prior,2xwt,63,0.1154590258364483,0.5675944874095104,0.7011208367691266,22.03796848277412,0.9763618682878946,63,-13.504,-25.1692,-9.4128,
proteinmpnn_vanilla,2xwt,63,0.0731183983255168,0.4970968383640557,0.6220366660452222,26.167831260899565,0.981064927540325,63,-15.992,-28.582600000000003,-10.203,
esm_if,2xwt,63,0.0544960678181776,0.508707269285046,0.6773370000695852,24.255213610673216,0.9792561548209888,63,-16.972,-28.0635,-9.941400000000002,
expanded14_D4,3mxw,63,0.0260013609523405,0.4761554820542048,0.6763684421698707,26.868374901760617,0.978253713171479,63,6.896,2.6508,8.9035,
expanded14_D5,3mxw,63,0.0311338528116949,0.4405693041292881,0.6207419406164449,28.508053357971264,0.9802207354069772,63,6.7,2.0747,9.266,
gflownet,3mxw,63,0.0093310325182408,0.4520183204226541,0.5825504816298754,28.745845884518783,0.980304914184812,63,6.607,2.1979,9.2761,
amplify_prior,3mxw,63,0.0604818990782356,0.4687991827433418,0.7058576310943312,27.50347364666334,0.9787779533426336,63,6.543,0.23910000000000017,8.710899999999999,
amplify_fim_prior,3mxw,63,0.040995345263529,0.4855789967555683,0.6939388368118364,25.106185688582844,0.978869467699503,63,5.872,2.9291,8.778,
proteinmpnn_vanilla,3mxw,63,0.0825515507013836,0.5145823851040571,0.6658402847226884,25.254382869435673,0.9815323223636626,63,5.46,0.40930000000000005,7.5556,
esm_if,3mxw,63,0.0958527420535075,0.4997286638161248,0.6634465424302901,25.475012955956085,0.9806265835372744,63,5.196,1.4198,7.694599999999999,
expanded14_D4,4g6m,63,0.0519167856533769,0.5073206236519353,0.6528359453800219,26.037654743460312,0.9800492407290028,63,1.048,-3.7002,2.5213,
expanded14_D5,4g6m,63,0.0895294966292119,0.5184142058440339,0.7254493513685472,24.930533807348404,0.9805243576160232,63,0.239,-4.8656,2.551,
gflownet,4g6m,63,0.0740871201450065,0.5276157679595106,0.6942831510955993,23.986476011052368,0.9775163917309851,63,0.593,-2.2567,2.3539,
amplify_prior,4g6m,63,0.0636645609613971,0.4655894744910922,0.7418605609649553,24.632601129500394,0.9770614300832522,63,0.963,-3.7916000000000003,2.6868,
amplify_fim_prior,4g6m,63,0.0883448121247127,0.550979626975496,0.748497773514106,23.24951354744682,0.9758529742530844,63,-0.052,-5.4239999999999995,1.8093,
proteinmpnn_vanilla,4g6m,63,0.2569030983337552,0.6018813813151556,0.7164721083578203,18.473930122984775,0.9807547137354424,63,1.414,-4.5668999999999995,2.5111,
esm_if,4g6m,63,0.2407026370239918,0.5933632670419648,0.7315844043746537,19.203588521752845,0.9797856918560832,63,0.833,-4.213299999999999,2.7194000000000003,
expanded14_D4,5mes,63,0.0078704340912463,0.4650178403705726,0.668639864426489,28.225068124426834,0.9758129739597105,63,1.382,-2.6424999999999996,3.5576,
expanded14_D5,5mes,63,0.0105971975777289,0.4445973860186352,0.566314892043438,28.07565398132563,0.9766684895998348,63,1.811,-2.8139,3.8024,
gflownet,5mes,63,0.0213699411572469,0.4691365451811887,0.6001966629735559,27.57610106317706,0.979437979947822,63,1.707,-2.3389,3.3794999999999997,
amplify_prior,5mes,63,0.0505764500242437,0.4956107214985661,0.7252813736373004,27.718821822628897,0.9762917596857144,63,2.285,-1.9691999999999998,3.8956999999999997,
amplify_fim_prior,5mes,63,0.0571135604049283,0.566211585149216,0.7944551678302046,22.581491220449703,0.9729728264828056,63,2.324,-1.5188,4.1942,
proteinmpnn_vanilla,5mes,63,0.1017936854827952,0.5658938049595634,0.7481296771462409,23.028062928993272,0.9817256261120292,63,-0.388,-3.1982,1.0022,
esm_if,5mes,63,0.0790545928843635,0.4979119831021903,0.7148030284716358,25.541316403286803,0.9799966222446764,63,1.682,-2.0094999999999996,3.1803,
expanded14_D4,4lvn,63,0.0280167860493038,0.4634948351636112,0.6798736311284281,27.21707953273079,0.9804163945222524,63,2.557,-9.6602,6.9731,
expanded14_D5,4lvn,63,0.0835316966934721,0.4934453502490359,0.7880349201927903,23.95856291471128,0.9784217251754214,63,5.264,-6.4224,9.1831,
gflownet,4lvn,63,0.0513563838297228,0.5017319503180602,0.6374420041696431,25.279759782731137,0.9808349441278716,63,3.967,-8.1973,8.0763,
amplify_prior,4lvn,63,0.0846647222992989,0.5333054032583812,0.6960152711140414,23.643001910670797,0.9794828710696364,63,3.847,-7.1536,8.783999999999999,
amplify_fim_prior,4lvn,63,0.1475770302830679,0.6278292760865618,0.8039480866448396,18.506829747146032,0.977806425474092,63,-0.654,-6.9021,3.6259,
proteinmpnn_vanilla,4lvn,63,0.2018287670424334,0.5938648699470553,0.7094320695037835,20.367009279884194,0.9838673283549332,63,-1.753,-11.443200000000001,3.3539,
esm_if,4lvn,63,0.1825604683440802,0.5869407002315362,0.7601095513891118,21.377592306924875,0.9831129964837828,63,-0.151,-9.834,4.839899999999999,
expanded14_D4,5b8c,63,0.0079520499878703,0.4630653336514556,0.605802566500943,26.19041438797777,0.9777510441837224,63,13.81,6.3963,16.9005,
expanded14_D5,5b8c,63,0.0301425745871054,0.5206003083873393,0.6808700575783734,23.968995373231895,0.97696170872072,63,13.966,8.5077,16.857,
gflownet,5b8c,63,0.0111593713266425,0.5410383879448619,0.7005511611645261,23.706900281836074,0.976565482068366,63,14.107,7.986,16.602999999999998,
amplify_prior,5b8c,63,0.0629715024639966,0.5271748285221997,0.6950833271969872,23.66191327801555,0.9763256545078932,63,13.835,8.3225,16.8523,
amplify_fim_prior,5b8c,63,0.0946389503289523,0.5441103494895541,0.7648485276415099,21.876615588624308,0.9761659085393156,63,12.707,6.002800000000001,15.4172,
proteinmpnn_vanilla,5b8c,63,0.0938703448311874,0.5283813813641605,0.6240171364844341,25.19573850209389,0.980390702165,63,11.621,5.2892,13.913499999999999,
esm_if,5b8c,63,0.0612444614222429,0.5322357532405835,0.7494466337034873,23.14930383707096,0.977122171266766,63,12.097,5.815,14.7439,
expanded14_D4,5nuz,63,0.0216749328182366,0.4013281218212507,0.6305797350854381,28.13042207430322,0.9792317202313155,63,0.392,-7.9686,4.569500000000001,
expanded14_D5,5nuz,63,0.0478595058342012,0.4453201755613141,0.6963111413232655,25.83138120824438,0.9795033010816432,63,1.804,-6.5828999999999995,4.2753,
gflownet,5nuz,63,0.0496165911108968,0.4758063542537878,0.626790923257156,26.702350949448835,0.9803843952963908,63,3.665,-4.765499999999999,5.819100000000001,
amplify_prior,5nuz,63,0.0790874139771597,0.5382622076460708,0.7415287709315016,24.30302149612173,0.9779929836241404,63,-1.1,-10.1474,2.9326999999999996,
amplify_fim_prior,5nuz,63,0.0973263110898629,0.575573496277076,0.7888593991426921,19.950384160089857,0.9764682687725548,63,0.748,-7.3264,4.7797,
proteinmpnn_vanilla,5nuz,63,0.1719436164314831,0.5723119032148581,0.7566549215093571,20.483743958246563,0.9811628358159604,63,-5.68,-10.7628,-2.8399,
esm_if,5nuz,63,0.1460614732743618,0.5728257603802942,0.6831101978856247,21.42133046323307,0.9832658893934776,63,-4.162,-11.734,-1.3031000000000001,
expanded14_D4,4dtg,63,0.0219553830203408,0.486511744580897,0.6619264692228779,25.593638965579963,0.978142134518694,63,-10.33,-16.2472,-7.8295,
expanded14_D5,4dtg,63,0.0346353127088545,0.504615901825195,0.6425386086228166,26.368128815144697,0.9792298286151292,63,-10.668,-16.683200000000003,-7.970400000000001,
gflownet,4dtg,63,0.0306473788843182,0.4731220786422217,0.6001928197162456,26.528969795559114,0.9793614674042568,63,-12.228,-17.240499999999997,-8.555100000000001,
amplify_prior,4dtg,63,0.0789042191203198,0.5013875536165321,0.6708188283079898,25.08847661699672,0.9792565563424384,63,-12.25,-17.709799999999998,-9.3613,
amplify_fim_prior,4dtg,63,0.0903902870431182,0.5790762149021017,0.7684654700394336,20.8585359821901,0.975100613307079,63,-11.47,-18.125799999999998,-8.4819,
proteinmpnn_vanilla,4dtg,63,0.1294969195816838,0.5306003342863466,0.718057103438553,24.86844538628759,0.9813991569337296,63,-12.039,-20.579800000000002,-8.48,
esm_if,4dtg,63,0.0944569466944042,0.4946379705019172,0.6799767635426839,24.297312714909182,0.9801020032851836,63,-11.595,-16.9503,-7.6648,
expanded14_D4,3w9e,63,0.020013472305127,0.4688891216952198,0.6486936057609716,27.29425789677805,0.9781691208147092,63,13.067,6.7549,18.5952,
expanded14_D5,3w9e,63,0.0192616844034931,0.4583019555285404,0.675248236755246,28.160017249619237,0.9785772191326492,63,15.068,6.6515,19.7994,
gflownet,3w9e,63,0.0393137461571823,0.4502410320341549,0.6580985357874674,27.62573388455396,0.9791911581658678,63,15.316,7.9366,20.683,
amplify_prior,3w9e,63,0.0943919692397386,0.4921554249996046,0.6487063550369158,26.49312448403416,0.9793547039281782,63,15.447,7.7322999999999995,20.0539,
amplify_fim_prior,3w9e,63,0.1073210832815085,0.5585852629343833,0.7819054875254944,22.407724911354677,0.977831976129984,63,10.481,2.0805,16.0573,
proteinmpnn_vanilla,3w9e,63,0.1337631724564118,0.543598041477571,0.719493120933822,23.36704165155611,0.9835099373806556,63,8.19,-1.7743999999999998,12.8885,
esm_if,3w9e,63,0.1487731053952703,0.544460928127705,0.7422244350539631,22.32374884180872,0.9814992114855764,63,11.518,1.6863,15.1632,
expanded14_D4,5j13,63,0.0231534442263359,0.4667528876296609,0.5843592733548679,28.098179644447413,0.9792636815462707,63,-14.565,-20.0352,-12.85,
expanded14_D5,5j13,63,0.0307773048289479,0.4689683619631734,0.6211071996384444,26.887125078089923,0.9787930486343412,63,-14.634,-17.152,-12.4778,
gflownet,5j13,63,0.0500227166340131,0.4745188026731633,0.5959274263850975,27.571630799897097,0.9802617473708072,63,-13.676,-18.246499999999997,-11.6714,
amplify_prior,5j13,63,0.0766588511013951,0.5042598038069883,0.7597631471217491,26.46014395977478,0.9799124104982296,63,-14.117,-20.395599999999998,-12.4958,
amplify_fim_prior,5j13,63,0.1584456531575584,0.5758421277923051,0.756641923317459,21.346208895472124,0.9803370697718572,63,-14.367,-18.8241,-13.0596,
proteinmpnn_vanilla,5j13,63,0.1197944466170888,0.536363870334407,0.6839371973246893,23.643481636719404,0.9809964134975404,63,-14.69,-18.3261,-12.4264,
esm_if,5j13,63,0.0833270565845119,0.5387266273227049,0.7103424336954504,23.343931719014925,0.9797399753556996,63,-14.053,-17.9104,-12.129299999999999,
expanded14_D4,3rkd,63,0.0019954279264278,0.4839063195389143,0.6366891580679481,27.21076208553163,0.9806092993755802,63,-1.957,-6.2705,0.8608999999999999,
expanded14_D5,3rkd,63,0.0050320698040428,0.4599521301273209,0.6025656084786941,28.12231492748353,0.9797691590834386,63,-2.531,-6.9149,1.3525,
gflownet,3rkd,63,0.0283336883340638,0.4593385182296699,0.6528585592600331,27.16076916163113,0.981492122160612,63,-0.804,-9.0059,1.6884999999999994,
amplify_prior,3rkd,63,0.0881957124653998,0.4886387172790273,0.7452468762240239,25.53091479458797,0.9818054113319434,63,-1.526,-6.7843,0.8381999999999998,
amplify_fim_prior,3rkd,63,0.2245153498915461,0.6221136659650621,0.8070094801369077,19.11009350463132,0.980459800165534,63,-2.127,-6.2623,0.44,
proteinmpnn_vanilla,3rkd,63,0.0599943726481468,0.4853807893279805,0.5958741498415608,26.38757702647486,0.9835738675259608,63,-5.054,-10.599499999999999,-3.0212,
esm_if,3rkd,63,0.1191679597130199,0.5286361924885943,0.7018792306801485,24.849270898505647,0.984152033300328,63,-4.576,-10.1809,-2.4821,
expanded14_D4,5en2,63,0.0345907739157384,0.4675602923046876,0.6477727310700317,27.236840380636604,0.9812303256252762,63,19.098,11.6799,22.936899999999998,
expanded14_D5,5en2,63,0.0682422063142862,0.4927873481792645,0.7090271166738495,23.328438767115916,0.9805545395583636,63,19.242,9.7708,23.7033,
gflownet,5en2,63,0.0132521218328478,0.4663588247985041,0.6556370109192008,27.246167947343626,0.9801604580828568,63,19.934,11.5204,23.820999999999998,
amplify_prior,5en2,63,0.0470404708059666,0.4712852668308612,0.6757634165835794,27.257304418087017,0.9808447985221932,63,17.992,10.2413,23.1227,
amplify_fim_prior,5en2,63,0.166360852511989,0.5961368455290884,0.7853890699981534,19.50533825427617,0.980957976118118,63,18.875,12.7627,22.259,
proteinmpnn_vanilla,5en2,63,0.0883819056722783,0.5134628350305832,0.6923903038161763,25.00789204966507,0.984571876495206,63,12.911,7.2464,15.697899999999999,
esm_if,5en2,63,0.0871550013287395,0.4933630541266281,0.5980890185320623,25.62543218535091,0.9835932238598628,63,15.652,9.744499999999999,18.0897,
expanded14_D4,4ot1,63,0.0438502129046596,0.4888274094017881,0.6402177791719356,25.130679436502515,0.9830544364383536,63,-5.646,-18.7862,0.49369999999999997,
expanded14_D5,4ot1,63,0.0547788834756458,0.4925841199986952,0.722822240760222,23.557911995355283,0.9819879661453412,63,-8.017,-16.7458,-1.9425999999999999,
gflownet,4ot1,63,0.024033292288587,0.4427762589874593,0.6484543882249819,26.390600093908553,0.9818426699063189,63,-4.796,-16.173099999999998,3.1478999999999986,
amplify_prior,4ot1,63,0.0936651366467871,0.5538554078320714,0.7939680098633894,22.764883948989397,0.9810338661595104,63,-3.501,-15.5689,4.704199999999999,
amplify_fim_prior,4ot1,63,0.1577556129930574,0.5897197474463296,0.7400843006535718,21.20784906022377,0.9847800983879555,63,-6.627,-16.5849,-2.8499,
proteinmpnn_vanilla,4ot1,63,0.133868299881284,0.5661101575544936,0.7233004628359923,21.98221672375762,0.9867865706332312,63,-8.38,-26.615,-2.2036000000000002,
esm_if,4ot1,63,0.1950441356196308,0.605487341133041,0.6951861591891153,19.837848655324535,0.986702790382982,63,-13.883,-30.260399999999997,-9.678,
expanded14_D4,1ic7,63,0.0095943381464861,0.4665728371508056,0.6363195719495693,27.18034675814587,0.977526816531082,63,-1.443,-4.3697,-0.19920000000000002,
expanded14_D5,1ic7,63,-0.0026591641202022,0.4587395784902237,0.5743037147878842,27.971603458714835,0.9763541014662828,63,-0.935,-3.5245,0.46389999999999987,
gflownet,1ic7,63,0.000642358640958,0.4703929848054841,0.6756561493656758,26.58363255208829,0.9766817168866292,63,-1.29,-4.4645,0.1845999999999999,
amplify_prior,1ic7,63,0.0332061109935943,0.4494446116921721,0.5550102963200045,28.98796699925785,0.9787452874973804,63,-1.149,-3.5978,0.2246999999999999,
amplify_fim_prior,1ic7,63,0.0526974475492441,0.511019731991466,0.7111896925373017,25.368711222882425,0.9769789617209094,63,0.011,-3.2199,0.6452,
proteinmpnn_vanilla,1ic7,63,0.0564122249706549,0.5095954091556357,0.7277674593499323,24.954230785378165,0.978622748944365,63,-0.334,-3.5199,0.4119999999999999,
esm_if,1ic7,63,0.0363054625299439,0.493720518072069,0.6710011136652936,25.503935768224046,0.9790216934817502,63,-0.498,-2.7672,0.624,
expanded14_D4,1iqd,63,0.0347659143913008,0.4587846629300767,0.5983893471587235,28.91161584868098,0.976596359734294,63,10.127,-1.2538999999999998,11.783299999999999,
expanded14_D5,1iqd,63,0.0152834240569102,0.4536243301377525,0.633900985965849,29.0496248661549,0.9760601592686392,63,9.144,-4.1897,12.4726,
gflownet,1iqd,63,0.0264461582285564,0.4841796491703025,0.6705211868354122,27.55868949965944,0.9753130150912052,63,9.076,-0.23579999999999982,11.2918,
amplify_prior,1iqd,63,0.0502118534677107,0.4725686236409859,0.6499899454004734,27.254612965812587,0.97462661725609,63,8.496,1.7298,11.7213,
amplify_fim_prior,1iqd,63,0.0327958752580946,0.5169525919332719,0.6450112116913025,26.469018237413117,0.9726653037545996,63,6.971,0.08980000000000002,10.0656,
proteinmpnn_vanilla,1iqd,63,0.2499680423845835,0.7197525623416325,0.914930972549099,15.555066442084696,0.9840443529239188,63,2.752,-5.4197999999999995,5.5968,
esm_if,1iqd,63,0.0762869309323857,0.5453446425637843,0.6692316059935703,25.009725037877224,0.9765746201576996,63,4.968,-5.2433,7.5661000000000005,
expanded14_D4,1osp,63,0.037205649200283,0.4566081376173884,0.5839611175314184,27.306749566466102,0.9806636710683786,63,7.876,2.2373,11.0413,
expanded14_D5,1osp,63,0.025865880505791,0.4370449683239686,0.5831392737998126,29.120444371391077,0.9814388071158584,63,8.966,0.9562,12.1511,
gflownet,1osp,63,0.0336200071952696,0.4315891314412333,0.6126305237418617,28.751533150611163,0.9825530828379738,63,6.445,-1.4625,9.9353,
amplify_prior,1osp,63,0.0582138334765573,0.4581770411819189,0.558393147100751,29.120243213515327,0.982020017956818,63,7.28,0.275,11.2646,
amplify_fim_prior,1osp,63,0.107896226798538,0.5754843084482871,0.7168074404627286,23.89985583522723,0.9803582795347776,63,4.205,-0.4373,7.1507,
proteinmpnn_vanilla,1osp,63,0.1053968285171809,0.5273187224374828,0.729162371709325,24.077470474790903,0.9834984447772744,63,2.293,-4.5995,6.027,
esm_if,1osp,63,0.0833666423781884,0.5083513024877612,0.6272303214856978,25.69174514036371,0.983360151368762,63,2.092,-5.3142,5.4632,
expanded14_D4,2adf,63,0.0080158699215833,0.4521933885945966,0.5899058380360425,29.173750764382596,0.9798147950725216,63,11.807,4.4,13.8247,
expanded14_D5,2adf,63,0.0138262830451796,0.4353781873846071,0.5707999200330457,30.111851706425742,0.9796708994546386,63,10.665,6.2173,13.4787,
gflownet,2adf,63,0.027765684782848,0.4858170868996521,0.6511330426092046,27.11449304443119,0.9788764151297976,63,11.471,6.6239,13.2326,
amplify_prior,2adf,63,0.0430709549148601,0.4630536183584186,0.5797399097466873,28.69546565949223,0.9781943990853066,63,10.66,5.7485,13.2798,
amplify_fim_prior,2adf,63,0.0674380031980078,0.5217380171664809,0.671339593111183,25.12134781068931,0.9774633076374788,63,10.71,3.9235,12.6232,
proteinmpnn_vanilla,2adf,63,0.0436625305378941,0.5071632995617871,0.6550783876062263,26.291642149882872,0.980030608342242,63,6.235,-0.03109999999999999,8.5003,
esm_if,2adf,63,0.0970915516748938,0.5527894212064832,0.7130487089357543,23.132527309489294,0.9790817338262716,63,5.99,1.6715,8.6083,
expanded14_D4,2cmr,63,0.02918100080701,0.4968513135316688,0.7236172222256554,25.54178121218045,0.9777329627463552,63,4.569,-2.0365999999999995,6.988700000000001,
expanded14_D5,2cmr,63,0.0266972357311857,0.4536837524322337,0.6984994141999789,27.07712939566216,0.9776527520797836,63,4.071,-0.27869999999999995,7.0864,
gflownet,2cmr,63,0.0229307877284502,0.4992104762162632,0.6302247275243478,25.137832502947568,0.9784362924334288,63,5.081,-2.098,7.6686,
amplify_prior,2cmr,63,0.0392678215262453,0.5276334946556251,0.682542718648876,25.8456513483546,0.9762516491474672,63,3.705,-4.1861,6.4126,
amplify_fim_prior,2cmr,63,0.0943102604108117,0.5431449072987468,0.6661454484365783,23.86786366058884,0.9775318715924074,63,3.341,-3.2111,6.6579999999999995,
proteinmpnn_vanilla,2cmr,63,0.1021791840211656,0.5300925266698329,0.7350744209225607,23.169394244550983,0.9802687679734636,63,-2.634,-8.586599999999999,-0.17080000000000012,
esm_if,2cmr,63,0.1262853991501822,0.5654520265873902,0.6886958625270148,22.47965437022233,0.9799713424963344,63,-2.682,-9.5412,0.4029999999999999,
expanded14_D4,2dd8,63,0.0026864351833918,0.4788646869090881,0.615432761537691,26.474587776550916,0.9764798282137472,63,5.782,2.8191,7.2645,
expanded14_D5,2dd8,63,0.0104529781601289,0.4237992739623301,0.7247320394259087,26.809486673057563,0.9761683058909768,63,5.242,0.7974,6.9803999999999995,
gflownet,2dd8,63,0.0310353728044122,0.47861069945909,0.6186973692710142,27.2392770130589,0.9785717857763424,63,6.082,0.8360000000000001,7.817,
amplify_prior,2dd8,63,0.0738868124827464,0.5198854016787757,0.6731496111630402,26.37614743919182,0.97593763002915,63,6.523,2.2977000000000003,8.9466,
amplify_fim_prior,2dd8,63,0.0560608981317981,0.5296802713302767,0.7578439624797109,23.76750152520655,0.973395556429444,63,5.228,-0.11179999999999998,6.9421,
proteinmpnn_vanilla,2dd8,63,0.0275537239919279,0.4831453886361495,0.6308532249724391,26.63137317544266,0.979151325600845,63,2.608,-1.0606,3.7762999999999995,
esm_if,2dd8,63,0.0883217750752673,0.5277123701954927,0.7216732742188178,24.566349255548175,0.9797783230382658,63,3.151,-2.0797999999999996,5.1617999999999995,
expanded14_D4,2ypv,63,0.0042475437612595,0.4717463810422142,0.6051683561461272,28.133448650302014,0.978003979703106,63,1.613,-6.6806,4.5175,
expanded14_D5,2ypv,63,0.0082792847997978,0.4282435801031884,0.5398056658410116,29.886632381047725,0.9785301115742692,63,2.396,-5.0760000000000005,4.3854,
gflownet,2ypv,63,0.0322278363893182,0.4720104436825345,0.6196366051795521,28.145072684616405,0.9794009115453683,63,2.449,-6.137099999999999,4.8117,
amplify_prior,2ypv,63,0.0692971079459173,0.5163554423770805,0.6321519964581219,26.37134886789049,0.9773158430236838,63,1.941,-2.8436000000000003,4.7688999999999995,
amplify_fim_prior,2ypv,63,0.0580666029580285,0.5244017183614791,0.7257384345060157,24.907357016822512,0.9759914727332384,63,0.467,-3.548,3.6191,
proteinmpnn_vanilla,2ypv,63,0.0868217114869368,0.4913653380923646,0.7476832467586738,24.61750931739511,0.9798554236861272,63,0.011,-6.9705,2.3944,
esm_if,2ypv,63,0.0977439121474829,0.521161006695696,0.6188276383651266,27.00660329866919,0.9810804898221132,63,0.24,-5.4675,2.5536999999999996,
expanded14_D4,3bn9,63,0.022207680040307,0.4954683387982002,0.6224404028701708,26.689275114406797,0.9807277469217464,63,-0.973,-16.8824,5.1301,
expanded14_D5,3bn9,63,0.0278521110638554,0.4637328397108202,0.6328233267904005,27.38102015002857,0.9807853786370692,63,-4.591,-21.3002,3.3642,
gflownet,3bn9,63,0.0183360455477797,0.4883991347945353,0.683481778236681,26.68392949316964,0.9802416476181904,63,-0.826,-17.8384,6.2405,
amplify_prior,3bn9,63,0.0496888851412631,0.4531457820393587,0.6603031161313471,27.168473809057364,0.9815165293994992,63,-5.04,-17.8557,3.852,
amplify_fim_prior,3bn9,63,0.1976653837448331,0.6010647232528622,0.7474067557447668,19.89821351775778,0.9829126528382682,63,0.572,-16.392,6.3625,
proteinmpnn_vanilla,3bn9,63,0.1689979599385668,0.5687940170773362,0.6913912866339429,21.252851936558297,0.98427096371472,63,-2.418,-13.4074,3.8190999999999993,
esm_if,3bn9,63,0.1127981843278062,0.5454226584055355,0.6711733805042017,22.82080506432423,0.9841049930464052,63,-2.64,-15.274199999999999,2.2046,
expanded14_D4,3cx5,63,0.0215945755737255,0.416716975103749,0.609968183695882,29.908301759485713,0.980846239799801,63,7.921,-0.5587999999999999,10.9115,
expanded14_D5,3cx5,63,0.0619082957893105,0.4765965429950001,0.6842807284317294,26.884968019586264,0.9803468596827772,63,7.731,0.5006000000000002,10.6847,
gflownet,3cx5,63,0.0583345977662697,0.4603509815903865,0.61961756468198,26.996597869752975,0.9811847319024856,63,6.887,1.6802,10.300099999999999,
amplify_prior,3cx5,63,0.0827378689140274,0.4898436301298821,0.6934935600043156,27.17817488613327,0.9803903184228416,63,6.217,-1.4433,9.3507,
amplify_fim_prior,3cx5,63,0.1282749766936378,0.5523903508528708,0.7478148834539511,22.013491279379316,0.9794317932567872,63,4.583,-2.4332,7.8994,
proteinmpnn_vanilla,3cx5,63,0.1355299276453578,0.5431941712491406,0.6944738655127001,22.807690482705524,0.9842948399134688,63,-4.042,-8.9571,-1.2972000000000001,
esm_if,3cx5,63,0.1581964718606986,0.5532048908726086,0.7082324657697068,22.55573208615135,0.984659736368739,63,-1.592,-8.9041,2.3374999999999995,
expanded14_D4,3ffd,63,0.0211988899606984,0.4526546712375789,0.6113003938880929,28.47680828428468,0.97819703597087,63,-10.648,-17.405,-7.9058,
expanded14_D5,3ffd,63,0.0102364367621895,0.4691273646248713,0.6541079423534051,27.56928988097187,0.9762209241732986,63,-11.345,-20.233999999999998,-7.601400000000001,
gflownet,3ffd,63,0.0289783913429306,0.4742551198429278,0.6591693824707774,27.654113340954687,0.9786525712227252,63,-10.898,-18.279899999999998,-8.071000000000002,
amplify_prior,3ffd,63,0.0654504640773301,0.4676631314180977,0.6684075666920997,29.381785365296732,0.977864045043462,63,-9.907,-15.5116,-7.2331,
amplify_fim_prior,3ffd,63,0.1063929555621677,0.5248631572222149,0.6531994406824972,24.586527344094257,0.97773979831915,63,-13.691,-19.288899999999998,-10.137400000000001,
proteinmpnn_vanilla,3ffd,63,0.1541531633071,0.5730573757051706,0.6998525220266655,23.219621012200495,0.9812958707224736,63,-19.81,-25.791600000000003,-17.75,
esm_if,3ffd,63,0.1162031533348208,0.5383091901760362,0.6669792737171194,24.46953742550574,0.9819781496143508,63,-18.007,-24.5808,-16.0539,
expanded14_D4,3hi6,63,0.053370096370296,0.5027730402358209,0.6608232895527648,24.85399287773294,0.9779173240796866,63,6.265,-5.4033,9.6193,
expanded14_D5,3hi6,63,0.0377132342199833,0.4908247559859288,0.6674989634481973,25.600021297445167,0.9781386684475152,63,3.832,-2.8437,8.1025,
gflownet,3hi6,63,0.0216623077870251,0.4788930507818438,0.6867275059054698,27.11560829729159,0.976607718694946,63,5.581,-5.4716000000000005,9.8058,
amplify_prior,3hi6,63,0.0575861666072942,0.5105241286089153,0.7023907586130101,25.31367573790684,0.9771329227782442,63,5.883,-3.5112,10.5348,
amplify_fim_prior,3hi6,63,0.0977888548757825,0.6034525341806584,0.7584401181663248,20.87459407472355,0.9753392506849898,63,3.701,-1.4946,6.9799,
proteinmpnn_vanilla,3hi6,63,0.1780824786751861,0.5563168004460537,0.7076414509431799,22.681642592561698,0.9825953302581312,63,1.408,-6.6955,5.0074,
esm_if,3hi6,63,0.181694688960157,0.5844101934330289,0.7170861082358152,21.26178723961909,0.981201516539408,63,2.876,-6.3098,7.9414,
expanded14_D4,3l95,63,0.0275965591007489,0.4654068845876252,0.6518972950249224,27.679280560889115,0.9765629695911988,63,12.981,6.3257,16.5656,
expanded14_D5,3l95,63,0.0143683667376524,0.4926310088963476,0.662630332791778,27.573643901523976,0.9763648258104882,63,12.93,2.234,17.0125,
gflownet,3l95,63,0.0298122481481002,0.5036526109212006,0.7011265797039935,25.451871790459094,0.975456930160305,63,14.103,6.1461,17.305600000000002,
amplify_prior,3l95,63,0.0479692472867338,0.479780691354512,0.6784791893884613,26.15969020444085,0.975224411278024,63,14.011,5.256399999999999,17.9245,
amplify_fim_prior,3l95,63,0.0493926655411257,0.5277501715726347,0.745634672357779,23.23829372925032,0.9734858216168883,63,11.72,3.3474,15.927499999999998,
proteinmpnn_vanilla,3l95,63,0.2706944787462875,0.7068390955003422,0.9163618316183346,14.15536024523443,0.9823352780105952,63,0.008,-9.3399,7.316599999999999,
esm_if,3l95,63,0.0738885496812422,0.540090550011103,0.6800295396370709,23.995591607218692,0.9759927792195752,63,11.572,3.3854,15.254,
expanded14_D4,3nid,63,0.0128306380500239,0.4650737127680288,0.6212450179309379,29.16123096942317,0.9776907355480426,63,8.853,1.8174000000000001,11.1983,
expanded14_D5,3nid,63,0.008051434278721,0.4975454909324669,0.702437363347774,25.883530716641825,0.9762568108811996,63,9.146,3.8213000000000004,12.1013,
gflownet,3nid,63,0.042118618427729,0.4297608753263907,0.6489193722988102,29.218257931230266,0.9792391910036116,63,9.677,3.2618,11.57,
amplify_prior,3nid,63,0.0449041196518688,0.4893474757387711,0.6923166662268347,27.61909009654737,0.9781318091479728,63,8.091,-1.1326999999999998,11.7221,
amplify_fim_prior,3nid,63,0.1074403301269412,0.5490979210207458,0.6955304473955406,23.310852610517298,0.9782450762051292,63,8.063,-0.9812,10.0654,
proteinmpnn_vanilla,3nid,63,0.0578713503225269,0.485564358628459,0.704842399535324,26.370562760916044,0.9826618503507876,63,1.679,-4.1000000000000005,5.3031,
esm_if,3nid,63,0.0721054788942562,0.4957606434492155,0.6924552076889874,25.953764821822308,0.9832312146020612,63,2.124,-6.381600000000001,6.468999999999999,
expanded14_D4,3o2d,63,0.0122497657658665,0.4975672093650221,0.7086335031230954,24.85679505652923,0.9780668646891983,63,-5.064,-11.9442,-1.2723,
expanded14_D5,3o2d,63,0.0024178549573341,0.5088080850255597,0.7173497228313919,24.50916123315207,0.9771147366227566,63,-4.489,-12.877899999999999,-1.4364000000000001,
gflownet,3o2d,63,0.0311341858827362,0.4967151419757585,0.7018134612287972,23.679473646385677,0.9763357212965164,63,-5.527,-14.016499999999999,-1.4780000000000002,
amplify_prior,3o2d,63,0.0907180426246109,0.5453222839583405,0.8130348021217695,20.861335001283905,0.9765946157500502,63,-5.018,-12.1505,-2.6085,
amplify_fim_prior,3o2d,63,0.2195705483101445,0.6353185710014534,0.7986095230107403,17.29318699582604,0.9782383259389996,63,-6.627,-11.702599999999999,-2.1019000000000005,
proteinmpnn_vanilla,3o2d,63,0.0763612034018986,0.5122602822587791,0.6466841364273449,24.75138995186041,0.9827398775484416,63,-4.77,-11.5942,-1.5890000000000004,
esm_if,3o2d,63,0.1040932946741894,0.5412100574018602,0.6402591222235227,23.829668173572156,0.9827429060752652,63,-4.238,-9.7751,-0.8908000000000001,
expanded14_D4,4cmh,63,0.019434452140959,0.4844393840290498,0.6798376150561247,26.20940557506412,0.9774859354359208,63,28.607,18.3688,30.9351,
expanded14_D5,4cmh,63,0.0255342208359863,0.4654132161722601,0.6683549492513031,26.123879303842862,0.9771780927328548,63,28.517,21.608999999999998,31.0062,
gflownet,4cmh,63,0.0492091266876943,0.5105787536457344,0.750797284032681,24.444970242737977,0.9777876223252354,63,26.873,21.0015,30.889400000000002,
amplify_prior,4cmh,63,0.0547752477237034,0.4844488008567905,0.6745143394368018,25.180534637585016,0.977893758728298,63,27.544,17.663899999999998,30.5975,
amplify_fim_prior,4cmh,63,0.0687435602518683,0.6130365702112645,0.7693604291292087,20.21275327354268,0.9750377196230808,63,26.476,17.9801,29.9057,
proteinmpnn_vanilla,4cmh,63,0.1523406246406664,0.559228342871197,0.7259449758821973,21.338575726517792,0.9815815569749582,63,16.423,9.4855,20.602500000000003,
esm_if,4cmh,63,0.1661743057328165,0.6035666093658149,0.7348016236012549,20.35546561330756,0.9804091694627912,63,17.669,11.2381,21.2603,
expanded14_D4,4etq,63,0.0014779183686432,0.4482935716272718,0.6608416308457719,27.80447036307697,0.9765920975358436,63,0.127,-5.669099999999999,2.0736,
expanded14_D5,4etq,63,0.0254984316101241,0.4577873365362154,0.5676423522704143,28.75563651083553,0.9786644478690584,63,-0.763,-7.6273,1.7494999999999998,
gflownet,4etq,63,0.0591211574257499,0.5058246092309276,0.6520790548982554,25.02420469581395,0.9794421034205364,63,-0.449,-6.5100999999999996,1.4327999999999999,
amplify_prior,4etq,63,0.0854004190395829,0.5256660587463522,0.6593725963447614,26.02825726088352,0.9776813061530824,63,-0.26,-6.751399999999999,1.4346999999999999,
amplify_fim_prior,4etq,63,0.0926429117293173,0.5508150062512469,0.7411656825807268,22.67636985261615,0.9762387640842292,63,-0.945,-4.7333,1.2591999999999999,
proteinmpnn_vanilla,4etq,63,0.1102900246897553,0.5294333746952513,0.6669152814029384,23.791465151452485,0.9795679177703344,63,-1.235,-7.2440999999999995,0.6925999999999999,
esm_if,4etq,63,0.1081497685381179,0.5360013048562434,0.6983240296492252,24.166494730088615,0.9806334758929918,63,-2.682,-7.7374,-0.8965000000000001,
expanded14_D4,4qci,63,0.0500033319203209,0.5043206213289682,0.6785804486530063,24.962729750250368,0.977083949680204,63,-10.862,-20.8456,-6.061000000000001,
expanded14_D5,4qci,63,0.0220025693055407,0.4895962050814968,0.734516153435771,25.551221928816897,0.9770072019890168,63,-8.744,-17.9709,-5.9215,
gflownet,4qci,63,0.0171639543924191,0.4553116541596296,0.6016564100534134,28.234441000940546,0.9791511996980944,63,-11.147,-18.1189,-7.777699999999999,
amplify_prior,4qci,63,0.0866630933770491,0.4722502961920451,0.7133585489763964,25.617068455217968,0.979488855854414,63,-9.87,-19.7915,-6.593,
amplify_fim_prior,4qci,63,0.0749241981261927,0.560170828448191,0.7242181597150126,23.284684548961017,0.9775567786869916,63,-10.557,-16.2302,-8.1822,
proteinmpnn_vanilla,4qci,63,0.1663300626797792,0.5390559321071706,0.7039181815812917,23.33998116929326,0.9799723372629155,63,-15.252,-22.1435,-11.294900000000002,
esm_if,4qci,63,0.1256047319462076,0.5873183936891819,0.6729257375556004,22.84729108022263,0.9789376896078464,63,-14.629,-22.6528,-10.2351,
expanded14_D4,4xnq,63,0.0209360860854143,0.4536876931306728,0.6178249515318897,28.664735834622594,0.9779525977294165,63,-3.537,-10.3812,0.020399999999999977,
expanded14_D5,4xnq,63,0.0224280416559077,0.4167269126106925,0.6590646160447482,30.078365050851183,0.9803682109219772,63,-3.298,-10.5636,-1.0627000000000002,
gflownet,4xnq,63,0.0248232153458331,0.4716180707029029,0.6959971210471906,26.752478189912924,0.9786886123740316,63,-3.034,-11.0008,-0.1752,
amplify_prior,4xnq,63,0.0618223860616142,0.4724366245150443,0.6270407379837122,28.40006812581206,0.9797271986189316,63,-3.142,-9.877099999999999,0.1490999999999995,
amplify_fim_prior,4xnq,63,0.1386584050942971,0.5439412211952349,0.7105239271682505,23.06577451802687,0.9802335393594666,63,-4.788,-12.0089,-2.0056,
proteinmpnn_vanilla,4xnq,63,0.0852494420641594,0.4874566111977888,0.6615923229758445,26.15038985920209,0.9822016308061908,63,-4.778,-13.0481,-1.7585000000000006,
esm_if,4xnq,63,0.0750131193883621,0.4901756959934221,0.6298236061722666,27.08269053877947,0.982584421253012,63,-6.282,-13.623999999999999,-3.4444,
expanded14_D4,4ydk,63,0.0361981048039441,0.4308545378815657,0.6154452298040533,28.528182785767115,0.984522244882606,63,20.306,11.9456,26.8492,
expanded14_D5,4ydk,63,0.0622183962566853,0.4688145532645269,0.6546019575412568,26.610539150015818,0.9824590234477978,63,20.182,9.633700000000001,25.0318,
gflownet,4ydk,63,0.0269358384289914,0.4501320353646361,0.5667020118144296,28.233399625805543,0.9804057032095476,63,22.144,15.559099999999999,28.878700000000002,
amplify_prior,4ydk,63,0.0749161288175321,0.4769886953320654,0.7246997896719131,26.03426271619919,0.9812657681794428,63,19.754,7.2654000000000005,24.747,
amplify_fim_prior,4ydk,63,0.149051905818342,0.5428238710138233,0.7244459873038452,22.965038853051905,0.9823007722037732,63,19.794,9.0799,25.8908,
proteinmpnn_vanilla,4ydk,63,0.1672389238830654,0.5329416824333372,0.6702484569292952,23.181689710986458,0.986263603246192,63,14.601,3.0783,18.8959,
esm_if,4ydk,63,0.2235867420495421,0.5959122785462667,0.7038964011427801,20.08159229552334,0.985997037947343,63,15.607,6.427700000000001,17.6652,
expanded14_D4,5d93,63,0.008642004838606,0.4788279010167292,0.7004512732418121,26.118332689744104,0.9707961383464416,63,0.205,-3.1317,1.1654,
expanded14_D5,5d93,63,0.0089088288423674,0.475499347781256,0.7281232418508805,27.265662639869085,0.9711696631728424,63,0.8,-3.4016,2.2224,
gflownet,5d93,63,0.0137464797577953,0.4688086125447781,0.6704394977597358,26.44534628837017,0.9704268311146366,63,0.345,-2.281,2.0233,
amplify_prior,5d93,63,0.0581145045066101,0.5115350913745166,0.6603499169616206,26.296507870186858,0.9714439226509758,63,1.591,-3.0438,2.7739999999999996,
amplify_fim_prior,5d93,63,0.0437369158411574,0.5498408279358806,0.7226571445508477,23.162953962032663,0.969799793076908,63,0.118,-5.0325,1.5791,
proteinmpnn_vanilla,5d93,63,0.0665349222223956,0.5266278320982717,0.6939419222207104,24.492617860646284,0.9717621358900316,63,1.363,-1.3776,2.6727,
esm_if,5d93,63,0.0562358744232514,0.5103269564722632,0.6890093623694459,24.09934887303669,0.9714305761448948,63,1.119,-2.3128,2.3228999999999997,
expanded14_D4,5d96,63,0.0177935161902169,0.4381840271160447,0.6019858491033485,28.96610694395976,0.9776258206950256,63,-10.512,-17.339199999999998,-5.0958000000000006,
expanded14_D5,5d96,63,0.0508495155870254,0.4593601749172875,0.6235271150796309,27.780457128080556,0.9789476207563133,63,-8.126,-12.7556,-5.8652999999999995,
gflownet,5d96,63,0.0147675565540238,0.418083224312993,0.5533806275492781,29.443165879319345,0.9779091022314346,63,-7.767,-16.3265,-3.722,
amplify_prior,5d96,63,0.0830696176542815,0.4930984234954804,0.7594828807008875,25.208791616458637,0.9763935589903772,63,-9.223,-16.4421,-6.1572000000000005,
amplify_fim_prior,5d96,63,0.0848760869321621,0.5164073519416484,0.7211085426619654,25.772623911279588,0.9772349698659484,63,-10.009,-17.072,-6.1043,
proteinmpnn_vanilla,5d96,63,0.1790746657884471,0.6197772731786324,0.8678961912776578,20.06817154236192,0.9848986793769888,63,-13.582,-19.4973,-10.5012,
esm_if,5d96,63,0.2011401830457658,0.5829827184095291,0.8432948062547476,20.136139051664884,0.9846804486750812,63,-9.4,-15.1153,-6.4152,
expanded14_D4,5f9o,63,0.0066528569288394,0.4983867612805633,0.6127150848031526,26.141917726002436,0.979507072598023,63,-16.014,-20.857,-13.2104,
expanded14_D5,5f9o,63,0.0234949339847974,0.4767797944614913,0.7719295679908192,24.931379426646632,0.9788996382497822,63,-14.906,-21.6736,-12.7203,
gflownet,5f9o,63,0.0129234188082217,0.4309702700735081,0.6577540654447399,27.874608423113035,0.9809604970649384,63,-15.446,-23.5998,-13.014,
amplify_prior,5f9o,63,0.0610097526018894,0.5093765629863592,0.7414658131155708,24.457598026109594,0.9785045063472376,63,-15.818,-22.9801,-13.1851,
amplify_fim_prior,5f9o,63,0.1320325525123573,0.5696001766265547,0.7061115774925785,22.21838039623382,0.9806154173823388,63,-14.774,-19.8292,-12.8079,
proteinmpnn_vanilla,5f9o,63,0.1232086463982831,0.5394887838687773,0.6281599606365011,23.895112797891592,0.98516189561434,63,-17.465,-24.8199,-14.7277,
esm_if,5f9o,63,0.1208017250821111,0.5357315593302591,0.6331412202953918,24.1755497243955,0.9844018646516398,63,-15.979,-21.157,-14.2392,
expanded14_D4,5ggs,63,0.0180160471823985,0.501707662937443,0.6177537589858882,25.904840672533307,0.9772618448537757,63,13.276,7.4947,15.6043,
expanded14_D5,5ggs,63,0.0338702305063542,0.4959149069486727,0.662841232554929,25.54680846095953,0.978758202178881,63,11.523,4.4162,14.2336,
gflownet,5ggs,63,0.0349537835202763,0.4798924806086315,0.6603302936867976,26.534485154096476,0.97851982330801,63,12.107,2.8397,15.4259,
amplify_prior,5ggs,63,0.0503051600168899,0.4973291831359547,0.6728240105863782,25.634312897338145,0.9784795126207844,63,11.403,5.8138000000000005,15.1911,
amplify_fim_prior,5ggs,63,0.08953117723832,0.5306760107035453,0.711956440991169,22.698874251475072,0.9768520004749316,63,12.072,6.6327,15.1466,
proteinmpnn_vanilla,5ggs,63,0.0757876247232419,0.5300189631955945,0.6945140056224579,23.37512136732998,0.9804544922430946,63,7.968,3.8072,10.909099999999999,
esm_if,5ggs,63,0.0428226353829031,0.5424554490756656,0.7513081681523541,23.043438958919342,0.9774243152722978,63,11.195,2.8166,12.5519,
expanded14_D4,5hi4,63,0.0080079809773812,0.4827546870600524,0.6704550102408616,26.381776799785495,0.9747187522677032,63,8.314,4.7234,10.038899999999998,
expanded14_D5,5hi4,63,0.0128120835407775,0.4802877193995039,0.6472375481013167,26.823368767174617,0.974991862737442,63,7.558,3.5298,9.9892,
gflownet,5hi4,63,0.0396341695016307,0.4976775822290542,0.676565713744679,26.79024251634226,0.9741613122061415,63,9.408,3.1148,11.4835,
amplify_prior,5hi4,63,0.031556461243504,0.4835447460636274,0.7095860488417541,27.145900903895797,0.9735649155864046,63,8.538,2.3926,11.2266,
amplify_fim_prior,5hi4,63,0.0749695817871708,0.557240053236703,0.6943069837453847,22.962445668968098,0.9753774152928864,63,7.442,3.062,10.52,
proteinmpnn_vanilla,5hi4,63,0.1065549372830104,0.5289873885958004,0.650201178972197,25.38502561755563,0.9803036660254496,63,2.524,-2.6916999999999995,5.7073,
esm_if,5hi4,63,0.1091824625037691,0.5556978175297997,0.685347987467113,23.976818498584464,0.9794109574032088,63,5.149,-1.3169,8.404900000000001,
expanded14_D4,5l6y,63,0.0083772400719873,0.508503144842474,0.6456087008840531,24.241337994587916,0.9783546634260968,63,-10.265,-15.849,-7.6216,
expanded14_D5,5l6y,63,-0.0004993922614884,0.4964322274741669,0.6791058730752018,24.061854430567244,0.9778353387832522,63,-12.381,-18.0548,-9.4132,
gflownet,5l6y,63,0.0075255906339491,0.4735603299425825,0.6609055872425195,27.51393669660192,0.9807802502592076,63,-11.546,-16.4455,-9.3434,
amplify_prior,5l6y,63,0.1043591757206435,0.5593891641097549,0.7637519923275082,21.09981288725879,0.9769988702042464,63,-11.831,-18.8964,-8.327200000000001,
amplify_fim_prior,5l6y,63,0.089526493752541,0.5789218104783297,0.7136146712969484,20.74050135950848,0.9787593066094856,63,-13.678,-18.27,-11.9469,
proteinmpnn_vanilla,5l6y,63,0.0813006661585655,0.5223714448958651,0.6458028794718709,23.64443131961267,0.9814755142731544,63,-13.307,-18.0798,-10.9499,
esm_if,5l6y,63,0.1175916240485594,0.5087412782064246,0.6942372910535934,22.811152812801453,0.9836070752176732,63,-14.285,-18.4648,-12.1999,


==> figures/landscape_full/landscape_chai1_survivors.csv <==
arm,highlight,n_survivors,n_joint_background
expanded14_D4,in_eligible_B4,11247,2620469
expanded14_D5,in_eligible_B4,11246,2620470
gflownet,in_eligible_B4,11244,2620472
amplify_prior,in_eligible_B4,11246,2620470
amplify_fim_prior,in_eligible_B4,11245,2620471
proteinmpnn_vanilla,in_eligible_B4,11243,2620473
esm_if,in_eligible_B4,11240,2620476


==> figures/landscape_full/landscape_stage4_top25.csv <==
arm,highlight,n_survivors,n_joint_background
expanded14_D4,in_stage4_top25,2835,2628881
expanded14_D5,in_stage4_top25,2835,2628881
gflownet,in_stage4_top25,2835,2628881
amplify_prior,in_stage4_top25,2835,2628881
amplify_fim_prior,in_stage4_top25,2835,2628881
proteinmpnn_vanilla,in_stage4_top25,2835,2628881
esm_if,in_stage4_top25,2835,2628881


==> figures/oracle_calibration/summary.csv <==
oracle,check,value,unit,gate,status
net_charge,targets with unresolved FR4 (excluded),8,,-,INFO
net_charge,framework charge sd vs loop charge sd,3.17 vs 1.37, e,-,INFO
net_charge,native Fv charge in the safe band,85.18041237113401,%,-,INFO
net_charge,targets where the band can bind (reward grip >0.01),59.5360824742268,%,>10% of targets,PASS
net_charge,native reward dynamic range (p99-p01),0.6923775690093827,,>0.05,PASS
sequence_liability,"native reward, median",0.7788007830714049,,-,INFO
sequence_liability,natives carrying >=1 hard flag,19.260204081632654,%,-,INFO
sequence_liability,weight from composition-only motifs (C/M/W),50.139082058414466,%,-,INFO
sequence_liability,reward moves under a composition-preserving shuffle,49.107142857142854,%,>10% of loops,PASS
sequence_liability,hard-flag natives score below clean natives,0.5521325830645221,,>0,PASS
trainset_novelty,native training loop scores 0,0.0,,=0,PASS
trainset_novelty,mean rises monotonically along the mutation ladder,True,,monotone,PASS
trainset_novelty,held-out natives score above training natives,0.4020195497813005,,>0,PASS
trainset_novelty,"held-out natives, mean",0.4020195497813005,,-,INFO
trainset_novelty,"uniform-random loops, mean",0.6634037708077957,,-,INFO
trainset_novelty,radical − conservative at k=1 (must be ~0),0.0,,|d|<1e-6,PASS
blosum_novelty,mean rises monotonically along the mutation ladder,True,,monotone,PASS
blosum_novelty,radical − conservative at k=1,0.09118544097530186,,>0,PASS
blosum_novelty,held-out natives score above training natives,0.561160409532114,,>0,PASS
blosum_novelty,held-out lengths absent from the reference,0,,=0,PASS
novelty (pair),"Pearson r, pooled across the ladder (confounded)",0.9681379674610209,,-,INFO
novelty (pair),Pearson r within a fixed mutation level,0.6311789157422786,,|r|<0.9 (not redundant),PASS


==> figures/postfilter_cascade_quality.csv <==
metric,stage,arm,targets,statistic,value,ci_lo,ci_hi,panel_role,lift_to_survivors
n_soft,pool,expanded14_D4,45,mean,0.88092041015625,0.85821533203125,0.960662841796875,background,0.032920410156250024
n_soft,stage0_survivors,expanded14_D4,45,mean,0.8707855837900681,0.8465717342991192,0.9443004061878836,,
n_soft,carryforward_B3,expanded14_D4,45,mean,0.841,0.812,0.926,,
n_soft,eligible_B4,expanded14_D4,45,mean,0.848,0.8032128514056225,0.94,survivors,0.032920410156250024
n_soft,pool,expanded14_D5,45,mean,0.910064697265625,0.893768310546875,0.99188232421875,background,0.08206469726562504
n_soft,stage0_survivors,expanded14_D5,45,mean,0.8960476926473835,0.8797320656871218,0.9750990634005764,,
n_soft,carryforward_B3,expanded14_D5,45,mean,0.861,0.806,0.947,,
n_soft,eligible_B4,expanded14_D5,45,mean,0.828,0.756,0.932,survivors,0.08206469726562504
n_soft,pool,gflownet,45,mean,1.073272705078125,1.0603340148925782,1.161041259765625,background,-0.006727294921875071
n_soft,stage0_survivors,gflownet,45,mean,1.123615665408649,1.109538729866466,1.2336829032703187,,
n_soft,carryforward_B3,gflownet,45,mean,1.081,1.013,1.177,,
n_soft,eligible_B4,gflownet,45,mean,1.08,1.004,1.1927710843373494,survivors,-0.006727294921875071
n_soft,pool,amplify_prior,45,mean,1.1719970703125,1.17034912109375,1.25250244140625,background,-0.012002929687499941
n_soft,stage0_survivors,amplify_prior,45,mean,1.2332065906210392,1.2309107052257735,1.319174675717454,,
n_soft,carryforward_B3,amplify_prior,45,mean,1.213,1.154875,1.273,,
n_soft,eligible_B4,amplify_prior,45,mean,1.184,1.112,1.244,survivors,-0.012002929687499941
n_soft,pool,amplify_fim_prior,45,mean,0.7620298799303412,0.7309927137455038,0.8335275358763645,background,0.034029879930341234
n_soft,stage0_survivors,amplify_fim_prior,45,mean,0.8056875823780805,0.762502391429118,0.8451684381816293,,
n_soft,carryforward_B3,amplify_fim_prior,45,mean,0.717,0.674,0.763,,
n_soft,eligible_B4,amplify_fim_prior,45,mean,0.728,0.696,0.8152610441767069,survivors,0.034029879930341234
n_soft,pool,proteinmpnn_vanilla,45,mean,0.838629911164026,0.7148964759054541,0.97308349609375,background,-0.125370088835974
n_soft,stage0_survivors,proteinmpnn_vanilla,45,mean,0.8468289920724802,0.7491760933463971,0.9929163948177836,,
n_soft,carryforward_B3,proteinmpnn_vanilla,45,mean,0.92,0.891,1.026,,
n_soft,eligible_B4,proteinmpnn_vanilla,45,mean,0.964,0.8918,1.02,survivors,-0.125370088835974
n_soft,pool,esm_if,45,mean,0.9440819843663446,0.8199951127130551,1.0193340387181005,background,-0.04391801563365538
n_soft,stage0_survivors,esm_if,45,mean,0.9545275520068746,0.8367605991368368,1.0303940303940304,,
n_soft,carryforward_B3,esm_if,45,mean,0.981,0.899,1.045,,
n_soft,eligible_B4,esm_if,45,mean,0.988,0.916,1.04,survivors,-0.04391801563365538
scrmsd,stage0_survivors,expanded14_D4,45,median,3.546726536904133,3.236852405312902,4.024223596397832,background,1.1140438179421315
scrmsd,carryforward_B3,expanded14_D4,45,median,2.4910903575276357,2.1109698745396352,2.8565446888735004,,
scrmsd,eligible_B4,expanded14_D4,45,median,2.4326827189620017,2.0756744726335628,2.832598567761862,survivors,1.1140438179421315
scrmsd,stage0_survivors,expanded14_D5,45,median,3.695660896515283,3.3535951326701463,4.031578778729531,background,1.2496342042457012
scrmsd,carryforward_B3,expanded14_D5,45,median,2.499731722239979,2.1080825361797366,2.8659294463358265,,
scrmsd,eligible_B4,expanded14_D5,45,median,2.446026692269582,2.0752416094356905,2.815404463129465,survivors,1.2496342042457012
scrmsd,stage0_survivors,gflownet,45,median,3.7044993613617727,3.3011209211363672,3.9976085045745497,background,1.2780795539725824
scrmsd,carryforward_B3,gflownet,45,median,2.4808553759052057,2.115809103078792,2.860867144590536,,
scrmsd,eligible_B4,gflownet,45,median,2.4264198073891903,2.0608022247338664,2.7811493884038496,survivors,1.2780795539725824
scrmsd,stage0_survivors,amplify_prior,45,median,3.4640514318921265,3.0486878146192904,3.9559140967457744,background,1.0598007584457148
scrmsd,carryforward_B3,amplify_prior,45,median,2.435203279306325,2.0640804873209437,2.8340468918003676,,
scrmsd,eligible_B4,amplify_prior,45,median,2.4042506734464117,2.039864081634761,2.767492184927423,survivors,1.0598007584457148
scrmsd,stage0_survivors,amplify_fim_prior,45,median,3.0342862496467826,2.620955962693948,3.2180098060272098,background,0.6147049723226603
scrmsd,carryforward_B3,amplify_fim_prior,45,median,2.4294919455337705,2.080700147652317,2.823549681762816,,
scrmsd,eligible_B4,amplify_fim_prior,45,median,2.4195812773241223,2.167613725200974,2.7406156808075033,survivors,0.6147049723226603
scrmsd,stage0_survivors,proteinmpnn_vanilla,45,median,2.5471386592775795,2.1566717720297017,2.793800480673076,background,0.3305951591442611
scrmsd,carryforward_B3,proteinmpnn_vanilla,45,median,2.3529703464198253,2.010474751136722,2.522552200112055,,
scrmsd,eligible_B4,proteinmpnn_vanilla,45,median,2.2165435001333185,1.6422134140854578,2.40853664324411,survivors,0.3305951591442611
scrmsd,stage0_survivors,esm_if,45,median,2.4497803944415457,2.251881121646349,2.87248111085335,background,0.2984228726184077
scrmsd,carryforward_B3,esm_if,45,median,2.337416971604016,2.137547207446636,2.4895198531660556,,
scrmsd,eligible_B4,esm_if,45,median,2.151357521823138,1.731380343306749,2.3807610933303716,survivors,0.2984228726184077
h3_plddt,stage0_survivors,expanded14_D4,45,median,78.73,75.77,80.88499999999999,background,9.170000000000002
h3_plddt,carryforward_B3,expanded14_D4,45,median,87.945,85.37,88.43175,,
h3_plddt,eligible_B4,expanded14_D4,45,median,87.9,85.41,88.475,survivors,9.170000000000002
h3_plddt,stage0_survivors,expanded14_D5,45,median,78.74,75.59,80.35599999999997,background,8.930000000000007
h3_plddt,carryforward_B3,expanded14_D5,45,median,87.83,85.22,88.32424999999996,,
h3_plddt,eligible_B4,expanded14_D5,45,median,87.67,85.23,88.38299999999998,survivors,8.930000000000007
h3_plddt,stage0_survivors,gflownet,45,median,78.55,75.63,80.47174999999999,background,8.540000000000006
h3_plddt,carryforward_B3,gflownet,45,median,87.3,85.04,88.13149999999999,,
h3_plddt,eligible_B4,gflownet,45,median,87.09,85.07,88.2105,survivors,8.540000000000006
h3_plddt,stage0_survivors,amplify_prior,45,median,79.04,76.45,81.41,background,8.08999999999999
h3_plddt,carryforward_B3,amplify_prior,45,median,87.42,84.76,87.92,,
h3_plddt,eligible_B4,amplify_prior,45,median,87.13,84.76,87.92275,survivors,8.08999999999999
h3_plddt,stage0_survivors,amplify_fim_prior,45,median,82.65,80.58,84.245,background,4.179999999999993
h3_plddt,carryforward_B3,amplify_fim_prior,45,median,86.7,85.4,87.495,,
h3_plddt,eligible_B4,amplify_fim_prior,45,median,86.83,85.53,87.82012499999999,survivors,4.179999999999993
h3_plddt,stage0_survivors,proteinmpnn_vanilla,45,median,82.39,80.91499999999999,84.11,background,3.230000000000004
h3_plddt,carryforward_B3,proteinmpnn_vanilla,45,median,85.34,83.7,86.54,,
h3_plddt,eligible_B4,proteinmpnn_vanilla,45,median,85.62,83.82499999999999,87.42500000000001,survivors,3.230000000000004
h3_plddt,stage0_survivors,esm_if,45,median,82.61,80.45,84.61,background,3.5600000000000023
h3_plddt,carryforward_B3,esm_if,45,median,84.93,83.785,86.22,,
h3_plddt,eligible_B4,esm_if,45,median,86.17,84.53999999999999,87.075,survivors,3.5600000000000023
chai_h3_plddt,carryforward_B3,expanded14_D4,45,median,78.75999999999999,76.89,79.995,background,2.4650000000000034
chai_h3_plddt,eligible_B4,expanded14_D4,45,median,81.225,79.99000000000001,83.17,survivors,2.4650000000000034
chai_h3_plddt,carryforward_B3,expanded14_D5,45,median,78.52000000000001,75.97,79.275,background,3.0749999999999886
chai_h3_plddt,eligible_B4,expanded14_D5,45,median,81.595,79.705,82.63,survivors,3.0749999999999886
chai_h3_plddt,carryforward_B3,gflownet,45,median,79.125,76.625,80.215,background,2.5150000000000006
chai_h3_plddt,eligible_B4,gflownet,45,median,81.64,79.52,83.955,survivors,2.5150000000000006
chai_h3_plddt,carryforward_B3,amplify_prior,45,median,77.16499999999999,74.88,78.295,background,2.910000000000011
chai_h3_plddt,eligible_B4,amplify_prior,45,median,80.075,77.78999999999999,81.65,survivors,2.910000000000011
chai_h3_plddt,carryforward_B3,amplify_fim_prior,45,median,80.67,79.42,82.84,background,2.2150000000000034
chai_h3_plddt,eligible_B4,amplify_fim_prior,45,median,82.885,81.96000000000001,84.77000000000001,survivors,2.2150000000000034
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,45,median,82.76,81.69,84.14,background,1.7650000000000006
chai_h3_plddt,eligible_B4,proteinmpnn_vanilla,45,median,84.525,83.43175,85.63499999999999,survivors,1.7650000000000006
chai_h3_plddt,carryforward_B3,esm_if,45,median,81.875,79.83,83.37,background,1.9549999999999983
chai_h3_plddt,eligible_B4,esm_if,45,median,83.83,81.875,85.69,survivors,1.9549999999999983
agreement_rmsd,carryforward_B3,expanded14_D4,45,median,3.3175,2.931,3.7025,background,1.408
agreement_rmsd,eligible_B4,expanded14_D4,45,median,1.9095,1.6985,2.101,survivors,1.408
agreement_rmsd,carryforward_B3,expanded14_D5,45,median,3.381,3.0065,3.6855,background,1.4154999999999998
agreement_rmsd,eligible_B4,expanded14_D5,45,median,1.9655,1.726,2.1925,survivors,1.4154999999999998
agreement_rmsd,carryforward_B3,gflownet,45,median,3.235,2.869,3.573,background,1.3184999999999998
agreement_rmsd,eligible_B4,gflownet,45,median,1.9165,1.7614999999999998,2.0945,survivors,1.3184999999999998
agreement_rmsd,carryforward_B3,amplify_prior,45,median,3.722,3.2664999999999997,3.945,background,1.6484999999999999
agreement_rmsd,eligible_B4,amplify_prior,45,median,2.0735,1.949,2.3040000000000003,survivors,1.6484999999999999
agreement_rmsd,carryforward_B3,amplify_fim_prior,45,median,2.6225,2.434,2.931,background,0.9795000000000003
agreement_rmsd,eligible_B4,amplify_fim_prior,45,median,1.6429999999999998,1.5074999999999998,1.866,survivors,0.9795000000000003
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,45,median,2.644,2.3514999999999997,3.032,background,0.935
agreement_rmsd,eligible_B4,proteinmpnn_vanilla,45,median,1.709,1.3975,2.079,survivors,0.935
agreement_rmsd,carryforward_B3,esm_if,45,median,2.73,2.4480000000000004,3.2195,background,0.9984999999999999
agreement_rmsd,eligible_B4,esm_if,45,median,1.7315,1.5425,1.94,survivors,0.9984999999999999
agreement_lddt,carryforward_B3,expanded14_D4,45,median,0.7363,0.7163999999999999,0.76385,background,0.08340000000000014
agreement_lddt,eligible_B4,expanded14_D4,45,median,0.8197000000000001,0.80185,0.8422000000000001,survivors,0.08340000000000014
agreement_lddt,carryforward_B3,expanded14_D5,45,median,0.7323500000000001,0.71625,0.7543874999999995,background,0.08460000000000001
agreement_lddt,eligible_B4,expanded14_D5,45,median,0.8169500000000001,0.79795,0.8371500000000001,survivors,0.08460000000000001
agreement_lddt,carryforward_B3,gflownet,45,median,0.7343,0.7225,0.7643,background,0.08460000000000001
agreement_lddt,eligible_B4,gflownet,45,median,0.8189,0.8047500000000001,0.8448,survivors,0.08460000000000001
agreement_lddt,carryforward_B3,amplify_prior,45,median,0.72325,0.70195,0.7384999999999999,background,0.08205000000000007
agreement_lddt,eligible_B4,amplify_prior,45,median,0.8053,0.78635,0.83105,survivors,0.08205000000000007
agreement_lddt,carryforward_B3,amplify_fim_prior,45,median,0.77035,0.7606,0.79675,background,0.07020000000000004
agreement_lddt,eligible_B4,amplify_fim_prior,45,median,0.84055,0.8322,0.86005,survivors,0.07020000000000004
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,45,median,0.77585,0.7585,0.8095,background,0.06459999999999999
agreement_lddt,eligible_B4,proteinmpnn_vanilla,45,median,0.84045,0.81765,0.8630500000000001,survivors,0.06459999999999999
agreement_lddt,carryforward_B3,esm_if,45,median,0.7708,0.7541,0.78705,background,0.06784999999999997
agreement_lddt,eligible_B4,esm_if,45,median,0.83865,0.808,0.85795,survivors,0.06784999999999997
n_hard,pool,expanded14_D4,45,mean,0.30810546875,0.282684326171875,0.32940673828125,,
n_hard,pool,expanded14_D5,45,mean,0.3380126953125,0.31146240234375,0.36016845703125,,
n_hard,pool,gflownet,45,mean,0.584442138671875,0.563323974609375,0.627105712890625,,
n_hard,pool,amplify_prior,45,mean,0.56292724609375,0.5623779296875,0.597869873046875,,
n_hard,pool,amplify_fim_prior,45,mean,0.1986228003060443,0.1744097020181912,0.2356214646078581,,
n_hard,pool,proteinmpnn_vanilla,45,mean,0.2774658203125,0.2470091267883571,0.3394663651089581,,
n_hard,pool,esm_if,45,mean,0.242220072712718,0.221925385800044,0.305750994187825,,
framework_rmsd,eligible_B4,expanded14_D4,45,median,0.46735,0.3896,0.5501,,
framework_rmsd,eligible_B4,expanded14_D5,45,median,0.46635,0.3985,0.5483,,
framework_rmsd,eligible_B4,gflownet,45,median,0.4619,0.3974,0.5393,,
framework_rmsd,eligible_B4,amplify_prior,45,median,0.4781499999999999,0.3933999999999999,0.5417,,
framework_rmsd,eligible_B4,amplify_fim_prior,45,median,0.4677,0.39065,0.52925,,
framework_rmsd,eligible_B4,proteinmpnn_vanilla,45,median,0.4506,0.3796,0.53545,,
framework_rmsd,eligible_B4,esm_if,45,median,0.45915,0.39135,0.5359,,
n_clashes,eligible_B4,expanded14_D4,45,median,20.5,17.0,25.0,,
n_clashes,eligible_B4,expanded14_D5,45,median,21.0,16.0,24.0,,
n_clashes,eligible_B4,gflownet,45,median,21.0,16.0,24.5,,
n_clashes,eligible_B4,amplify_prior,45,median,23.0,18.0,27.0,,
n_clashes,eligible_B4,amplify_fim_prior,45,median,20.0,12.0,23.012499999999932,,
n_clashes,eligible_B4,proteinmpnn_vanilla,45,median,15.0,13.0,18.0,,
n_clashes,eligible_B4,esm_if,45,median,17.0,12.5,20.0,,
min_interface_distance,eligible_B4,expanded14_D4,45,median,0.6695,0.628,0.7424999999999999,,
min_interface_distance,eligible_B4,expanded14_D5,45,median,0.6815,0.623,0.738,,
min_interface_distance,eligible_B4,gflownet,45,median,0.6615,0.62135,0.7115,,
min_interface_distance,eligible_B4,amplify_prior,45,median,0.656,0.618,0.713,,
min_interface_distance,eligible_B4,amplify_fim_prior,45,median,0.713,0.636,0.7795000000000001,,
min_interface_distance,eligible_B4,proteinmpnn_vanilla,45,median,0.762,0.6735,0.893,,
min_interface_distance,eligible_B4,esm_if,45,median,0.6975,0.6479875,0.835,,


==> figures/postfilter_contrast_heatmap.csv <==
contrast,question,arm_a,arm_b,metric,stage,population,better,independent,self_scored,targets,median_a,median_b,paired_med_diff,paired_med_diff_lo,paired_med_diff_hi,cliffs_delta,cliffs_delta_lo,cliffs_delta_hi,tail_diff_best100,targets_favouring_a,targets_nonzero,targets_compared,n_a_median,n_b_median
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_hard,pool,gated,lower,False,False,45,0.0,1.0,1.0,1.0,1.0,0.2508832791666666,0.2456021166319443,0.2562238524999999,3.161539715733733e-29,30,30,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2083310027777777,0.2007170140277777,0.2155349015277777,1.1502160683163083e-10,5,5,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2529329861111111,0.2474180748958333,0.2583117159375001,1.8910890943194584e-09,8,8,45,23556,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2462762444444445,0.2393378172222222,0.25304525,7.981516597248529e-10,8,8,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2355227914503171,0.2207219678796578,0.2510644915168035,9.028236436822331e-10,10,10,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.546726536904133,3.4640514318921265,-0.0598229327758232,-0.1144063656944918,-0.033133111698504,-0.0230479277777777,-0.0331775018055555,-0.011811733125,0.0116346993843219,8,45,45,23556,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.4910903575276357,2.435203279306325,-0.0076071344112813,-0.0225627515912965,0.0099126031197833,0.0052986222222222,-0.0185390755555555,0.0295134311111111,0.0033586369184011,19,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.4326827189620017,2.4042506734464117,-0.0048053987218987,-0.0252414603457817,0.0271918085041606,0.005530802136883,-0.0244799940749342,0.0353379237840249,-0.0171879066004447,21,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,78.73,79.04,-0.0600000000000022,-0.1199999999999903,0.2349999999999994,0.0123860472222222,0.0025491876388888,0.0227634389930555,0.2372965906749868,22,45,45,23556,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.945,87.42,0.5499999999999972,0.5099999999999909,0.7600000000000051,0.479814511111111,0.4477425027777778,0.5092196077777777,0.3937907788194508,45,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.9,87.13,0.6499999999999915,0.5450000000000159,0.7800000000000011,0.4846290583958323,0.4545982734820407,0.5132659086040549,0.4593696020957196,45,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,78.75999999999999,77.16499999999999,1.5500000000000114,1.2399999999999949,1.9449999999999932,0.1230947555555555,0.1054301072222222,0.1406184855555555,0.8251545962230864,45,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,81.225,80.075,1.6200000000000043,1.4050000000000011,2.200000000000017,0.1683267152924057,0.1455565137636131,0.1911752931959162,0.8678087681262241,45,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.3175,3.722,0.3214999999999994,0.2435,0.3700000000000001,0.1069830888888889,0.0882332744444444,0.1263618655555555,0.0833124291037931,42,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,1.9095,2.0735,0.1459999999999999,0.1295000000000001,0.1964999999999999,0.2717420802030075,0.2281127822824363,0.3153404574171384,0.0543509838290261,43,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.7363,0.72325,0.0179,0.0131999999999999,0.02245,0.1202368888888889,0.1027481822222222,0.1384966672222221,0.0106224605483076,44,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8197000000000001,0.8053,0.0152499999999999,0.0113499999999999,0.0181,0.2099234298228165,0.1751407190718429,0.2463837039861364,0.0081480000739175,44,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.46735,0.4781499999999999,0.0046999999999999,0.0030499999999999,0.0083999999999999,0.072013122844972,0.0467265021329763,0.0971411536526471,0.0019607019187937,35,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,20.5,23.0,1.5,1.0,2.0,0.081002601079194,0.0614656213592253,0.1003413754096439,0.0,32,37,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D4,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.6695,0.656,0.0124999999999999,0.0015,0.0369999999999999,0.0447190733052692,0.0241999551633038,0.0652091948237394,0.0224939937848269,29,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_hard,pool,gated,lower,False,False,45,0.0,1.0,1.0,1.0,1.0,0.2250746291666666,0.2201908473958334,0.2299628961111111,3.161539715733733e-29,29,29,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.1875238013888888,0.1804112710416666,0.1943602944097222,1.1502160680459639e-10,3,3,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2317117791666666,0.2267418734027778,0.2364042322916666,1.891089094312146e-09,6,6,45,22722,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2290294666666667,0.2221270922222222,0.2355473366666666,7.981516567874606e-10,7,7,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.2378083412762159,0.2241246522088354,0.2513478863364569,9.028236406803391e-10,8,8,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.695660896515283,3.4640514318921265,-0.1224708379956034,-0.2091672288329622,-0.0992900005702068,-0.0422701194444444,-0.0531033172222222,-0.0309453934027777,0.0061236050753719,6,45,45,22722,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.499731722239979,2.435203279306325,-0.0112821368786732,-0.0263689911158084,0.0214202696750553,-0.0003428444444444,-0.02068745,0.0207742544444444,0.0052542740148854,21,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.446026692269582,2.4042506734464117,-0.0071979811309992,-0.0378023876511632,0.0175969459043792,-0.0024297895582329,-0.0323414703435966,0.026689296064257,0.024307545526971,21,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,78.74,79.04,-0.2599999999999909,-0.3399999999999892,0.0150000000000005,-0.0077597152777777,-0.0178214692361111,0.0024325782291666,0.1804270107532914,17,45,45,22722,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.83,87.42,0.4500000000000028,0.414999999999992,0.5999999999999943,0.4025881999999999,0.3642458322222221,0.4368938783333332,0.3666997818866377,45,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.67,87.13,0.4699999999999988,0.4399999999999977,0.625,0.4041837165551093,0.3673085223382419,0.4374204939580544,0.3219974810517811,44,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,78.52000000000001,77.16499999999999,1.0100000000000051,0.9249999999999972,1.1700000000000017,0.0872954444444444,0.0733780644444444,0.1009804972222222,0.5588642746368464,43,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,81.595,80.075,1.1700000000000017,0.9650000000000034,1.4300000000000068,0.1245767425256581,0.1045832179919678,0.144297853815261,0.5509475445163474,43,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.381,3.722,0.2329999999999996,0.1809999999999991,0.2470000000000007,0.0749481111111111,0.0607128505555555,0.0896858644444444,0.0821925103053483,41,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,1.9655,2.0735,0.1179999999999998,0.0930000000000004,0.1419999999999999,0.1946414693440428,0.1524895444890673,0.2355974936189201,0.071212544609861,40,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.7323500000000001,0.72325,0.0112,0.0082499999999999,0.0146212499999997,0.0838662888888888,0.069431365,0.09877095,0.0087706416829054,41,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8169500000000001,0.8053,0.0095,0.0061500000000001,0.0132999999999999,0.1456904524765729,0.1136916880321285,0.17838703243195,0.0080030849229579,41,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.46635,0.4781499999999999,0.0031499999999999,0.0011499999999999,0.0059500000000001,0.0520187787594823,0.0299732580812137,0.0744869850959393,0.0013373908645444,32,44,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,21.0,23.0,1.5,1.0,2.0,0.0710868847835787,0.055937714484605,0.0864682146184739,0.0006355590208284,33,38,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,expanded14_D5,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.6815,0.656,0.0229999999999999,0.0094999999999999,0.033,0.0418112785363677,0.0223611555555555,0.0610831514859437,0.0257040181105434,31,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_hard,pool,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,-0.0019560972222222,-0.0116073435416666,0.0081056603472222,6.746453440981988e-32,4,4,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.0743297527777777,0.0662819537847222,0.081771247361111,1.1501265679111816e-10,2,2,45,32768,32768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.0749928333333333,0.0656388913194444,0.0839646957638888,1.8909630759174467e-09,4,4,45,15840,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.0770729333333333,0.06534715,0.0878594377777777,7.976735830448038e-10,2,2,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,0.0,0.0,0.0,0.0678535334878111,0.049822509965108,0.0851520205114971,5.509802055088746e-10,4,4,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.7044993613617727,3.4640514318921265,-0.0735361825520204,-0.1510576024427132,-0.0470769870114144,-0.0337177874999999,-0.0477904124999999,-0.0195546201041666,0.0086919719649432,10,45,45,15840,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.4808553759052057,2.435203279306325,0.0071428389425385,-0.0132714010467562,0.0323795938033546,0.0110617582916249,-0.0073884651017684,0.0288117724502279,0.01565945950175,24,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.4264198073891903,2.4042506734464117,0.0103811441074057,-0.0221691339427785,0.0323446550467501,0.0251416730955952,0.0008654781606748,0.0494599311549455,-0.0083708612114674,24,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,78.55,79.04,-0.0700000000000073,-0.1400000000000005,0.1700000000000017,0.0029148138888889,-0.0095960247222221,0.0151323469791666,0.2261485648465537,20,45,45,15840,15768
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.3,87.42,0.2199999999999988,0.1049999999999897,0.269999999999996,0.1683085111111111,0.1226382638888888,0.2136039249999999,0.1655176264597742,37,44,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.09,87.13,0.2249999999999943,0.1400000000000005,0.2449999999999903,0.1808742590001237,0.1360399401067724,0.226066747613318,0.1317047406520259,39,44,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,79.125,77.16499999999999,1.4499999999999886,1.0649999999999975,1.7099999999999935,0.1204715555555555,0.1016369783333333,0.1385687755555555,0.5567024532279419,44,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,81.64,80.075,1.5300000000000011,1.2849999999999966,1.855000000000004,0.1680103151368526,0.1468961232546428,0.1896901712660549,0.4377939222775495,44,44,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.235,3.722,0.3174999999999999,0.2435,0.3694999999999999,0.1071558222222222,0.0886144894444444,0.1247702505555555,0.0810946809886545,41,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,1.9165,2.0735,0.157,0.1105,0.2005000000000001,0.2670799156171316,0.2211337328576421,0.3108088986987665,0.059311476434355,41,44,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.7343,0.72325,0.01815,0.0131499999999999,0.02295,0.1217496,0.1033832049999999,0.1397663138888888,0.0075759027419253,42,45,45,1000,1000
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8189,0.8053,0.0135999999999999,0.0106,0.0192499999999999,0.1947644668956952,0.1577983577952327,0.2317685498448949,0.007571938078885,40,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.4619,0.4781499999999999,0.0056,0.00265,0.0084999999999999,0.0856746785202389,0.0633674661329118,0.1085505194324823,0.0025455293676999,35,45,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,21.0,23.0,1.0,1.0,2.0,0.0677075654622058,0.0496879057206604,0.0860322393838092,-0.0051729126890496,29,36,45,250,250
gfn_vs_prior,How does each GFlowNet differ from the untrained samplers -- the uniform-random floor and the real AMPLIFY prior?,gflownet,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.6615,0.656,0.0094999999999999,-0.0034999999999999,0.025,0.0335392358875932,0.016055030011774,0.0515551835083663,0.0108748178444384,28,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_hard,pool,gated,lower,False,False,45,1.0,0.0,1.0,-0.0,1.0,0.2574199583333333,0.1988900459027778,0.3071362618402777,3.142996470321525e-29,27,29,45,32768,32660
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2089292291666666,0.1608227742013889,0.2554716151388889,1.132697946064276e-10,10,11,45,32768,32660
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2415333097222222,0.1937063349305556,0.2869939857986111,1.884498455497902e-09,12,13,45,15768,23859
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.1780852444444444,0.1421084999999999,0.2115092694444444,7.981516597848382e-10,6,6,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.1648571893112835,0.1262909937408178,0.201376656778224,9.02405058300526e-10,7,7,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.4640514318921265,2.4497803944415457,0.8260673719191223,0.6546294280764844,1.1897415052556917,0.3922384305555556,0.3252110477083334,0.4574293104166666,0.2778991157312651,43,45,45,15768,23859
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.435203279306325,2.337416971604016,0.1327496296600245,-0.0212829763913671,0.3163502120696115,0.1150683555555555,0.02222479,0.2075882066666666,0.1414200813818678,28,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.4042506734464117,2.151357521823138,0.2750585025460168,0.1812391794870613,0.4142311797865501,0.2823700082142044,0.1970704204980206,0.3679604047748333,0.1225691925251304,39,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,79.04,82.61,3.3499999999999943,2.8100000000000023,4.819999999999993,0.3676296944444444,0.2934307807638889,0.4385501779513889,0.7282723610757529,41,45,45,15768,23859
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.42,84.93,-1.2250000000000083,-1.3600000000000136,-0.7199999999999989,-0.3494718444444444,-0.4717030655555554,-0.212134986111111,0.3016757929688651,8,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.13,86.17,-0.4449999999999932,-0.980000000000004,-0.0450000000000017,-0.1879443236678978,-0.3119704086656666,-0.0561390994226975,0.3962893116818122,15,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,77.16499999999999,81.875,4.675000000000011,3.390000000000001,5.1200000000000045,0.3571137777777777,0.3117684155555555,0.4027735888888888,1.5009437719745904,44,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,80.075,83.83,3.530000000000001,3.0999999999999943,4.280000000000001,0.3607120314174144,0.3095082373940205,0.4104815795861358,1.383486719926509,43,44,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.722,2.73,0.6855000000000002,0.5034999999999998,0.8184999999999993,0.2421168888888889,0.1947947688888889,0.2859458427777777,0.0977091027197117,41,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,2.0735,1.7315,0.2534999999999998,0.1855,0.3145000000000002,0.3684858513866264,0.2713922112271307,0.4559297787272965,0.0865855863183164,37,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.72325,0.7708,0.0404499999999999,0.03325,0.04285,0.2713709777777777,0.2260128894444445,0.3147908466666666,0.0084973572748714,43,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8053,0.83865,0.0153,0.0132000000000001,0.0241,0.262659828440043,0.1844180215975012,0.3405491283942732,0.0075770120318641,39,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.4781499999999999,0.45915,0.0097,0.00565,0.0144,0.1506741731205052,0.1062527220231931,0.1954853853699134,0.0055714602210428,35,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,23.0,17.0,4.0,2.5,7.0,0.224423918341102,0.1690384878648194,0.2814454180231501,0.1579903191323453,37,40,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,esm_if,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.656,0.6975,0.064,0.0325,0.086,0.1463983529441281,0.1067203914269483,0.1885937332369908,0.0792292137498404,36,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_hard,pool,gated,lower,False,False,45,1.0,0.0,1.0,-0.0,1.0,0.2197581527777777,0.1528304647222222,0.2800181450347222,3.142996470321525e-29,26,29,45,32768,32750
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2404703277777778,0.1844376250694444,0.2962000691666667,1.061146059243721e-10,12,14,45,32768,32750
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2731538257625272,0.2163806638909314,0.3290336246875,1.8796863517267613e-09,14,15,45,15768,23989
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.1777618222222222,0.1335279677777777,0.2191702188888888,3.795482663154435e-10,6,7,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.1642758825524319,0.1192261230522088,0.2065629439000446,5.509803077159481e-10,7,8,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.4640514318921265,2.5471386592775795,0.7811148050418133,0.6373398470059256,0.997978962751544,0.3939563542665214,0.3210945314887438,0.4659124214583334,0.2109295510825866,41,45,45,15768,23989
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.435203279306325,2.3529703464198253,0.1469052967556949,0.0522917267077773,0.3030541281227665,0.1753176,0.0827743511111111,0.2700631066666666,0.1772553519473376,33,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.4042506734464117,2.2165435001333185,0.3518153832028332,0.2086496402108633,0.4476085858798533,0.3518521574297188,0.2644400751093262,0.437112500776439,0.2399624736782155,41,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,79.04,82.39,3.700000000000003,2.3899999999999864,4.469999999999999,0.3417497405289276,0.2684296820692629,0.4154264332025388,0.2505035268132616,40,45,45,15768,23989
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.42,85.34,-1.0750000000000028,-1.4699999999999989,-0.8250000000000028,-0.3742761111111111,-0.4925082483333334,-0.2427270594444444,0.0383352204410982,8,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.13,85.62,-0.6899999999999977,-1.1100000000000136,-0.289999999999992,-0.230490178313253,-0.3590151795091477,-0.0938309856671129,0.2295698821279899,15,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,77.16499999999999,82.76,6.209999999999994,4.709999999999994,7.060000000000002,0.4516667555555554,0.4107249511111111,0.4912250883333333,1.9513721975970952,44,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,80.075,84.525,4.310000000000002,3.855000000000004,5.509999999999991,0.4716202623828648,0.4242351097902723,0.518996221686747,1.405916789992432,45,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.722,2.644,0.7809999999999997,0.6379999999999999,1.0740000000000005,0.2904434888888889,0.2419812755555556,0.3383058311111112,0.1048307538490889,43,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,2.0735,1.709,0.3055000000000001,0.2249999999999998,0.3605,0.4569677194109772,0.3715714066577421,0.5385636036769299,0.0828047506104279,41,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.72325,0.77585,0.049,0.0435999999999999,0.0595999999999999,0.3371358666666667,0.2898164888888889,0.3844251422222222,0.0123398730014516,43,45,45,1000,1000
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8053,0.84045,0.0279499999999999,0.01715,0.03315,0.3548389811691209,0.2825812458009817,0.4274996717893798,0.0065209445581959,40,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.4781499999999999,0.4506,0.0131999999999999,0.0113999999999999,0.0186,0.2202030693440428,0.1710219587327086,0.2672878778759481,0.0058372893390385,41,45,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,23.0,15.0,6.0,4.0,8.0,0.2763892962070504,0.2229544529406514,0.3295184323784025,0.1189396782594949,38,42,45,250,250
generative_vs_baseline,How do the generative arms differ from the inverse-folding baselines?,proteinmpnn_vanilla,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.656,0.762,0.0924999999999999,0.0529999999999999,0.1285,0.1759084822846943,0.1394121361178045,0.2135027766175814,0.0954173492265451,43,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_hard,pool,gated,lower,False,False,45,1.0,0.0,1.0,1.0,1.0,0.3423441888888889,0.3148081525694445,0.367585867673611,3.161539715733733e-29,32,32,45,32768,32716
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_soft,pool,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2948001680555555,0.2740014125694445,0.3151443937847222,1.1326979833266075e-10,11,11,45,32768,32716
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_soft,stage0_survivors,gated,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.3149741972222222,0.2951723006597221,0.3343939165972222,1.884498443464917e-09,12,12,45,15768,26559
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_soft,carryforward_B3,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.3236927777777778,0.3071647872222222,0.3403502483333333,7.981516597910874e-10,12,12,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_soft,eligible_B4,rank_selected,lower,False,False,45,1.0,1.0,-0.0,-0.0,-0.0,0.2954358294808865,0.2762605417224453,0.3144559000803212,9.028236436839675e-10,9,9,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,scrmsd,stage0_survivors,gated,lower,False,False,45,3.4640514318921265,3.0342862496467826,0.5529672746147494,0.4101920929761489,0.7610359633378287,0.2481403805555555,0.1991140083333333,0.2942968268055555,0.1443340826326666,40,45,45,15768,26486
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,scrmsd,carryforward_B3,rank_selected,lower,False,False,45,2.435203279306325,2.4294919455337705,0.0154757347873089,-0.0436215786685014,0.10926333823347,0.0273426679194971,-0.031779946487681,0.0834376336440645,0.1029329597375304,25,45,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,scrmsd,eligible_B4,rank_selected,lower,False,False,45,2.4042506734464117,2.4195812773241223,0.0388262801869148,-0.0272707446832338,0.0953080642826487,0.0467936102421287,-0.0187801491477019,0.1101170588232089,0.0762006014802381,27,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,h3_plddt,stage0_survivors,gated,higher,False,False,45,79.04,82.65,2.6799999999999926,1.8599999999999992,3.2900000000000063,0.2614843208333333,0.2296938530208333,0.2946258666666667,0.89619955148099,45,45,45,15768,26559
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,h3_plddt,carryforward_B3,rank_selected,higher,False,False,45,87.42,86.7,-0.0,-0.1400000000000005,0.7199999999999989,0.1017888444444444,-0.0268191572222222,0.2302823261111111,0.8196144450201643,22,44,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,h3_plddt,eligible_B4,rank_selected,higher,False,False,45,87.13,86.83,0.2450000000000045,0.0699999999999931,0.8049999999999926,0.187469900489777,0.0752006330444133,0.2981143901765026,1.0630180367264614,30,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,chai_h3_plddt,carryforward_B3,rank_selected,higher,True,False,45,77.16499999999999,80.67,4.570000000000007,3.325000000000003,5.164999999999992,0.3258783555555555,0.2846125916666667,0.3645960466666666,1.5662788344830147,44,45,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,chai_h3_plddt,eligible_B4,rank_selected,higher,True,False,45,80.075,82.885,3.730000000000004,3.030000000000001,4.155000000000001,0.3496239949047416,0.3147660542855761,0.3840219064321901,1.2662642293098116,45,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,agreement_rmsd,carryforward_B3,rank_selected,lower,True,False,45,3.722,2.6225,0.927,0.7069999999999999,1.148,0.3209783333333333,0.286254271111111,0.3545721377777777,0.1762552838634479,44,45,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,agreement_rmsd,eligible_B4,rank_selected,lower,True,False,45,2.0735,1.6429999999999998,0.443,0.3595000000000001,0.4995,0.5472927131139461,0.4870803787237839,0.6013739559199941,0.1478205543035634,43,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,agreement_lddt,carryforward_B3,rank_selected,higher,True,False,45,0.72325,0.77035,0.0463,0.03445,0.05825,0.3092654666666666,0.2745993116666666,0.3440099622222222,0.0210950486604049,45,45,45,1000,1000
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,agreement_lddt,eligible_B4,rank_selected,higher,True,False,45,0.8053,0.84055,0.03125,0.0292499999999999,0.0365499999999999,0.4028823711846941,0.3521714922827409,0.452708406276171,0.0177135789662216,44,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,framework_rmsd,eligible_B4,rank_selected,lower,False,False,45,0.4781499999999999,0.4677,0.0104,0.00675,0.01385,0.1804017141802372,0.1368328954930834,0.2246321895916374,0.0037370024110766,39,45,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,n_clashes,eligible_B4,rank_selected,lower,False,False,45,23.0,20.0,2.0,1.5,3.0,0.1195410449824286,0.0866236443799294,0.1521914424121474,0.0560081063237779,34,39,45,250,250
prior_vs_random,Does the real AMPLIFY prior beat the uniform-random floor?,amplify_fim_prior,amplify_prior,min_interface_distance,eligible_B4,rank_selected,higher,False,False,45,0.656,0.713,0.0289999999999999,0.0235,0.0445,0.0684131345035653,0.0445433660695795,0.0918272161356537,0.042523650327372,36,45,45,250,250


==> figures/postfilter_diversity_cascade.csv <==
panel,arm,stage,value,targets
mean_entropy_bits,expanded14_D4,pool,4.22715,20
mean_entropy_bits,expanded14_D4,stage0_survivors,4.17125,20
mean_entropy_bits,expanded14_D4,carryforward_B3,3.96295,20
mean_entropy_bits,expanded14_D4,eligible_B4,3.8436,20
mean_entropy_bits,expanded14_D5,pool,4.2452,20
mean_entropy_bits,expanded14_D5,stage0_survivors,4.1833,20
mean_entropy_bits,expanded14_D5,carryforward_B3,3.9914,20
mean_entropy_bits,expanded14_D5,eligible_B4,3.8728499999999997,20
mean_entropy_bits,gflownet,pool,4.21425,20
mean_entropy_bits,gflownet,stage0_survivors,4.1395,20
mean_entropy_bits,gflownet,carryforward_B3,3.98155,20
mean_entropy_bits,gflownet,eligible_B4,3.8597,20
mean_entropy_bits,amplify_prior,pool,4.3213,20
mean_entropy_bits,amplify_prior,stage0_survivors,4.2459,20
mean_entropy_bits,amplify_prior,carryforward_B3,4.1000499999999995,20
mean_entropy_bits,amplify_prior,eligible_B4,4.005599999999999,20
mean_entropy_bits,proteinmpnn_vanilla,pool,2.6607000000000003,20
mean_entropy_bits,proteinmpnn_vanilla,stage0_survivors,2.7872500000000002,20
mean_entropy_bits,proteinmpnn_vanilla,carryforward_B3,3.2237999999999998,20
mean_entropy_bits,proteinmpnn_vanilla,eligible_B4,3.1158,20
mean_entropy_bits,esm_if,pool,2.79055,20
mean_entropy_bits,esm_if,stage0_survivors,2.78615,20
mean_entropy_bits,esm_if,carryforward_B3,3.30635,20
mean_entropy_bits,esm_if,eligible_B4,3.13625,20
clusters_per_design,expanded14_D4,pool,0.332672119140625,20
clusters_per_design,expanded14_D4,stage0_survivors,0.3486459983478938,20
clusters_per_design,expanded14_D4,carryforward_B3,0.7244999999999999,20
clusters_per_design,expanded14_D4,eligible_B4,0.89,20
clusters_per_design,expanded14_D5,pool,0.3463592529296875,20
clusters_per_design,expanded14_D5,stage0_survivors,0.3654272598463293,20
clusters_per_design,expanded14_D5,carryforward_B3,0.769,20
clusters_per_design,expanded14_D5,eligible_B4,0.8997991967871486,20
clusters_per_design,gflownet,pool,0.3240203857421875,20
clusters_per_design,gflownet,stage0_survivors,0.3818470409286685,20
clusters_per_design,gflownet,carryforward_B3,0.7284999999999999,20
clusters_per_design,gflownet,eligible_B4,0.878,20
clusters_per_design,amplify_prior,pool,0.4308013916015625,20
clusters_per_design,amplify_prior,stage0_survivors,0.5140703109195526,20
clusters_per_design,amplify_prior,carryforward_B3,0.843,20
clusters_per_design,amplify_prior,eligible_B4,0.948,20
clusters_per_design,proteinmpnn_vanilla,pool,0.0196129819682202,20
clusters_per_design,proteinmpnn_vanilla,stage0_survivors,0.02791934917764345,20
clusters_per_design,proteinmpnn_vanilla,carryforward_B3,0.266,20
clusters_per_design,proteinmpnn_vanilla,eligible_B4,0.426,20
clusters_per_design,esm_if,pool,0.02660746124434285,20
clusters_per_design,esm_if,stage0_survivors,0.0309525378530274,20
clusters_per_design,esm_if,carryforward_B3,0.3075,20
clusters_per_design,esm_if,eligible_B4,0.4408915662650602,20
retention,expanded14_D4,pool,1.0,20
retention,expanded14_D4,stage0_survivors,0.8733144507399047,20
retention,expanded14_D4,carryforward_B3,0.0792152178464197,20
retention,expanded14_D4,eligible_B4,0.0215593961612922,20
retention,expanded14_D5,pool,1.0,20
retention,expanded14_D5,stage0_survivors,0.8568453838086075,20
retention,expanded14_D5,carryforward_B3,0.07714294340677774,20
retention,expanded14_D5,eligible_B4,0.020970702545525098,20
retention,gflownet,pool,1.0,20
retention,gflownet,stage0_survivors,0.7370623121068842,20
retention,gflownet,carryforward_B3,0.08184667119635605,20
retention,gflownet,eligible_B4,0.02260462244773835,20
retention,amplify_prior,pool,1.0,20
retention,amplify_prior,stage0_survivors,0.6911415383230368,20
retention,amplify_prior,carryforward_B3,0.0651719927334795,20
retention,amplify_prior,eligible_B4,0.01728475296796285,20
retention,proteinmpnn_vanilla,pool,1.0,20
retention,proteinmpnn_vanilla,stage0_survivors,0.9020888824898615,20
retention,proteinmpnn_vanilla,carryforward_B3,0.5505378338278932,20
retention,proteinmpnn_vanilla,eligible_B4,0.2181713103488468,20
retention,esm_if,pool,1.0,20
retention,esm_if,stage0_survivors,0.9053027916304874,20
retention,esm_if,carryforward_B3,0.4787927317865197,20
retention,esm_if,eligible_B4,0.18259995563882186,20
vendi_score,expanded14_D4,pool,1.2213696891474646,20
vendi_score,expanded14_D4,stage0_survivors,1.2190739401166053,20
vendi_score,expanded14_D4,carryforward_B3,1.2124207883020652,20
vendi_score,expanded14_D4,eligible_B4,1.2032913578876396,20
vendi_score,expanded14_D5,pool,1.2222174932029164,20
vendi_score,expanded14_D5,stage0_survivors,1.216560501505724,20
vendi_score,expanded14_D5,carryforward_B3,1.2117623939595432,20
vendi_score,expanded14_D5,eligible_B4,1.2027333225199435,20
vendi_score,gflownet,pool,1.2227614613078335,20
vendi_score,gflownet,stage0_survivors,1.2128127152403179,20
vendi_score,gflownet,carryforward_B3,1.2073237200521838,20
vendi_score,gflownet,eligible_B4,1.1988025379165332,20
vendi_score,amplify_prior,pool,1.2240739519593475,20
vendi_score,amplify_prior,stage0_survivors,1.2159530260472127,20
vendi_score,amplify_prior,carryforward_B3,1.2134134572749642,20
vendi_score,amplify_prior,eligible_B4,1.204150607173705,20
vendi_score,proteinmpnn_vanilla,pool,1.1615810945868892,20
vendi_score,proteinmpnn_vanilla,stage0_survivors,1.162008472116273,20
vendi_score,proteinmpnn_vanilla,carryforward_B3,1.184597672532492,20
vendi_score,proteinmpnn_vanilla,eligible_B4,1.173896620852031,20
vendi_score,esm_if,pool,1.1704415833858444,20
vendi_score,esm_if,stage0_survivors,1.1716981782779348,20
vendi_score,esm_if,carryforward_B3,1.1942037862687638,20
vendi_score,esm_if,eligible_B4,1.1873335492135757,20


==> figures/postfilter_diversity_embedding.csv <==
panel,stage,arm,identity,value,lo,hi,targets
vendi_centred,stage0_survivors,expanded14_D4,,52.802853410285984,50.60502671009041,55.09427661816059,45
vendi_centred,stage0_survivors,expanded14_D5,,51.621050907309254,50.23552905903934,54.39055152708109,45
vendi_centred,stage0_survivors,gflownet,,52.36108645460942,50.768040063526456,53.16198699718971,45
vendi_centred,stage0_survivors,amplify_prior,,51.1374233587632,48.451887591124006,53.42379802576227,45
vendi_centred,stage0_survivors,amplify_fim_prior,,34.38409046172893,32.700806406201956,35.55305738624562,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,,31.275816651118937,29.48517952698521,32.40919336619164,45
vendi_centred,stage0_survivors,esm_if,,31.05162577875043,28.285286760837792,32.70986335151783,45
vendi_score,stage0_survivors,expanded14_D4,,1.2184497156818628,1.2126387694562373,1.2260059951968356,45
vendi_score,stage0_survivors,expanded14_D5,,1.2152092675043191,1.2126256346379365,1.2221422689344112,45
vendi_score,stage0_survivors,gflownet,,1.2129639008378004,1.209045859560105,1.221264869506543,45
vendi_score,stage0_survivors,amplify_prior,,1.218032287435815,1.2131555731878698,1.2238305838373653,45
vendi_score,stage0_survivors,amplify_fim_prior,,1.217019467781509,1.2112907101739527,1.227879463547787,45
vendi_score,stage0_survivors,proteinmpnn_vanilla,,1.1595159484344768,1.1532371375893429,1.167072838161811,45
vendi_score,stage0_survivors,esm_if,,1.165933772116862,1.1619554018789413,1.1753849098605431,45
mean_pairwise_l2,stage0_survivors,expanded14_D4,,1.782982948859976,1.759558306272905,1.8009648267778362,45
mean_pairwise_l2,stage0_survivors,expanded14_D5,,1.7734772247187789,1.7558566542731135,1.787837785579072,45
mean_pairwise_l2,stage0_survivors,gflownet,,1.7606624873924126,1.73332627795128,1.7785160603109404,45
mean_pairwise_l2,stage0_survivors,amplify_prior,,1.782394707780225,1.7682243413082577,1.793322589294075,45
mean_pairwise_l2,stage0_survivors,amplify_fim_prior,,1.7608125263599896,1.7285161214193274,1.7915867356953636,45
mean_pairwise_l2,stage0_survivors,proteinmpnn_vanilla,,1.4941558768554233,1.4788458734691707,1.5160042686391924,45
mean_pairwise_l2,stage0_survivors,esm_if,,1.5411897941396708,1.522686289408374,1.5658563867318602,45


==> figures/postfilter_ecdf_agreement_rmsd.csv <==
metric,stage,arm,n,q05,median,q95
agreement_rmsd,carryforward_B3,expanded14_D4,20000,-1.6724999999999994,0.07850000000000001,3.0680749999999994
agreement_rmsd,carryforward_B3,expanded14_D5,20000,-1.6390250000000002,0.1672499999999999,3.1130249999999995
agreement_rmsd,carryforward_B3,gflownet,20000,-1.638,0.0934999999999997,2.9805999999999986
agreement_rmsd,carryforward_B3,amplify_prior,20000,-1.5050249999999998,0.36624999999999996,3.3585499999999993
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,20000,-1.817525,-0.3914999999999993,2.267
agreement_rmsd,carryforward_B3,esm_if,20000,-1.8385250000000002,-0.1889999999999996,2.41205
agreement_rmsd,eligible_B4,expanded14_D4,4998,-0.7320749999999998,0.0024999999999999467,0.5095749999999994
agreement_rmsd,eligible_B4,expanded14_D5,4998,-0.6795250000000002,0.05425000000000002,0.5951499999999996
agreement_rmsd,eligible_B4,gflownet,4997,-0.69,0.02200000000000002,0.5324999999999998
agreement_rmsd,eligible_B4,amplify_prior,4998,-0.621875,0.14700000000000002,0.752
agreement_rmsd,eligible_B4,proteinmpnn_vanilla,4998,-0.8441499999999998,-0.127,0.34799999999999986
agreement_rmsd,eligible_B4,esm_if,4997,-0.8899999999999999,-0.040999999999999925,0.47719999999999974


==> figures/postfilter_ecdf_chai_h3_plddt.csv <==
metric,stage,arm,n,q05,median,q95
chai_h3_plddt,carryforward_B3,expanded14_D4,20000,-10.590000000000003,-0.75,9.240499999999988
chai_h3_plddt,carryforward_B3,expanded14_D5,20000,-10.8605,-1.2625000000000028,9.015
chai_h3_plddt,carryforward_B3,gflownet,20000,-10.560000000000002,-0.9174999999999969,9.269999999999996
chai_h3_plddt,carryforward_B3,amplify_prior,20000,-11.360249999999999,-2.450000000000003,8.110249999999995
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,20000,-7.5,3.4399999999999977,11.720500000000005
chai_h3_plddt,carryforward_B3,esm_if,20000,-8.349999999999994,1.8200000000000074,10.870000000000005
chai_h3_plddt,eligible_B4,expanded14_D4,4998,-10.332250000000004,-0.45000000000000284,7.504999999999997
chai_h3_plddt,eligible_B4,expanded14_D5,4998,-10.407249999999987,-0.9300000000000068,7.341499999999998
chai_h3_plddt,eligible_B4,gflownet,4997,-10.155999999999986,-0.5999999999999943,7.331999999999997
chai_h3_plddt,eligible_B4,amplify_prior,4998,-12.026499999999992,-2.2324999999999946,6.483749999999984
chai_h3_plddt,eligible_B4,proteinmpnn_vanilla,4998,-5.686499999999989,2.5450000000000017,9.71149999999999
chai_h3_plddt,eligible_B4,esm_if,4997,-8.425999999999998,1.2800000000000011,8.944000000000008


==> figures/postfilter_ecdf_h3_plddt.csv <==
metric,stage,arm,n,q05,median,q95
h3_plddt,stage0_survivors,expanded14_D4,468062,-9.700000000000003,-1.0799999999999983,6.290000000000006
h3_plddt,stage0_survivors,expanded14_D5,449228,-9.840000000000003,-1.2600000000000051,6.1200000000000045
h3_plddt,stage0_survivors,gflownet,306682,-9.799999999999997,-1.1599999999999966,6.280000000000001
h3_plddt,stage0_survivors,amplify_prior,301751,-9.599999999999994,-1.0900000000000034,6.1299999999999955
h3_plddt,stage0_survivors,proteinmpnn_vanilla,391787,-7.109999999999999,2.0799999999999983,7.040000000000006
h3_plddt,stage0_survivors,esm_if,404136,-6.820000000000007,2.030000000000001,8.590000000000003
h3_plddt,carryforward_B3,expanded14_D4,20000,-0.29000000000000625,0.3999999999999915,2.180000000000007
h3_plddt,carryforward_B3,expanded14_D5,20000,-0.47999999999998977,0.28000000000000114,2.0600000000000023
h3_plddt,carryforward_B3,gflownet,20000,-1.1799999999999926,0.0,1.759999999999991
h3_plddt,carryforward_B3,amplify_prior,20000,-1.3799999999999955,-0.20999999999999375,1.5404999999999984
h3_plddt,carryforward_B3,proteinmpnn_vanilla,20000,-8.0305,-0.980000000000004,2.269999999999996
h3_plddt,carryforward_B3,esm_if,20000,-9.75,-1.1400000000000006,2.319999999999993
h3_plddt,eligible_B4,expanded14_D4,4998,-0.4200000000000017,0.35999999999999943,2.1299999999999977
h3_plddt,eligible_B4,expanded14_D5,4998,-0.5899999999999913,0.22000000000001307,2.0799999999999983
h3_plddt,eligible_B4,gflownet,4997,-1.269999999999999,-0.04999999999999716,1.75
h3_plddt,eligible_B4,amplify_prior,4998,-1.4815000000000025,-0.28999999999999204,1.5215000000000052
h3_plddt,eligible_B4,proteinmpnn_vanilla,4998,-3.9199999999999897,-0.5600000000000023,2.4122500000000056
h3_plddt,eligible_B4,esm_if,4997,-3.984000000000003,-0.5600000000000023,2.471999999999995


==> figures/postfilter_ecdf_scrmsd.csv <==
metric,stage,arm,n,q05,median,q95
scrmsd,stage0_survivors,expanded14_D4,468061,-1.5938783139247445,0.3350825631030534,3.533837038580094
scrmsd,stage0_survivors,expanded14_D5,449225,-1.5647985563346913,0.38221496364537355,3.5842187347462935
scrmsd,stage0_survivors,gflownet,306678,-1.575199824347046,0.3675422905583512,3.558906282139332
scrmsd,stage0_survivors,amplify_prior,301749,-1.64027495326885,0.24274441607620334,3.365338596570362
scrmsd,stage0_survivors,proteinmpnn_vanilla,391787,-2.0911362585317357,-0.5279082838417781,2.4336442360495756
scrmsd,stage0_survivors,esm_if,404136,-2.1322114049520926,-0.5528219693836766,2.694786938618388
scrmsd,carryforward_B3,expanded14_D4,20000,-0.7941331289938649,0.03788024225676223,1.234050135156155
scrmsd,carryforward_B3,expanded14_D5,20000,-0.7931874491952556,0.03906203073317771,1.2314832301574565
scrmsd,carryforward_B3,gflownet,19998,-0.8028859240177395,0.03810529422164799,1.2175876198213706
scrmsd,carryforward_B3,amplify_prior,20000,-0.8233804401883691,0.04894191982418583,1.2444369997312252
scrmsd,carryforward_B3,proteinmpnn_vanilla,20000,-1.3542537942912483,-0.12931024202930874,1.522514501442746
scrmsd,carryforward_B3,esm_if,20000,-1.456561046144672,-0.07965355335612934,2.4961559548387178
scrmsd,eligible_B4,expanded14_D4,4998,-0.7386227185676549,0.06814343147155427,1.2877587085671953
scrmsd,eligible_B4,expanded14_D5,4998,-0.7482254638809451,0.07305119458784237,1.287510192842245
scrmsd,eligible_B4,gflownet,4997,-0.7659881449601962,0.0662703711408481,1.2329044363262505
scrmsd,eligible_B4,amplify_prior,4998,-0.7493324976971669,0.07376399508110953,1.2580848744486306
scrmsd,eligible_B4,proteinmpnn_vanilla,4998,-1.4046185369970152,-0.17483193481780557,0.733253899021488
scrmsd,eligible_B4,esm_if,4997,-1.4988120578941015,-0.13403861329597966,0.9684251651846056


==> figures/postfilter_front_bias.csv <==
objective,arm,n_front,group,trained_on,ownership,pct_q25,pct_median,pct_q75
stability_esm_if,expanded14_D4,208082,inverse-folding likelihood,True,,26.00059996716902,44.171693550287756,58.79290096160987
stability_esm_if,expanded14_D5,173858,inverse-folding likelihood,True,,23.818035359324753,41.905518517478015,57.24352092118946
stability_esm_if,gflownet,205702,inverse-folding likelihood,True,,28.55407011077459,46.19143795516233,59.89550488669811
stability_esm_if,amplify_prior,83905,inverse-folding likelihood,False,,13.189869775431283,29.90076821792625,48.49975080382307
stability_esm_if,amplify_fim_prior,513514,inverse-folding likelihood,False,,46.40942897364674,61.10424873945804,69.18615875368127
stability_esm_if,esm_if,462407,inverse-folding likelihood,False,exact,89.40782219308969,94.97463621842692,98.04755270119936
stability_esm_if,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,,78.89847859318218,84.6438814218872,89.565680784264
stability_proteinmpnn_vanilla,expanded14_D4,208082,inverse-folding likelihood,True,,26.759263272788406,44.20816436773219,58.63912817139531
stability_proteinmpnn_vanilla,expanded14_D5,173858,inverse-folding likelihood,True,,24.543016255548007,42.03883681206849,56.99068593340452
stability_proteinmpnn_vanilla,gflownet,205702,inverse-folding likelihood,True,,28.548306854831807,45.795163415813334,59.56347596625663
stability_proteinmpnn_vanilla,amplify_prior,83905,inverse-folding likelihood,False,,14.87874639204025,31.719779187118373,49.431665068937946
stability_proteinmpnn_vanilla,amplify_fim_prior,513514,inverse-folding likelihood,False,,49.36064075840595,62.44562633846425,69.69035202883751
stability_proteinmpnn_vanilla,esm_if,462407,inverse-folding likelihood,False,,80.46821568111241,88.74263059326239,95.37389345033887
stability_proteinmpnn_vanilla,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,exact,84.97362082638006,91.91501955586091,96.83300325216281
stability_proteinmpnn_soluble,expanded14_D4,208082,inverse-folding likelihood,True,,27.34549140750903,44.96700947593626,59.406832788677264
stability_proteinmpnn_soluble,expanded14_D5,173858,inverse-folding likelihood,True,,25.23097557119243,42.94361346128231,57.883899923764396
stability_proteinmpnn_soluble,gflownet,205702,inverse-folding likelihood,True,,29.156405479540545,46.54015914426218,60.22833118641012
stability_proteinmpnn_soluble,amplify_prior,83905,inverse-folding likelihood,False,,15.391208037762716,32.621757139742755,50.57915825466176
stability_proteinmpnn_soluble,amplify_fim_prior,513514,inverse-folding likelihood,False,,47.64807380684308,61.48188049140596,69.23204415678721
stability_proteinmpnn_soluble,esm_if,462407,inverse-folding likelihood,False,,80.70508863565848,88.80568871117977,95.26366272055154
stability_proteinmpnn_soluble,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,family,85.07934668905604,92.10156224323353,96.97484928965102
stability_proteinmpnn_antibody,expanded14_D4,208082,inverse-folding likelihood,True,,21.17500865470157,37.368384245883796,52.71597277655112
stability_proteinmpnn_antibody,expanded14_D5,173858,inverse-folding likelihood,True,,16.89224698124284,32.487730059169635,48.3403807043556
stability_proteinmpnn_antibody,gflownet,205702,inverse-folding likelihood,True,,19.119342829660877,36.094396836211715,52.056341803884045
stability_proteinmpnn_antibody,amplify_prior,83905,inverse-folding likelihood,False,,6.713945089238753,18.946338403360976,35.29970368155879
stability_proteinmpnn_antibody,amplify_fim_prior,513514,inverse-folding likelihood,False,,65.94036411790565,78.63085388345385,90.36566644500152
stability_proteinmpnn_antibody,esm_if,462407,inverse-folding likelihood,False,,75.10643154159365,88.40572066489104,95.6185555777321
stability_proteinmpnn_antibody,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,family,65.95674046926129,79.05247506226176,89.18734148129747
stability_proteinmpnn_ca_only,expanded14_D4,208082,inverse-folding likelihood,True,,28.082501598455195,45.91943095462773,60.083492158617105
stability_proteinmpnn_ca_only,expanded14_D5,173858,inverse-folding likelihood,True,,25.817649254332764,43.732881191794995,58.54220114156867
stability_proteinmpnn_ca_only,gflownet,205702,inverse-folding likelihood,True,,29.432942006649377,46.996317352239636,60.66586921187553
stability_proteinmpnn_ca_only,amplify_prior,83905,inverse-folding likelihood,False,,15.083138707186125,32.658199128230414,50.87127918436407
stability_proteinmpnn_ca_only,amplify_fim_prior,513514,inverse-folding likelihood,False,,47.077910361783566,61.17023329351407,69.15561115885804
stability_proteinmpnn_ca_only,esm_if,462407,inverse-folding likelihood,False,,80.51134664676746,88.12498280179412,94.42604856962501
stability_proteinmpnn_ca_only,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,family,85.56148442806744,92.83721609483351,97.39983393008501
stability_boltzif,expanded14_D4,208082,inverse-folding likelihood,True,,21.890418190193017,38.46106035856364,53.158069942796665
stability_boltzif,expanded14_D5,173858,inverse-folding likelihood,True,,18.43727467140512,34.5983791310408,49.95020848533905
stability_boltzif,gflownet,205702,inverse-folding likelihood,True,,19.88906770165536,36.63078535575224,51.646864188835686
stability_boltzif,amplify_prior,83905,inverse-folding likelihood,False,,9.008475184945773,22.888188257198188,40.68291616570117
stability_boltzif,amplify_fim_prior,513514,inverse-folding likelihood,False,,57.16486734459619,67.55961402983439,77.34324503024104
stability_boltzif,esm_if,462407,inverse-folding likelihood,False,family,82.25060907827387,91.58746490417313,96.95517869335893
stability_boltzif,proteinmpnn_vanilla,468038,inverse-folding likelihood,False,family,77.04903022912595,85.66815707368409,92.79910335651626
naturalness,expanded14_D4,208082,AMPLIFY likelihood,True,family,29.285209306845996,47.724358804692145,64.78041333433978
naturalness,expanded14_D5,173858,AMPLIFY likelihood,True,family,23.83601970667432,41.961968540599486,59.346300597335116
naturalness,gflownet,205702,AMPLIFY likelihood,True,family,23.040795487826664,42.24607554010017,60.83960387736198
naturalness,amplify_prior,83905,AMPLIFY likelihood,False,family,9.813636123208209,24.79700435321463,43.92651303111948
naturalness,amplify_fim_prior,513514,AMPLIFY likelihood,False,family,90.44942565356763,94.61471766915932,97.83188978863507
naturalness,esm_if,462407,AMPLIFY likelihood,False,,62.237430589961036,75.29351754565707,82.93224561702536
naturalness,proteinmpnn_vanilla,468038,AMPLIFY likelihood,False,,56.82029144443882,69.84651496271758,78.81949346459825
h3berta,expanded14_D4,208082,antibody PLM,True,,32.66354996709944,52.66208051304813,70.52284267140925
h3berta,expanded14_D5,173858,antibody PLM,True,,27.734670069593125,47.4652330717716,66.10755921802675
h3berta,gflownet,205702,antibody PLM,False,,25.211895559185457,45.2881200741826,65.0038994447505
h3berta,amplify_prior,83905,antibody PLM,False,,14.2312523990648,32.721499110165055,54.707061643931645
h3berta,amplify_fim_prior,513514,antibody PLM,False,,82.62134703852942,92.4279957346537,97.39325314699795
h3berta,esm_if,462407,antibody PLM,False,,63.41067542294527,79.73237140152179,90.28224350690334
h3berta,proteinmpnn_vanilla,468038,antibody PLM,False,,56.28800807802013,72.3042707412535,84.22295709512424
ablang2,expanded14_D4,208082,antibody PLM,True,,31.22884183688165,51.10782033037337,69.09949600401193
ablang2,expanded14_D5,173858,antibody PLM,True,,26.37651227200694,45.84967269913669,64.45488272607057
ablang2,gflownet,205702,antibody PLM,False,,23.77565385643902,43.46854440019371,63.17462940053212
ablang2,amplify_prior,83905,antibody PLM,False,,14.707905671280372,33.0913775766717,54.46391948096626
ablang2,amplify_fim_prior,513514,antibody PLM,False,,84.47557847375134,93.20522831358979,97.61140886026833
ablang2,esm_if,462407,antibody PLM,False,,62.814743699510956,78.73094486221233,89.3497113193018
ablang2,proteinmpnn_vanilla,468038,antibody PLM,False,,58.038805090822514,73.37574264215928,84.79929302171908
trainset_novelty,expanded14_D4,208082,novelty / distance,True,,50.70576456337802,72.05386690883054,89.24011447125835
trainset_novelty,expanded14_D5,173858,novelty / distance,True,,59.73210308341677,76.80860805860806,92.0210748431594
trainset_novelty,gflownet,205702,novelty / distance,False,,53.96751792303608,73.11078647275582,90.44525236203685
trainset_novelty,amplify_prior,83905,novelty / distance,False,,73.21187172398155,90.87608774474256,97.83659403694736
trainset_novelty,amplify_fim_prior,513514,novelty / distance,False,,5.095951554498983,13.824215598630705,27.820822505537436
trainset_novelty,esm_if,462407,novelty / distance,False,,13.58313919690897,27.820822505537436,45.212414267327254
trainset_novelty,proteinmpnn_vanilla,468038,novelty / distance,False,,23.15619193354465,38.6096961180397,59.517690639603124
blosum_novelty,expanded14_D4,208082,novelty / distance,True,,55.621906629913894,76.45491687123653,91.58291568848344
blosum_novelty,expanded14_D5,173858,novelty / distance,True,,60.64323059439244,80.3783371337588,93.34749307200904
blosum_novelty,gflownet,205702,novelty / distance,False,,55.66852987085467,76.04580497099444,90.86556281860639
blosum_novelty,amplify_prior,83905,novelty / distance,False,,77.93527389490951,92.57225660588179,98.25418318986362
blosum_novelty,amplify_fim_prior,513514,novelty / distance,False,,11.371585609593604,28.208029228904525,49.545462472858546
blosum_novelty,esm_if,462407,novelty / distance,False,,9.863209686987473,22.227572527312326,41.884510607853386
blosum_novelty,proteinmpnn_vanilla,468038,novelty / distance,False,,20.588902608763945,38.175901613590966,60.14596376192386
mhc2,expanded14_D4,208082,property predictor,True,,53.27224709447595,80.6774234876653,93.75624622071311
mhc2,expanded14_D5,173858,property predictor,True,,57.27572688407412,82.61067432023643,94.54111071584367
mhc2,gflownet,205702,property predictor,True,,70.09861603335732,89.41707000620795,97.0321512645315
mhc2,amplify_prior,83905,property predictor,False,,44.56180304696089,75.10934480941506,91.83032344484246
mhc2,amplify_fim_prior,513514,property predictor,False,,23.53721082919566,47.764341686439465,71.10080811031372
mhc2,esm_if,462407,property predictor,False,,26.519742699835167,47.634315310117636,69.29016449925996
mhc2,proteinmpnn_vanilla,468038,property predictor,False,,21.359585736787714,44.326154232667136,67.79591322128255
developability,expanded14_D4,208082,property predictor,True,,60.026000304105835,82.50126526230505,94.33218237463706
developability,expanded14_D5,173858,property predictor,True,,61.041609432570894,82.75199713946836,94.32087219400859
developability,gflownet,205702,property predictor,True,,67.93475402363337,86.1708808156279,95.49275115654483
developability,amplify_prior,83905,property predictor,False,,27.422718645694715,53.527918781725894,78.6348327122931
developability,amplify_fim_prior,513514,property predictor,False,,24.6276605070304,50.49423615600086,77.23355551067125
developability,esm_if,462407,property predictor,False,,36.401708759823826,61.8423488548407,83.33812924547223
developability,proteinmpnn_vanilla,468038,property predictor,False,,34.486430704373795,58.042766024967705,79.24900290065264
sequence_liability,expanded14_D4,208082,property predictor,True,,39.547709532307394,66.39926186585865,86.89733512052162
sequence_liability,expanded14_D5,173858,property predictor,True,,32.77748463930158,64.0844133806628,86.10086454058305
sequence_liability,gflownet,205702,property predictor,False,,17.059893090200227,41.0245270785828,69.37818028019169
sequence_liability,amplify_prior,83905,property predictor,False,,11.991820290562814,34.281514396642656,65.31076157856846
sequence_liability,amplify_fim_prior,513514,property predictor,False,,47.182189342917965,66.79149073524793,86.23685734847554
sequence_liability,esm_if,462407,property predictor,False,,37.766788585594945,63.17174527314589,85.21379743303571
sequence_liability,proteinmpnn_vanilla,468038,property predictor,False,,34.281514396642656,61.344414771560075,85.40914005432346


==> figures/postfilter_funnel_forest.csv <==
metric,stage,arm,independent,cliffs_delta,ci_lo,ci_hi,targets,targets_favouring_a,targets_nonzero
agreement_lddt,carryforward_B3,expanded14_D4,True,0.1202368888888889,0.1027481822222222,0.1384966672222221,45,44,45
agreement_lddt,carryforward_B3,expanded14_D5,True,0.0838662888888888,0.069431365,0.09877095,45,41,45
agreement_lddt,carryforward_B3,gflownet,True,0.1217496,0.1033832049999999,0.1397663138888888,45,42,45
agreement_lddt,carryforward_B3,esm_if,True,0.2713709777777777,0.2260128894444445,0.3147908466666666,45,43,45
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,True,0.3371358666666667,0.2898164888888889,0.3844251422222222,45,43,45
agreement_lddt,carryforward_B3,amplify_fim_prior,True,0.3092654666666666,0.2745993116666666,0.3440099622222222,45,45,45
agreement_lddt,eligible_B4,expanded14_D4,True,0.2099234298228165,0.1751407190718429,0.2463837039861364,45,44,45
agreement_lddt,eligible_B4,expanded14_D5,True,0.1456904524765729,0.1136916880321285,0.17838703243195,45,41,45
agreement_lddt,eligible_B4,gflownet,True,0.1947644668956952,0.1577983577952327,0.2317685498448949,45,40,45
agreement_lddt,eligible_B4,esm_if,True,0.262659828440043,0.1844180215975012,0.3405491283942732,45,39,45
agreement_lddt,eligible_B4,proteinmpnn_vanilla,True,0.3548389811691209,0.2825812458009817,0.4274996717893798,45,40,45
agreement_lddt,eligible_B4,amplify_fim_prior,True,0.4028823711846941,0.3521714922827409,0.452708406276171,45,44,45
agreement_rmsd,carryforward_B3,expanded14_D4,True,0.1069830888888889,0.0882332744444444,0.1263618655555555,45,42,45
agreement_rmsd,carryforward_B3,expanded14_D5,True,0.0749481111111111,0.0607128505555555,0.0896858644444444,45,41,45
agreement_rmsd,carryforward_B3,gflownet,True,0.1071558222222222,0.0886144894444444,0.1247702505555555,45,41,45
agreement_rmsd,carryforward_B3,esm_if,True,0.2421168888888889,0.1947947688888889,0.2859458427777777,45,41,45
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,True,0.2904434888888889,0.2419812755555556,0.3383058311111112,45,43,45
agreement_rmsd,carryforward_B3,amplify_fim_prior,True,0.3209783333333333,0.286254271111111,0.3545721377777777,45,44,45
agreement_rmsd,eligible_B4,expanded14_D4,True,0.2717420802030075,0.2281127822824363,0.3153404574171384,45,43,45
agreement_rmsd,eligible_B4,expanded14_D5,True,0.1946414693440428,0.1524895444890673,0.2355974936189201,45,40,45
agreement_rmsd,eligible_B4,gflownet,True,0.2670799156171316,0.2211337328576421,0.3108088986987665,45,41,44
agreement_rmsd,eligible_B4,esm_if,True,0.3684858513866264,0.2713922112271307,0.4559297787272965,45,37,45
agreement_rmsd,eligible_B4,proteinmpnn_vanilla,True,0.4569677194109772,0.3715714066577421,0.5385636036769299,45,41,45
agreement_rmsd,eligible_B4,amplify_fim_prior,True,0.5472927131139461,0.4870803787237839,0.6013739559199941,45,43,45
chai_h3_plddt,carryforward_B3,expanded14_D4,True,0.1230947555555555,0.1054301072222222,0.1406184855555555,45,45,45
chai_h3_plddt,carryforward_B3,expanded14_D5,True,0.0872954444444444,0.0733780644444444,0.1009804972222222,45,43,45
chai_h3_plddt,carryforward_B3,gflownet,True,0.1204715555555555,0.1016369783333333,0.1385687755555555,45,44,45
chai_h3_plddt,carryforward_B3,esm_if,True,0.3571137777777777,0.3117684155555555,0.4027735888888888,45,44,45
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,True,0.4516667555555554,0.4107249511111111,0.4912250883333333,45,44,45
chai_h3_plddt,carryforward_B3,amplify_fim_prior,True,0.3258783555555555,0.2846125916666667,0.3645960466666666,45,44,45
chai_h3_plddt,eligible_B4,expanded14_D4,True,0.1683267152924057,0.1455565137636131,0.1911752931959162,45,45,45
chai_h3_plddt,eligible_B4,expanded14_D5,True,0.1245767425256581,0.1045832179919678,0.144297853815261,45,43,45
chai_h3_plddt,eligible_B4,gflownet,True,0.1680103151368526,0.1468961232546428,0.1896901712660549,45,44,44
chai_h3_plddt,eligible_B4,esm_if,True,0.3607120314174144,0.3095082373940205,0.4104815795861358,45,43,44
chai_h3_plddt,eligible_B4,proteinmpnn_vanilla,True,0.4716202623828648,0.4242351097902723,0.518996221686747,45,45,45
chai_h3_plddt,eligible_B4,amplify_fim_prior,True,0.3496239949047416,0.3147660542855761,0.3840219064321901,45,45,45
framework_rmsd,eligible_B4,expanded14_D4,False,0.072013122844972,0.0467265021329763,0.0971411536526471,45,35,45
framework_rmsd,eligible_B4,expanded14_D5,False,0.0520187787594823,0.0299732580812137,0.0744869850959393,45,32,44
framework_rmsd,eligible_B4,gflownet,False,0.0856746785202389,0.0633674661329118,0.1085505194324823,45,35,45
framework_rmsd,eligible_B4,esm_if,False,0.1506741731205052,0.1062527220231931,0.1954853853699134,45,35,45
framework_rmsd,eligible_B4,proteinmpnn_vanilla,False,0.2202030693440428,0.1710219587327086,0.2672878778759481,45,41,45
framework_rmsd,eligible_B4,amplify_fim_prior,False,0.1804017141802372,0.1368328954930834,0.2246321895916374,45,39,45
h3_plddt,carryforward_B3,expanded14_D4,False,0.479814511111111,0.4477425027777778,0.5092196077777777,45,45,45
h3_plddt,carryforward_B3,expanded14_D5,False,0.4025881999999999,0.3642458322222221,0.4368938783333332,45,45,45
h3_plddt,carryforward_B3,gflownet,False,0.1683085111111111,0.1226382638888888,0.2136039249999999,45,37,44
h3_plddt,carryforward_B3,esm_if,False,-0.3494718444444444,-0.4717030655555554,-0.212134986111111,45,8,45
h3_plddt,carryforward_B3,proteinmpnn_vanilla,False,-0.3742761111111111,-0.4925082483333334,-0.2427270594444444,45,8,45
h3_plddt,carryforward_B3,amplify_fim_prior,False,0.1017888444444444,-0.0268191572222222,0.2302823261111111,45,22,44
h3_plddt,eligible_B4,expanded14_D4,False,0.4846290583958323,0.4545982734820407,0.5132659086040549,45,45,45
h3_plddt,eligible_B4,expanded14_D5,False,0.4041837165551093,0.3673085223382419,0.4374204939580544,45,44,45
h3_plddt,eligible_B4,gflownet,False,0.1808742590001237,0.1360399401067724,0.226066747613318,45,39,44
h3_plddt,eligible_B4,esm_if,False,-0.1879443236678978,-0.3119704086656666,-0.0561390994226975,45,15,45
h3_plddt,eligible_B4,proteinmpnn_vanilla,False,-0.230490178313253,-0.3590151795091477,-0.0938309856671129,45,15,45
h3_plddt,eligible_B4,amplify_fim_prior,False,0.187469900489777,0.0752006330444133,0.2981143901765026,45,30,45
h3_plddt,stage0_survivors,expanded14_D4,False,0.0123860472222222,0.0025491876388888,0.0227634389930555,45,22,45
h3_plddt,stage0_survivors,expanded14_D5,False,-0.0077597152777777,-0.0178214692361111,0.0024325782291666,45,17,45
h3_plddt,stage0_survivors,gflownet,False,0.0029148138888889,-0.0095960247222221,0.0151323469791666,45,20,45
h3_plddt,stage0_survivors,esm_if,False,0.3676296944444444,0.2934307807638889,0.4385501779513889,45,41,45
h3_plddt,stage0_survivors,proteinmpnn_vanilla,False,0.3417497405289276,0.2684296820692629,0.4154264332025388,45,40,45
h3_plddt,stage0_survivors,amplify_fim_prior,False,0.2614843208333333,0.2296938530208333,0.2946258666666667,45,45,45
min_interface_distance,eligible_B4,expanded14_D4,False,0.0447190733052692,0.0241999551633038,0.0652091948237394,45,29,45
min_interface_distance,eligible_B4,expanded14_D5,False,0.0418112785363677,0.0223611555555555,0.0610831514859437,45,31,45
min_interface_distance,eligible_B4,gflownet,False,0.0335392358875932,0.016055030011774,0.0515551835083663,45,28,45
min_interface_distance,eligible_B4,esm_if,False,0.1463983529441281,0.1067203914269483,0.1885937332369908,45,36,45
min_interface_distance,eligible_B4,proteinmpnn_vanilla,False,0.1759084822846943,0.1394121361178045,0.2135027766175814,45,43,45
min_interface_distance,eligible_B4,amplify_fim_prior,False,0.0684131345035653,0.0445433660695795,0.0918272161356537,45,36,45
n_clashes,eligible_B4,expanded14_D4,False,0.081002601079194,0.0614656213592253,0.1003413754096439,45,32,37
n_clashes,eligible_B4,expanded14_D5,False,0.0710868847835787,0.055937714484605,0.0864682146184739,45,33,38
n_clashes,eligible_B4,gflownet,False,0.0677075654622058,0.0496879057206604,0.0860322393838092,45,29,36
n_clashes,eligible_B4,esm_if,False,0.224423918341102,0.1690384878648194,0.2814454180231501,45,37,40
n_clashes,eligible_B4,proteinmpnn_vanilla,False,0.2763892962070504,0.2229544529406514,0.3295184323784025,45,38,42
n_clashes,eligible_B4,amplify_fim_prior,False,0.1195410449824286,0.0866236443799294,0.1521914424121474,45,34,39
n_hard,pool,expanded14_D4,False,0.2508832791666666,0.2456021166319443,0.2562238524999999,45,30,30
n_hard,pool,expanded14_D5,False,0.2250746291666666,0.2201908473958334,0.2299628961111111,45,29,29
n_hard,pool,gflownet,False,-0.0019560972222222,-0.0116073435416666,0.0081056603472222,45,4,4
n_hard,pool,esm_if,False,0.2574199583333333,0.1988900459027778,0.3071362618402777,45,27,29
n_hard,pool,proteinmpnn_vanilla,False,0.2197581527777777,0.1528304647222222,0.2800181450347222,45,26,29
n_hard,pool,amplify_fim_prior,False,0.3423441888888889,0.3148081525694445,0.367585867673611,45,32,32
n_soft,carryforward_B3,expanded14_D4,False,0.2462762444444445,0.2393378172222222,0.25304525,45,8,8
n_soft,carryforward_B3,expanded14_D5,False,0.2290294666666667,0.2221270922222222,0.2355473366666666,45,7,7
n_soft,carryforward_B3,gflownet,False,0.0770729333333333,0.06534715,0.0878594377777777,45,2,2
n_soft,carryforward_B3,esm_if,False,0.1780852444444444,0.1421084999999999,0.2115092694444444,45,6,6
n_soft,carryforward_B3,proteinmpnn_vanilla,False,0.1777618222222222,0.1335279677777777,0.2191702188888888,45,6,7
n_soft,carryforward_B3,amplify_fim_prior,False,0.3236927777777778,0.3071647872222222,0.3403502483333333,45,12,12
n_soft,eligible_B4,expanded14_D4,False,0.2355227914503171,0.2207219678796578,0.2510644915168035,45,10,10
n_soft,eligible_B4,expanded14_D5,False,0.2378083412762159,0.2241246522088354,0.2513478863364569,45,8,8
n_soft,eligible_B4,gflownet,False,0.0678535334878111,0.049822509965108,0.0851520205114971,45,4,4
n_soft,eligible_B4,esm_if,False,0.1648571893112835,0.1262909937408178,0.201376656778224,45,7,7
n_soft,eligible_B4,proteinmpnn_vanilla,False,0.1642758825524319,0.1192261230522088,0.2065629439000446,45,7,8
n_soft,eligible_B4,amplify_fim_prior,False,0.2954358294808865,0.2762605417224453,0.3144559000803212,45,9,9
n_soft,pool,expanded14_D4,False,0.2083310027777777,0.2007170140277777,0.2155349015277777,45,5,5
n_soft,pool,expanded14_D5,False,0.1875238013888888,0.1804112710416666,0.1943602944097222,45,3,3
n_soft,pool,gflownet,False,0.0743297527777777,0.0662819537847222,0.081771247361111,45,2,2
n_soft,pool,esm_if,False,0.2089292291666666,0.1608227742013889,0.2554716151388889,45,10,11
n_soft,pool,proteinmpnn_vanilla,False,0.2404703277777778,0.1844376250694444,0.2962000691666667,45,12,14
n_soft,pool,amplify_fim_prior,False,0.2948001680555555,0.2740014125694445,0.3151443937847222,45,11,11
n_soft,stage0_survivors,expanded14_D4,False,0.2529329861111111,0.2474180748958333,0.2583117159375001,45,8,8
n_soft,stage0_survivors,expanded14_D5,False,0.2317117791666666,0.2267418734027778,0.2364042322916666,45,6,6
n_soft,stage0_survivors,gflownet,False,0.0749928333333333,0.0656388913194444,0.0839646957638888,45,4,4
n_soft,stage0_survivors,esm_if,False,0.2415333097222222,0.1937063349305556,0.2869939857986111,45,12,13
n_soft,stage0_survivors,proteinmpnn_vanilla,False,0.2731538257625272,0.2163806638909314,0.3290336246875,45,14,15
n_soft,stage0_survivors,amplify_fim_prior,False,0.3149741972222222,0.2951723006597221,0.3343939165972222,45,12,12
scrmsd,carryforward_B3,expanded14_D4,False,0.0052986222222222,-0.0185390755555555,0.0295134311111111,45,19,45
scrmsd,carryforward_B3,expanded14_D5,False,-0.0003428444444444,-0.02068745,0.0207742544444444,45,21,45
scrmsd,carryforward_B3,gflownet,False,0.0110617582916249,-0.0073884651017684,0.0288117724502279,45,24,45
scrmsd,carryforward_B3,esm_if,False,0.1150683555555555,0.02222479,0.2075882066666666,45,28,45
scrmsd,carryforward_B3,proteinmpnn_vanilla,False,0.1753176,0.0827743511111111,0.2700631066666666,45,33,45
scrmsd,carryforward_B3,amplify_fim_prior,False,0.0273426679194971,-0.031779946487681,0.0834376336440645,45,25,45
scrmsd,eligible_B4,expanded14_D4,False,0.005530802136883,-0.0244799940749342,0.0353379237840249,45,21,45
scrmsd,eligible_B4,expanded14_D5,False,-0.0024297895582329,-0.0323414703435966,0.026689296064257,45,21,45
scrmsd,eligible_B4,gflownet,False,0.0251416730955952,0.0008654781606748,0.0494599311549455,45,24,45
scrmsd,eligible_B4,esm_if,False,0.2823700082142044,0.1970704204980206,0.3679604047748333,45,39,45
scrmsd,eligible_B4,proteinmpnn_vanilla,False,0.3518521574297188,0.2644400751093262,0.437112500776439,45,41,45
scrmsd,eligible_B4,amplify_fim_prior,False,0.0467936102421287,-0.0187801491477019,0.1101170588232089,45,27,45
scrmsd,stage0_survivors,expanded14_D4,False,-0.0230479277777777,-0.0331775018055555,-0.011811733125,45,8,45
scrmsd,stage0_survivors,expanded14_D5,False,-0.0422701194444444,-0.0531033172222222,-0.0309453934027777,45,6,45
scrmsd,stage0_survivors,gflownet,False,-0.0337177874999999,-0.0477904124999999,-0.0195546201041666,45,10,45
scrmsd,stage0_survivors,esm_if,False,0.3922384305555556,0.3252110477083334,0.4574293104166666,45,43,45
scrmsd,stage0_survivors,proteinmpnn_vanilla,False,0.3939563542665214,0.3210945314887438,0.4659124214583334,45,41,45
scrmsd,stage0_survivors,amplify_fim_prior,False,0.2481403805555555,0.1991140083333333,0.2942968268055555,45,40,45


==> figures/postfilter_identity_sweep.csv <==
panel,stage,arm,identity,value,lo,hi,targets
clusters_per_design,pool,expanded14_D4,0.4,0.3399658203125,0.27325439453125,0.530242919921875,45
clusters_per_design,pool,expanded14_D4,0.5,0.837371826171875,0.77069091796875,0.96136474609375,45
clusters_per_design,pool,expanded14_D4,0.6,0.999267578125,0.998291015625,0.9993896484375,45
clusters_per_design,pool,expanded14_D4,0.7,0.999969482421875,0.999969482421875,1.0,45
clusters_per_design,pool,expanded14_D4,0.8,1.0,1.0,1.0,45
clusters_per_design,pool,expanded14_D4,0.9,1.0,1.0,1.0,45
clusters_per_design,pool,expanded14_D5,0.4,0.355926513671875,0.287750244140625,0.531890869140625,45
clusters_per_design,pool,expanded14_D5,0.5,0.85382080078125,0.7921142578125,0.96759033203125,45
clusters_per_design,pool,expanded14_D5,0.6,0.999359130859375,0.998291015625,0.99951171875,45
clusters_per_design,pool,expanded14_D5,0.7,1.0,0.999969482421875,1.0,45
clusters_per_design,pool,expanded14_D5,0.8,1.0,1.0,1.0,45
clusters_per_design,pool,expanded14_D5,0.9,1.0,1.0,1.0,45
clusters_per_design,pool,gflownet,0.4,0.339202880859375,0.2661647321272962,0.50238037109375,45
clusters_per_design,pool,gflownet,0.5,0.827789306640625,0.750244140625,0.9586181640625,45
clusters_per_design,pool,gflownet,0.6,0.9986572265625,0.99786376953125,0.9991455078125,45
clusters_per_design,pool,gflownet,0.7,0.999969482421875,0.99993896484375,1.0,45
clusters_per_design,pool,gflownet,0.8,1.0,1.0,1.0,45
clusters_per_design,pool,gflownet,0.9,1.0,1.0,1.0,45
clusters_per_design,pool,amplify_prior,0.4,0.43084716796875,0.3341064453125,0.588165283203125,45
clusters_per_design,pool,amplify_prior,0.5,0.9156494140625,0.857391357421875,0.983917236328125,45
clusters_per_design,pool,amplify_prior,0.6,0.999664306640625,0.999114990234375,0.99969482421875,45
clusters_per_design,pool,amplify_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,pool,amplify_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,pool,amplify_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,pool,amplify_fim_prior,0.4,0.0487700534759358,0.0397067806963958,0.0608844264046143,45
clusters_per_design,pool,amplify_fim_prior,0.5,0.1507853403141361,0.1221115050739699,0.2147201760552617,45
clusters_per_design,pool,amplify_fim_prior,0.6,0.504045183941383,0.4169616746190549,0.5330911533060626,45
clusters_per_design,pool,amplify_fim_prior,0.7,0.7977373490292005,0.730752727718524,0.8626846538884141,45
clusters_per_design,pool,amplify_fim_prior,0.8,0.9464809384164224,0.9262259997554116,0.9655056523067522,45
clusters_per_design,pool,amplify_fim_prior,0.9,0.9934896231317052,0.9905888104623094,0.9972827746229468,45
clusters_per_design,pool,proteinmpnn_vanilla,0.4,0.0163520463154004,0.014985199802664,0.0205694753868221,45
clusters_per_design,pool,proteinmpnn_vanilla,0.5,0.0711145038167938,0.0509346226095525,0.0799841070937375,45
clusters_per_design,pool,proteinmpnn_vanilla,0.6,0.2488854961832061,0.1988891262550737,0.2821107921578208,45
clusters_per_design,pool,proteinmpnn_vanilla,0.7,0.5751550138977978,0.5242038995171444,0.6623063052049268,45
clusters_per_design,pool,proteinmpnn_vanilla,0.8,0.8887192328834056,0.8197237332681376,0.9374599395659738,45
clusters_per_design,pool,proteinmpnn_vanilla,0.9,0.9964292254165904,0.9873920078151236,0.999053926206244,45
clusters_per_design,pool,esm_if,0.4,0.0255306153611238,0.0180980284441189,0.0321592649310872,45
clusters_per_design,pool,esm_if,0.5,0.0936600306278713,0.0607213711906852,0.1004493137194559,45
clusters_per_design,pool,esm_if,0.6,0.2798491271404252,0.2252914962456504,0.350403078050568,45
clusters_per_design,pool,esm_if,0.7,0.6036096665646987,0.5183182023050673,0.6425290875688916,45
clusters_per_design,pool,esm_if,0.8,0.8332824240943246,0.77058646817317,0.8610512710038777,45
clusters_per_design,pool,esm_if,0.9,0.9852240810843816,0.9627985303123088,0.9904127992183684,45
clusters_per_design,stage0_survivors,expanded14_D4,0.4,0.3561820899139637,0.2926951300867245,0.5669407347559526,45
clusters_per_design,stage0_survivors,expanded14_D4,0.5,0.8452154946075857,0.7846629259168904,0.9647109577221744,45
clusters_per_design,stage0_survivors,expanded14_D4,0.6,0.9992489046526184,0.998499914280816,0.9993771798704534,45
clusters_per_design,stage0_survivors,expanded14_D4,0.7,1.0,0.999958272480701,1.0,45
clusters_per_design,stage0_survivors,expanded14_D4,0.8,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,expanded14_D4,0.9,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,expanded14_D5,0.4,0.3774057866338106,0.3113312270514901,0.5768465060720684,45
clusters_per_design,stage0_survivors,expanded14_D5,0.5,0.8635807933898234,0.8047562121082743,0.9717785843920144,45
clusters_per_design,stage0_survivors,expanded14_D5,0.6,0.999299351900508,0.9983508932661476,0.9994501543797318,45
clusters_per_design,stage0_survivors,expanded14_D5,0.7,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,expanded14_D5,0.8,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,expanded14_D5,0.9,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,gflownet,0.4,0.4002545707012265,0.3374221551236082,0.6281611487834065,45
clusters_per_design,stage0_survivors,gflownet,0.5,0.864846100439713,0.8059147435500835,0.9706439393939394,45
clusters_per_design,stage0_survivors,gflownet,0.6,0.998843537414966,0.9981501628820363,0.999319433273526,45
clusters_per_design,stage0_survivors,gflownet,0.7,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,gflownet,0.8,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,gflownet,0.9,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,amplify_prior,0.4,0.5146436027438115,0.4251983497302443,0.7063926940639269,45
clusters_per_design,stage0_survivors,amplify_prior,0.5,0.9394553363923484,0.8976472826431606,0.989921386817174,45
clusters_per_design,stage0_survivors,amplify_prior,0.6,0.999809885931559,0.9991934941864372,0.9998732010397516,45
clusters_per_design,stage0_survivors,amplify_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,amplify_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,amplify_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.4,0.0518091795624835,0.0416023547148138,0.0617866004962779,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.5,0.1577973420063926,0.125540975660423,0.2142776289476663,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.6,0.5084783087425677,0.4397485527577511,0.5410228253196329,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.7,0.8005426874827952,0.7310322370563335,0.8621899673020177,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.8,0.949477417650832,0.9232322099478496,0.9655688033683548,45
clusters_per_design,stage0_survivors,amplify_fim_prior,0.9,0.9924536844885484,0.9913145025910516,0.9968667421668554,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.4,0.0225045087430408,0.0169872143141729,0.0276778733385457,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.5,0.0835067637877211,0.0551942964587903,0.0943936951459788,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.6,0.2706478159949356,0.2278870351384099,0.299491366617588,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.7,0.6318082788671024,0.5403929711231592,0.6739655288042384,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.8,0.9200840457904652,0.8469823513850573,0.9576281916016036,45
clusters_per_design,stage0_survivors,proteinmpnn_vanilla,0.9,0.996708166279806,0.9915229676858426,0.9993475626805852,45
clusters_per_design,stage0_survivors,esm_if,0.4,0.0282291097760786,0.0216636010627426,0.0335019877123238,45
clusters_per_design,stage0_survivors,esm_if,0.5,0.0901801760287544,0.0723971136309571,0.1038380829892371,45
clusters_per_design,stage0_survivors,esm_if,0.6,0.298448359463391,0.2339402964868341,0.3687257156450718,45
clusters_per_design,stage0_survivors,esm_if,0.7,0.5999381666409027,0.5155555555555555,0.6361437713945528,45
clusters_per_design,stage0_survivors,esm_if,0.8,0.8259063166409295,0.8021192344357263,0.869401966138722,45
clusters_per_design,stage0_survivors,esm_if,0.9,0.9824792109843358,0.9639881752217144,0.9902200488997556,45
clusters_per_design,carryforward_B3,expanded14_D4,0.4,0.741,0.717,0.899,45
clusters_per_design,carryforward_B3,expanded14_D4,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D4,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D4,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D4,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D4,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D5,0.4,0.774,0.746,0.912,45
clusters_per_design,carryforward_B3,expanded14_D5,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D5,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D5,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D5,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,expanded14_D5,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,gflownet,0.4,0.73,0.721,0.884,45
clusters_per_design,carryforward_B3,gflownet,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,gflownet,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,gflownet,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,gflownet,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,gflownet,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_prior,0.4,0.854,0.843,0.933,45
clusters_per_design,carryforward_B3,amplify_prior,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_prior,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.4,0.333,0.314,0.352,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,amplify_fim_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.4,0.281,0.242,0.286,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,proteinmpnn_vanilla,0.9,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,esm_if,0.4,0.295,0.268,0.34,45
clusters_per_design,carryforward_B3,esm_if,0.5,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,esm_if,0.6,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,esm_if,0.7,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,esm_if,0.8,1.0,1.0,1.0,45
clusters_per_design,carryforward_B3,esm_if,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D4,0.4,0.88,0.848,0.96,45
clusters_per_design,eligible_B4,expanded14_D4,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D4,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D4,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D4,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D4,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D5,0.4,0.9,0.868,0.96,45
clusters_per_design,eligible_B4,expanded14_D5,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D5,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D5,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D5,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,expanded14_D5,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,gflownet,0.4,0.876,0.848,0.952,45
clusters_per_design,eligible_B4,gflownet,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,gflownet,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,gflownet,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,gflownet,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,gflownet,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_prior,0.4,0.94,0.932,0.984,45
clusters_per_design,eligible_B4,amplify_prior,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_prior,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.4,0.496,0.452,0.52,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,amplify_fim_prior,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.4,0.42,0.372,0.432,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,proteinmpnn_vanilla,0.9,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,esm_if,0.4,0.432,0.396,0.488,45
clusters_per_design,eligible_B4,esm_if,0.5,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,esm_if,0.6,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,esm_if,0.7,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,esm_if,0.8,1.0,1.0,1.0,45
clusters_per_design,eligible_B4,esm_if,0.9,1.0,1.0,1.0,45
vendi_centred,stage0_survivors,expanded14_D4,,52.80285341028601,50.605026710090385,55.09427661816059,45
vendi_centred,stage0_survivors,expanded14_D5,,51.621050907309254,50.23552905903934,54.39055152708109,45
vendi_centred,stage0_survivors,gflownet,,52.3610864546094,50.768040063526456,53.16198699718971,45
vendi_centred,stage0_survivors,amplify_prior,,51.13742335876315,48.451887591124006,53.423798025762295,45
vendi_centred,stage0_survivors,amplify_fim_prior,,34.384090461728945,32.70080640620193,35.55305738624562,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,,31.275816651118937,29.485179526985217,32.40919336619162,45
vendi_centred,stage0_survivors,esm_if,,31.051625778750463,28.28528676083783,32.709863351517846,45


==> figures/postfilter_quality_diversity.csv <==
panel,stage,arm,bar_pct,bar,value,lo,hi,n_matched,targets
vendi_centred,stage0_survivors,expanded14_D4,0.0,63.55,52.347936518608655,50.655418560957905,54.22970938160458,1000,45
vendi_centred,stage0_survivors,expanded14_D4,20.0,74.59,52.10178015010041,50.571802408530914,54.29706209770832,1000,45
vendi_centred,stage0_survivors,expanded14_D4,40.0,80.03,51.97731547868091,50.17372003333784,54.21267654928592,1000,45
vendi_centred,stage0_survivors,expanded14_D4,60.0,83.49,51.697166767283456,49.81395129756013,53.313797514486176,1000,45
vendi_centred,stage0_survivors,expanded14_D4,80.0,85.78,49.440254120831725,47.95726342616748,50.45123805431531,842,45
vendi_centred,stage0_survivors,expanded14_D4,90.0,87.42,41.72892452086811,39.83780826047578,43.58871595123003,285,45
vendi_centred,stage0_survivors,expanded14_D5,0.0,63.55,51.88850035938982,49.842831228802304,54.36029367204044,1000,45
vendi_centred,stage0_survivors,expanded14_D5,20.0,74.59,52.23149405422453,51.04583929692598,53.94270832383421,1000,45
vendi_centred,stage0_survivors,expanded14_D5,40.0,80.03,51.74950754257033,50.14770168734896,53.71656256064809,1000,45
vendi_centred,stage0_survivors,expanded14_D5,60.0,83.49,51.538756468372696,49.60645111831889,53.10436584386306,1000,45
vendi_centred,stage0_survivors,expanded14_D5,80.0,85.78,48.24173404536779,46.91879867602875,50.60031674490331,842,45
vendi_centred,stage0_survivors,expanded14_D5,90.0,87.42,41.80874452050966,39.51002232098636,43.24645557448668,285,45
vendi_centred,stage0_survivors,gflownet,0.0,63.55,52.46122686921651,50.97533182310283,53.75883137029102,1000,45
vendi_centred,stage0_survivors,gflownet,20.0,74.59,52.25946291638997,51.18610042092674,53.370263219977325,1000,45
vendi_centred,stage0_survivors,gflownet,40.0,80.03,51.85120386696583,50.640439889498005,52.992857109512734,1000,45
vendi_centred,stage0_survivors,gflownet,60.0,83.49,51.31393195557613,50.31246463785151,52.72826720802048,1000,45
vendi_centred,stage0_survivors,gflownet,80.0,85.78,48.940939060806926,47.3965070564881,49.959697137843726,842,45
vendi_centred,stage0_survivors,gflownet,90.0,87.42,41.78527975239803,39.354009380051835,44.09965590693906,285,45
vendi_centred,stage0_survivors,amplify_prior,0.0,63.55,51.45440702774342,49.37341192264865,53.13964665418243,1000,45
vendi_centred,stage0_survivors,amplify_prior,20.0,74.59,50.362798408793594,48.88922302422543,51.85719614588158,1000,45
vendi_centred,stage0_survivors,amplify_prior,40.0,80.03,50.52416180155236,49.13134426891022,51.86457963470936,1000,45
vendi_centred,stage0_survivors,amplify_prior,60.0,83.49,50.406190479199594,48.79598185951594,51.232831854277485,1000,45
vendi_centred,stage0_survivors,amplify_prior,80.0,85.78,47.74225758989847,45.58437559026147,49.46765297528238,842,45
vendi_centred,stage0_survivors,amplify_prior,90.0,87.42,41.53688502738339,38.892394328685214,43.18866712646326,285,45
vendi_centred,stage0_survivors,amplify_fim_prior,0.0,63.55,34.518589341797856,32.62574520261023,35.537890816378635,1000,45
vendi_centred,stage0_survivors,amplify_fim_prior,20.0,74.59,34.26893447129972,32.284084620787326,35.47726954516421,1000,45
vendi_centred,stage0_survivors,amplify_fim_prior,40.0,80.03,33.525501406934474,32.40395139413591,34.913508605017185,1000,45
vendi_centred,stage0_survivors,amplify_fim_prior,60.0,83.49,33.18856658198288,30.968686722643916,35.52689157831411,1000,45
vendi_centred,stage0_survivors,amplify_fim_prior,80.0,85.78,30.62665249921797,30.115395134754547,33.53117338832322,842,45
vendi_centred,stage0_survivors,amplify_fim_prior,90.0,87.42,27.75254384851531,26.380338767066046,28.90731842499793,285,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,0.0,63.55,30.993525927032294,29.012814312139767,32.677420640270114,1000,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,20.0,74.59,30.88970777065554,29.64094097055721,33.11410713180301,1000,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,40.0,80.03,31.237548517538837,29.140932943306275,33.467295322899524,1000,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,60.0,83.49,30.92757291053549,28.592469087543208,33.59330548173073,1000,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,80.0,85.78,30.933047787574857,28.589535371142585,31.971367793659677,842,45
vendi_centred,stage0_survivors,proteinmpnn_vanilla,90.0,87.42,26.794636713110556,25.413641971303093,29.00157791945815,285,45
vendi_centred,stage0_survivors,esm_if,0.0,63.55,31.58842284776444,28.67257430311179,33.07805802422519,1000,45
vendi_centred,stage0_survivors,esm_if,20.0,74.59,31.297251603404835,27.561085100626027,32.14920093978709,1000,45
vendi_centred,stage0_survivors,esm_if,40.0,80.03,30.572570970785705,28.132623866368448,31.7175494563926,1000,45
vendi_centred,stage0_survivors,esm_if,60.0,83.49,29.850752834578717,27.98362374700352,31.199278613051508,1000,45
vendi_centred,stage0_survivors,esm_if,80.0,85.78,28.063046436952497,25.21244674317239,30.162321330939893,842,45
vendi_centred,stage0_survivors,esm_if,90.0,87.42,23.994994005525783,21.43151310564344,26.882020886408913,285,45
pass_frac,stage0_survivors,expanded14_D4,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,expanded14_D4,20.0,74.59,73.50607287449392,72.98221614227086,74.32687129779214,1000,45
pass_frac,stage0_survivors,expanded14_D4,40.0,80.03,50.282714054927304,48.90521260064981,52.179128348660534,1000,45
pass_frac,stage0_survivors,expanded14_D4,60.0,83.49,32.64954812795869,30.18151118615449,33.61310951239009,1000,45
pass_frac,stage0_survivors,expanded14_D4,80.0,85.78,17.55654918463966,17.02361339923119,18.249613057548892,842,45
pass_frac,stage0_survivors,expanded14_D4,90.0,87.42,10.37160288408208,9.023095682111599,11.52384972562262,285,45
pass_frac,stage0_survivors,expanded14_D5,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,expanded14_D5,20.0,74.59,73.02593659942363,71.98237885462555,73.67990845185548,1000,45
pass_frac,stage0_survivors,expanded14_D5,40.0,80.03,48.83941903081308,47.7751756440281,50.8786495087865,1000,45
pass_frac,stage0_survivors,expanded14_D5,60.0,83.49,31.908122319081222,29.15928600626788,32.79385319601112,1000,45
pass_frac,stage0_survivors,expanded14_D5,80.0,85.78,17.19576719576719,16.54437214453828,17.67065519390922,842,45
pass_frac,stage0_survivors,expanded14_D5,90.0,87.42,9.010446894950661,8.44873408868373,10.39651178634691,285,45
pass_frac,stage0_survivors,gflownet,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,gflownet,20.0,74.59,73.20493326575435,72.38649216351591,74.29514097180564,1000,45
pass_frac,stage0_survivors,gflownet,40.0,80.03,50.06615944426067,48.41028918357565,52.55978443920512,1000,45
pass_frac,stage0_survivors,gflownet,60.0,83.49,33.0273640457222,30.57099545224861,34.58115986498926,1000,45
pass_frac,stage0_survivors,gflownet,80.0,85.78,17.99445791479044,16.90365873142674,18.79151142070306,842,45
pass_frac,stage0_survivors,gflownet,90.0,87.42,7.86068061990733,7.3023918897513,9.12036287056536,285,45
pass_frac,stage0_survivors,amplify_prior,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,amplify_prior,20.0,74.59,74.16173570019724,73.0737502062366,75.19577800476677,1000,45
pass_frac,stage0_survivors,amplify_prior,40.0,80.03,50.235950235950234,48.45496383957922,52.62560777957861,1000,45
pass_frac,stage0_survivors,amplify_prior,60.0,83.49,29.9615448921585,28.709975369458128,31.91036964344128,1000,45
pass_frac,stage0_survivors,amplify_prior,80.0,85.78,16.43835616438356,15.286624203821649,17.13478738427742,842,45
pass_frac,stage0_survivors,amplify_prior,90.0,87.42,6.500646830530401,5.63500170241743,6.9386331938633194,285,45
pass_frac,stage0_survivors,amplify_fim_prior,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,amplify_fim_prior,20.0,74.59,85.42568542568543,83.65283613445378,87.68433638899961,1000,45
pass_frac,stage0_survivors,amplify_fim_prior,40.0,80.03,65.08778577744096,64.0005341167045,70.20382165605096,1000,45
pass_frac,stage0_survivors,amplify_fim_prior,60.0,83.49,46.78862331419415,43.463389916392195,49.90151017728168,1000,45
pass_frac,stage0_survivors,amplify_fim_prior,80.0,85.78,25.058639562157932,22.73397248341698,26.242945444772907,842,45
pass_frac,stage0_survivors,amplify_fim_prior,90.0,87.42,12.454827052142479,11.78651834194146,13.787761425251741,285,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,20.0,74.59,91.37903861308116,86.63687472971024,93.55670103092784,1000,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,40.0,80.03,78.10141665563353,69.9820417184694,81.47698123396788,1000,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,60.0,83.49,50.66981875492513,45.809612074672316,57.43436267174534,1000,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,80.0,85.78,19.75155279503105,16.94709453599306,24.0,842,45
pass_frac,stage0_survivors,proteinmpnn_vanilla,90.0,87.42,7.8418002045687,5.85197934595524,11.20289106866288,285,45
pass_frac,stage0_survivors,esm_if,0.0,63.55,100.0,100.0,100.0,1000,45
pass_frac,stage0_survivors,esm_if,20.0,74.59,90.11892712550608,86.6617538688283,93.60755975541967,1000,45
pass_frac,stage0_survivors,esm_if,40.0,80.03,71.69859514687101,68.9119170984456,78.85645420460632,1000,45
pass_frac,stage0_survivors,esm_if,60.0,83.49,51.995163240628784,44.03575989782886,56.845487566359324,1000,45
pass_frac,stage0_survivors,esm_if,80.0,85.78,24.24465733235077,20.94434186230546,29.226666666666667,842,45
pass_frac,stage0_survivors,esm_if,90.0,87.42,12.25655673850947,8.28639379146326,14.066666666666661,285,45
vendi_centred,carryforward_B3,expanded14_D4,0.0,76.59,51.391305455321415,50.54719532361005,52.6912196034764,1000,45
vendi_centred,carryforward_B3,expanded14_D4,20.0,85.388,44.75534795746738,44.14520791924415,46.592297388629994,352,45
vendi_centred,carryforward_B3,expanded14_D4,40.0,87.15,41.34417527638012,38.3846076287821,42.20597638653884,235,45
vendi_centred,carryforward_B3,expanded14_D4,60.0,87.69,37.180868598506216,34.034624630251386,38.28290211502136,157,45
vendi_centred,carryforward_B3,expanded14_D4,80.0,87.86,29.872100450229244,26.45554271412293,31.36092731376031,84,41
vendi_centred,carryforward_B3,expanded14_D4,90.0,87.8905,20.386724803249784,19.39466720075085,22.094836297190344,40,34
vendi_centred,carryforward_B3,expanded14_D5,0.0,76.59,52.02355555492165,49.79293151304472,52.86983261291971,1000,45
vendi_centred,carryforward_B3,expanded14_D5,20.0,85.388,44.6509141553472,43.57840606077217,46.40539124716219,352,45
vendi_centred,carryforward_B3,expanded14_D5,40.0,87.15,40.01338630093015,38.308744586192766,41.29251012728476,235,45
vendi_centred,carryforward_B3,expanded14_D5,60.0,87.69,36.31658433349164,33.67687818427524,38.50213557683535,157,45
vendi_centred,carryforward_B3,expanded14_D5,80.0,87.86,29.660897769805533,25.894579740960033,31.517474453642834,84,41
vendi_centred,carryforward_B3,expanded14_D5,90.0,87.8905,20.39210517946649,18.867940577889463,22.71907993188157,40,34
vendi_centred,carryforward_B3,gflownet,0.0,76.59,50.79525172556047,50.49197728721832,52.30637159352205,1000,45
vendi_centred,carryforward_B3,gflownet,20.0,85.388,45.10524569550096,43.25746241357928,46.19425868233574,352,45
vendi_centred,carryforward_B3,gflownet,40.0,87.15,40.6347115310643,37.38421377609113,42.99119562061881,235,45
vendi_centred,carryforward_B3,gflownet,60.0,87.69,37.30938521881989,33.23106477862905,39.05721410194359,157,45
vendi_centred,carryforward_B3,gflownet,80.0,87.86,30.513677006439917,27.52787673787003,31.86070056589677,84,41
vendi_centred,carryforward_B3,gflownet,90.0,87.8905,21.74405995700333,19.36920061009391,23.13323698883798,40,34
vendi_centred,carryforward_B3,amplify_prior,0.0,76.59,51.80440822692769,49.381914183619735,53.46200010571311,1000,45
vendi_centred,carryforward_B3,amplify_prior,20.0,85.388,44.66956856417208,43.311639825409905,46.56667859169141,352,45
vendi_centred,carryforward_B3,amplify_prior,40.0,87.15,39.70507816652165,37.69401779510056,43.318673356734095,235,45
vendi_centred,carryforward_B3,amplify_prior,60.0,87.69,36.063026523431006,32.872667439967955,37.978575341733794,157,45
vendi_centred,carryforward_B3,amplify_prior,80.0,87.86,28.34620621046441,26.10858928919901,31.131901292279828,84,41
vendi_centred,carryforward_B3,amplify_prior,90.0,87.8905,20.894848081006906,18.64952171164429,21.777156143715835,40,34
vendi_centred,carryforward_B3,amplify_fim_prior,0.0,76.59,39.72736423277287,38.840051446422976,40.96696060692256,1000,45
vendi_centred,carryforward_B3,amplify_fim_prior,20.0,85.388,35.48650027522933,34.41786594555325,37.30229665323588,352,45
vendi_centred,carryforward_B3,amplify_fim_prior,40.0,87.15,31.87103752852249,30.235569629379576,32.88442342088425,235,45
vendi_centred,carryforward_B3,amplify_fim_prior,60.0,87.69,29.00053928145893,25.567557279619944,30.52678737074388,157,45
vendi_centred,carryforward_B3,amplify_fim_prior,80.0,87.86,22.794686440186783,20.386185405567993,25.337595695648364,84,41
vendi_centred,carryforward_B3,amplify_fim_prior,90.0,87.8905,17.485513675687095,15.183252155777764,18.697534294151584,40,34
vendi_centred,carryforward_B3,proteinmpnn_vanilla,0.0,76.59,42.413945072150845,40.20291620791734,43.79657572242215,1000,45
vendi_centred,carryforward_B3,proteinmpnn_vanilla,20.0,85.388,36.114867491359746,33.944788115939716,37.57897153800737,352,45
vendi_centred,carryforward_B3,proteinmpnn_vanilla,40.0,87.15,31.12349211717122,29.352698751679423,33.54775739341198,235,45
vendi_centred,carryforward_B3,proteinmpnn_vanilla,60.0,87.69,27.860024685639857,26.239473004712384,30.900345217604173,157,45
vendi_centred,carryforward_B3,proteinmpnn_vanilla,80.0,87.86,22.980421852781053,20.484499917048986,25.457541905968124,84,41
vendi_centred,carryforward_B3,proteinmpnn_vanilla,90.0,87.8905,17.694702022053477,15.908394484989731,20.104776053205377,40,34
vendi_centred,carryforward_B3,esm_if,0.0,76.59,41.69699110281984,40.25907329098568,42.309139452094065,1000,45
vendi_centred,carryforward_B3,esm_if,20.0,85.388,35.787722504612766,35.0063743647344,37.35193303505151,352,45
vendi_centred,carryforward_B3,esm_if,40.0,87.15,31.684365337921474,30.72398075948936,33.323988076788005,235,45
vendi_centred,carryforward_B3,esm_if,60.0,87.69,29.0446620481173,27.351494268872024,30.06398835053437,157,45
vendi_centred,carryforward_B3,esm_if,80.0,87.86,23.999939289613938,20.426281499287388,25.515747582367037,84,41
vendi_centred,carryforward_B3,esm_if,90.0,87.8905,17.818489637308026,16.150219855902005,18.708884164571295,40,34
pass_frac,carryforward_B3,expanded14_D4,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,expanded14_D4,20.0,85.388,100.0,100.0,100.0,352,45
pass_frac,carryforward_B3,expanded14_D4,40.0,87.15,98.5,91.0,100.0,235,45
pass_frac,carryforward_B3,expanded14_D4,60.0,87.69,63.2,57.699999999999996,65.10000000000001,157,45
pass_frac,carryforward_B3,expanded14_D4,80.0,87.86,28.799999999999997,26.5,30.3,84,41
pass_frac,carryforward_B3,expanded14_D4,90.0,87.8905,12.95,11.3,14.299999999999999,40,34
pass_frac,carryforward_B3,expanded14_D5,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,expanded14_D5,20.0,85.388,100.0,100.0,100.0,352,45
pass_frac,carryforward_B3,expanded14_D5,40.0,87.15,84.5,81.3,89.4,235,45
pass_frac,carryforward_B3,expanded14_D5,60.0,87.69,53.800000000000004,50.5,56.8,157,45
pass_frac,carryforward_B3,expanded14_D5,80.0,87.86,24.5,22.400000000000002,26.3,84,41
pass_frac,carryforward_B3,expanded14_D5,90.0,87.8905,10.5,9.75,11.200000000000001,40,34
pass_frac,carryforward_B3,gflownet,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,gflownet,20.0,85.388,100.0,93.0,100.0,352,45
pass_frac,carryforward_B3,gflownet,40.0,87.15,63.4,56.599999999999994,68.60000000000001,235,45
pass_frac,carryforward_B3,gflownet,60.0,87.69,41.0,37.3,44.800000000000004,157,45
pass_frac,carryforward_B3,gflownet,80.0,87.86,18.4,17.0,20.9,84,41
pass_frac,carryforward_B3,gflownet,90.0,87.8905,7.949999999999999,6.7,9.0,40,34
pass_frac,carryforward_B3,amplify_prior,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,amplify_prior,20.0,85.388,94.6,89.4,100.0,352,45
pass_frac,carryforward_B3,amplify_prior,40.0,87.15,52.800000000000004,48.0,57.199999999999996,235,45
pass_frac,carryforward_B3,amplify_prior,60.0,87.69,31.8,28.4,34.8,157,45
pass_frac,carryforward_B3,amplify_prior,80.0,87.86,13.8,11.899999999999999,15.299999999999999,84,41
pass_frac,carryforward_B3,amplify_prior,90.0,87.8905,5.300000000000001,4.6,6.3,40,34
pass_frac,carryforward_B3,amplify_fim_prior,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,amplify_fim_prior,20.0,85.388,87.1,79.3,100.0,352,45
pass_frac,carryforward_B3,amplify_fim_prior,40.0,87.15,53.300000000000004,46.800000000000004,73.2,235,45
pass_frac,carryforward_B3,amplify_fim_prior,60.0,87.69,38.0,34.300000000000004,52.400000000000006,157,45
pass_frac,carryforward_B3,amplify_fim_prior,80.0,87.86,24.0,21.3,30.8,84,41
pass_frac,carryforward_B3,amplify_fim_prior,90.0,87.8905,13.700000000000001,12.0,17.6,40,34
pass_frac,carryforward_B3,proteinmpnn_vanilla,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,proteinmpnn_vanilla,20.0,85.388,47.099999999999994,42.4,52.5,352,45
pass_frac,carryforward_B3,proteinmpnn_vanilla,40.0,87.15,28.1,22.2,35.8,235,45
pass_frac,carryforward_B3,proteinmpnn_vanilla,60.0,87.69,20.599999999999998,16.3,26.200000000000003,157,45
pass_frac,carryforward_B3,proteinmpnn_vanilla,80.0,87.86,11.4,8.799999999999999,14.2,84,41
pass_frac,carryforward_B3,proteinmpnn_vanilla,90.0,87.8905,6.800000000000001,4.6,10.299999999999999,40,34
pass_frac,carryforward_B3,esm_if,0.0,76.59,100.0,100.0,100.0,1000,45
pass_frac,carryforward_B3,esm_if,20.0,85.388,42.5,39.2,51.1,352,45
pass_frac,carryforward_B3,esm_if,40.0,87.15,27.500000000000004,23.1,33.1,235,45
pass_frac,carryforward_B3,esm_if,60.0,87.69,22.0,16.8,24.3,157,45
pass_frac,carryforward_B3,esm_if,80.0,87.86,12.4,9.8,16.0,84,41
pass_frac,carryforward_B3,esm_if,90.0,87.8905,7.2,5.6000000000000005,10.299999999999999,40,34
vendi_centred,eligible_B4,expanded14_D4,0.0,78.5,42.10620023373782,41.17938705608877,43.29369205613801,249,45
vendi_centred,eligible_B4,expanded14_D4,20.0,85.84599999999999,33.397763497530306,31.021331368519984,34.230455728389494,105,45
vendi_centred,eligible_B4,expanded14_D4,40.0,86.91300000000001,28.006003422685126,25.789508484936253,30.42946368771733,65,44
vendi_centred,eligible_B4,expanded14_D4,60.0,87.16,22.92934076322328,19.977364517213537,24.061948501218023,46,43
vendi_centred,eligible_B4,expanded14_D4,80.0,87.854,16.310960620459817,14.70256090146735,17.51402441138524,25,25
vendi_centred,eligible_B4,expanded14_D5,0.0,78.5,42.2862253356621,40.90255540716597,43.148651035204544,249,45
vendi_centred,eligible_B4,expanded14_D5,20.0,85.84599999999999,33.23898827902032,32.19328191188916,33.78848657267358,105,45
vendi_centred,eligible_B4,expanded14_D5,40.0,86.91300000000001,27.799407508482716,25.80507176444598,29.44497476595763,65,44
vendi_centred,eligible_B4,expanded14_D5,60.0,87.16,22.96836909887333,20.36337466305203,23.908289530727792,46,43
vendi_centred,eligible_B4,expanded14_D5,80.0,87.854,16.050088384513387,14.525060912781464,17.80396785672357,25,25
vendi_centred,eligible_B4,gflownet,0.0,78.5,42.242799109890846,41.1315499826793,42.865330810524696,249,45
vendi_centred,eligible_B4,gflownet,20.0,85.84599999999999,33.13785741460295,30.961237346375437,34.54072020443284,105,45
vendi_centred,eligible_B4,gflownet,40.0,86.91300000000001,28.333706209010195,25.654122277244163,29.881959338518207,65,44
vendi_centred,eligible_B4,gflownet,60.0,87.16,23.765937441212692,20.102929360808975,24.60411531938704,46,43
vendi_centred,eligible_B4,gflownet,80.0,87.854,16.673309169344094,15.55472517982716,17.316684138899888,25,25
vendi_centred,eligible_B4,amplify_prior,0.0,78.5,42.063489243819745,40.134411867216315,42.59691632881259,249,45
vendi_centred,eligible_B4,amplify_prior,20.0,85.84599999999999,32.427739790726065,30.715192595345663,33.46328293706276,105,45
vendi_centred,eligible_B4,amplify_prior,40.0,86.91300000000001,27.924861967014557,25.159791023274177,29.027771805675794,65,44
vendi_centred,eligible_B4,amplify_prior,60.0,87.16,22.746188316536724,19.76255076568143,24.6029693567772,46,43
vendi_centred,eligible_B4,amplify_prior,80.0,87.854,16.4002118246704,14.654968520943598,17.028863772251327,25,25
vendi_centred,eligible_B4,amplify_fim_prior,0.0,78.5,33.922219379918424,32.80789124934929,35.01075069811658,249,45
vendi_centred,eligible_B4,amplify_fim_prior,20.0,85.84599999999999,27.117361566384027,26.543822845663488,28.615023850304983,105,45
vendi_centred,eligible_B4,amplify_fim_prior,40.0,86.91300000000001,23.2574095598047,20.000851123492808,25.06474427849264,65,44
vendi_centred,eligible_B4,amplify_fim_prior,60.0,87.16,18.874152129830915,17.215129423874608,20.904811786526317,46,43
vendi_centred,eligible_B4,amplify_fim_prior,80.0,87.854,13.504826213690762,12.799042694537135,15.667973843862598,25,25
vendi_centred,eligible_B4,proteinmpnn_vanilla,0.0,78.5,35.4849434991615,33.12842070667342,36.71094904423254,249,45
vendi_centred,eligible_B4,proteinmpnn_vanilla,20.0,85.84599999999999,27.213252411380942,26.054091447597308,28.369384561382027,105,45
vendi_centred,eligible_B4,proteinmpnn_vanilla,40.0,86.91300000000001,23.121118017216954,21.32765565378521,24.114297581518446,65,44
vendi_centred,eligible_B4,proteinmpnn_vanilla,60.0,87.16,18.976834872732788,15.705481495053071,20.29426905498188,46,43
vendi_centred,eligible_B4,proteinmpnn_vanilla,80.0,87.854,14.30956911790002,13.391522194978032,15.666085996550455,25,25
vendi_centred,eligible_B4,esm_if,0.0,78.5,34.73192385546994,34.32830036655423,36.00173879511791,249,45
vendi_centred,eligible_B4,esm_if,20.0,85.84599999999999,27.667706306082287,26.37884897262277,28.636822418894788,105,45
vendi_centred,eligible_B4,esm_if,40.0,86.91300000000001,22.545566684640495,21.445970105091384,24.67627989487195,65,44
vendi_centred,eligible_B4,esm_if,60.0,87.16,18.21428753534926,17.086235419997962,20.61519759364788,46,43
vendi_centred,eligible_B4,esm_if,80.0,87.854,14.185252847259328,12.678010053577156,15.300162732176082,25,25
pass_frac,eligible_B4,expanded14_D4,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,expanded14_D4,20.0,85.84599999999999,100.0,100.0,100.0,105,45
pass_frac,eligible_B4,expanded14_D4,40.0,86.91300000000001,91.0,86.57349397590362,94.0,65,44
pass_frac,eligible_B4,expanded14_D4,60.0,87.16,57.599999999999994,52.0,59.599999999999994,46,43
pass_frac,eligible_B4,expanded14_D4,80.0,87.854,25.2,22.400000000000002,28.799999999999997,25,25
pass_frac,eligible_B4,expanded14_D5,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,expanded14_D5,20.0,85.84599999999999,100.0,100.0,100.0,105,45
pass_frac,eligible_B4,expanded14_D5,40.0,86.91300000000001,80.0,74.0,83.6,65,44
pass_frac,eligible_B4,expanded14_D5,60.0,87.16,48.4,45.2,52.0,46,43
pass_frac,eligible_B4,expanded14_D5,80.0,87.854,22.8,19.2,24.09638554216867,25,25
pass_frac,eligible_B4,gflownet,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,gflownet,20.0,85.84599999999999,95.6,91.2,100.0,105,45
pass_frac,eligible_B4,gflownet,40.0,86.91300000000001,59.599999999999994,57.0,64.81999999999972,65,44
pass_frac,eligible_B4,gflownet,60.0,87.16,38.0,34.0,41.6,46,43
pass_frac,eligible_B4,gflownet,80.0,87.854,17.2,14.000000000000002,20.48192771084337,25,25
pass_frac,eligible_B4,amplify_prior,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,amplify_prior,20.0,85.84599999999999,86.4,77.2,93.2,105,45
pass_frac,eligible_B4,amplify_prior,40.0,86.91300000000001,49.0,43.88835341365461,51.50281124497992,65,44
pass_frac,eligible_B4,amplify_prior,60.0,87.16,28.799999999999997,25.6,30.52208835341365,46,43
pass_frac,eligible_B4,amplify_prior,80.0,87.854,11.64658634538152,10.04016064257028,13.600000000000001,25,25
pass_frac,eligible_B4,amplify_fim_prior,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,amplify_fim_prior,20.0,85.84599999999999,82.8,77.2,97.2,105,45
pass_frac,eligible_B4,amplify_fim_prior,40.0,86.91300000000001,58.317269076305216,52.504417670682734,74.6,65,44
pass_frac,eligible_B4,amplify_fim_prior,60.0,87.16,40.96385542168674,37.6,53.6,46,43
pass_frac,eligible_B4,amplify_fim_prior,80.0,87.854,24.0,21.6,32.93172690763052,25,25
pass_frac,eligible_B4,proteinmpnn_vanilla,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,proteinmpnn_vanilla,20.0,85.84599999999999,50.8,43.2,58.8,105,45
pass_frac,eligible_B4,proteinmpnn_vanilla,40.0,86.91300000000001,36.2,31.2,42.57028112449799,65,44
pass_frac,eligible_B4,proteinmpnn_vanilla,60.0,87.16,26.0,23.200000000000003,29.31726907630522,46,43
pass_frac,eligible_B4,proteinmpnn_vanilla,80.0,87.854,15.2,12.04819277108433,20.4,25,25
pass_frac,eligible_B4,esm_if,0.0,78.5,100.0,100.0,100.0,249,45
pass_frac,eligible_B4,esm_if,20.0,85.84599999999999,52.400000000000006,45.2,58.8,105,45
pass_frac,eligible_B4,esm_if,40.0,86.91300000000001,40.2,30.8,45.0,65,44
pass_frac,eligible_B4,esm_if,60.0,87.16,28.799999999999997,26.0,34.4,46,43
pass_frac,eligible_B4,esm_if,80.0,87.854,16.8,12.8,21.2,25,25


==> figures/postfilter_reward_funnel.csv <==
objective,stage,arm,p10,p25,p50,p75,p90,trained_on,ownership
stability_esm_if,pool,expanded14_D4,7.771980891152034,18.238435775514635,34.79187496124752,51.52281746031746,62.49192204551091,True,
stability_esm_if,pool,expanded14_D5,6.733952113560269,16.45202394515749,32.54910181439112,49.49861798967634,61.11659410264757,True,
stability_esm_if,pool,gflownet,8.529869442894343,19.242536756727432,35.74866643027654,52.053730475208745,62.68533971069983,True,
stability_esm_if,pool,amplify_prior,3.3603254045758937,9.397486126612105,21.873534671844002,38.75101967463417,53.17654935645049,False,
stability_esm_if,pool,amplify_fim_prior,23.541653103298607,38.254590715680806,53.81092341993221,64.92712644546751,70.85946122426837,False,
stability_esm_if,pool,proteinmpnn_vanilla,71.49534873356895,75.9702652219742,81.47576710534474,86.84215434113442,90.73433924202968,False,
stability_esm_if,pool,esm_if,75.83309791201637,83.201172843812,91.59846714564732,96.2420654296875,98.53845021081348,False,exact
stability_esm_if,stage0_survivors,expanded14_D4,8.342842731636779,19.210811892254593,35.98529391791306,52.467475638966484,63.09948369788599,True,
stability_esm_if,stage0_survivors,expanded14_D5,7.295075155877324,17.473702070196158,33.844796505542874,50.61192281371944,61.846746964928464,True,
stability_esm_if,stage0_survivors,gflownet,10.409687343132365,22.196992976683568,39.04430817536691,54.56083294296871,64.26281019410015,True,
stability_esm_if,stage0_survivors,amplify_prior,4.066417187247336,10.940373645911333,24.306469807345774,41.2756830630295,55.087234122232445,False,
stability_esm_if,stage0_survivors,amplify_fim_prior,23.94655585919004,38.737532846065115,54.24347640747844,65.20388359009036,71.06780846848862,False,
stability_esm_if,stage0_survivors,proteinmpnn_vanilla,71.64544502722231,76.16085768166253,81.66968775661478,86.93942586685274,90.73411213430363,False,
stability_esm_if,stage0_survivors,esm_if,76.42323799609633,84.00280753082428,91.95451356873996,96.34272420694418,98.5064084042004,False,exact
stability_esm_if,carryforward_B3,expanded14_D4,13.901900034102182,26.938631572420636,44.05964927067832,58.29771253797743,66.57409425765749,True,
stability_esm_if,carryforward_B3,expanded14_D5,12.27445329938616,24.668751065693204,41.799142020089285,56.68219187903026,65.60845026894222,True,
stability_esm_if,carryforward_B3,gflownet,15.528892090868826,28.916818516439175,45.452990224771796,59.073698872128105,66.89102867426854,True,
stability_esm_if,carryforward_B3,amplify_prior,6.965011812617468,16.16339413296208,31.537660569284334,48.08050616961816,59.92311218029355,False,
stability_esm_if,carryforward_B3,amplify_fim_prior,26.20765069011603,41.17364765975276,55.83154532951892,65.79362642261958,71.11336490560781,False,
stability_esm_if,carryforward_B3,proteinmpnn_vanilla,65.92700953561014,70.37742715872585,74.49469581614882,79.15491593545158,83.82621352435476,False,
stability_esm_if,carryforward_B3,esm_if,69.2403074990328,73.32871411398737,77.94474878291092,83.37482242059662,87.74671268301053,False,exact
stability_esm_if,eligible_B4,expanded14_D4,18.678159623258168,32.468360993231315,49.229701736187195,61.574011511964336,68.42054090323144,True,
stability_esm_if,eligible_B4,expanded14_D5,15.840953736675818,29.83561703557967,46.843593433915395,60.19310677809606,67.7688607820417,True,
stability_esm_if,eligible_B4,gflownet,20.41414389224486,34.46517647008225,50.29494986874986,62.339676191620626,68.73310593924997,True,
stability_esm_if,eligible_B4,amplify_prior,9.306067250046096,19.52597876454669,35.78844532546403,52.3767149176036,62.60035428586631,False,
stability_esm_if,eligible_B4,amplify_fim_prior,30.503891676210824,45.60416160973679,58.87632251031145,67.55962702793148,72.17942801103587,False,
stability_esm_if,eligible_B4,proteinmpnn_vanilla,68.32461961263063,72.01323792218881,76.21287477282851,80.927139015262,85.33043526105138,False,
stability_esm_if,eligible_B4,esm_if,71.2520195294346,75.27346893297086,80.38412950013219,85.45645452565857,89.3555204619967,False,exact
stability_proteinmpnn_vanilla,pool,expanded14_D4,7.771121554904514,17.913639129154262,34.150921049572176,50.7731216672867,61.96236116923984,True,
stability_proteinmpnn_vanilla,pool,expanded14_D5,6.793713282025052,16.194937569754465,31.873779296874996,48.73871576218378,60.559200226314495,True,
stability_proteinmpnn_vanilla,pool,gflownet,8.00536754143932,18.351023840525794,34.609840837105246,51.09550597175719,62.11921812996031,True,
stability_proteinmpnn_vanilla,pool,amplify_prior,3.3149323640046298,9.435964917379712,22.0917232452877,38.839292980375745,53.07322087363593,False,
stability_proteinmpnn_vanilla,pool,amplify_fim_prior,27.127865745907744,41.27676827566965,55.54440210735988,65.64816752438823,70.99983223405464,False,
stability_proteinmpnn_vanilla,pool,proteinmpnn_vanilla,76.38492596338665,81.19701567150298,87.64059884207589,93.57692254283441,97.19305566646601,False,exact
stability_proteinmpnn_vanilla,pool,esm_if,70.65745035807292,75.83404541015626,83.44526018415179,91.40231581592056,96.0872755101118,False,
stability_proteinmpnn_vanilla,stage0_survivors,expanded14_D4,8.467475824463175,18.979680002354865,35.32037760340013,51.658830254902824,62.52951138230266,True,
stability_proteinmpnn_vanilla,stage0_survivors,expanded14_D5,7.506659156895846,17.330308249813214,33.155731807948506,49.808194842745706,61.24778043755605,True,
stability_proteinmpnn_vanilla,stage0_survivors,gflownet,9.972697664124292,21.192715735698833,37.65095736042843,53.44619621477678,63.54515688524686,True,
stability_proteinmpnn_vanilla,stage0_survivors,amplify_prior,4.23104441548657,11.152806173707338,24.48918255874218,41.16173073776207,54.79287517289367,False,
stability_proteinmpnn_vanilla,stage0_survivors,amplify_fim_prior,27.825720210308887,41.876810534366236,55.941234873710464,65.86268064965984,71.13925757080086,False,
stability_proteinmpnn_vanilla,stage0_survivors,proteinmpnn_vanilla,76.55298404520194,81.41240049853711,87.81615787863868,93.6609033209535,97.21191388503928,False,exact
stability_proteinmpnn_vanilla,stage0_survivors,esm_if,70.78672347662607,76.24894637357879,83.97946603081019,91.69228192722582,96.13899178337773,False,
stability_proteinmpnn_vanilla,carryforward_B3,expanded14_D4,13.10175577799479,25.818871392144096,42.71519494435143,57.41053747752356,65.98190065414187,True,
stability_proteinmpnn_vanilla,carryforward_B3,expanded14_D5,11.675974527994791,23.789084298270087,40.52187238420759,55.70181710379463,65.06207178509425,True,
stability_proteinmpnn_vanilla,carryforward_B3,gflownet,14.16856567886145,27.231546927784393,43.90720735020092,58.05374341546462,66.24206459655521,True,
stability_proteinmpnn_vanilla,carryforward_B3,amplify_prior,6.894442040255202,16.10174571508986,31.41549205274487,47.795920442912006,59.560825085297424,False,
stability_proteinmpnn_vanilla,carryforward_B3,amplify_fim_prior,28.001249323137756,42.53449868867713,56.396865263542686,65.97094900278363,70.98813663943933,False,
stability_proteinmpnn_vanilla,carryforward_B3,proteinmpnn_vanilla,71.00190555150917,74.07209634605275,77.70553000534333,82.35405806914599,87.00981045687448,False,exact
stability_proteinmpnn_vanilla,carryforward_B3,esm_if,62.67763357176274,68.37505231951162,72.97294741689078,77.58517307406895,82.26970323257632,False,
stability_proteinmpnn_vanilla,eligible_B4,expanded14_D4,18.029901917607102,31.809584816964644,48.1849605579345,60.89380969256733,68.18056013318582,True,
stability_proteinmpnn_vanilla,eligible_B4,expanded14_D5,15.927229797188062,29.50837861285917,46.087861268859136,59.894815798058495,67.66099908439668,True,
stability_proteinmpnn_vanilla,eligible_B4,gflownet,19.139652669233957,33.64825901463513,49.45173255746872,61.78885073678791,68.27808697478189,True,
stability_proteinmpnn_vanilla,eligible_B4,amplify_prior,9.532542273473297,20.280971498367265,36.310236665312445,52.103074093185846,62.60462346365487,False,
stability_proteinmpnn_vanilla,eligible_B4,amplify_fim_prior,33.51784977261509,47.083924076596595,59.87311935240666,67.91680579426442,72.16034388724498,False,
stability_proteinmpnn_vanilla,eligible_B4,proteinmpnn_vanilla,72.51351191259695,75.53772496612557,79.61527943140673,84.38075928093396,88.73711975649486,False,exact
stability_proteinmpnn_vanilla,eligible_B4,esm_if,66.18989153657733,70.77549067011732,75.24427039538074,79.7943779073591,84.59215387585587,False,
stability_proteinmpnn_soluble,pool,expanded14_D4,7.8005153111049115,18.029593815879213,34.44194975353422,51.280551486545136,62.459557427300346,True,
stability_proteinmpnn_soluble,pool,expanded14_D5,6.852908179873512,16.362135145399307,32.26240127805679,49.33624267578125,61.16124035063245,True,
stability_proteinmpnn_soluble,pool,gflownet,8.113976534081514,18.546883719308035,35.02596900576637,51.66130429222472,62.628634498232884,True,
stability_proteinmpnn_soluble,pool,amplify_prior,3.2879606378141535,9.410312390201304,22.163831922743057,39.24725487118676,53.710026816716265,False,
stability_proteinmpnn_soluble,pool,amplify_fim_prior,25.16932750883556,39.28698100740948,54.122045607793886,64.8873360447152,70.55275743272568,False,
stability_proteinmpnn_soluble,pool,proteinmpnn_vanilla,76.24102008153521,81.09823237020504,87.63146294487848,93.66409705429479,97.29382857065353,False,family
stability_proteinmpnn_soluble,pool,esm_if,71.06718129960316,76.06490846664185,83.56379675486731,91.29599596457507,95.94266984168719,False,
stability_proteinmpnn_soluble,stage0_survivors,expanded14_D4,8.41947164389655,18.998569274065307,35.545569437713105,52.12156887874279,62.98004315351923,True,
stability_proteinmpnn_soluble,stage0_survivors,expanded14_D5,7.492360942082094,17.402622813123706,33.46891828674398,50.3396266386561,61.807173342059656,True,
stability_proteinmpnn_soluble,stage0_survivors,gflownet,9.887481655455646,21.171478807104684,37.86980856695901,53.84129057969666,63.96120069352188,True,
stability_proteinmpnn_soluble,stage0_survivors,amplify_prior,4.0631124373063185,10.921063142463364,24.329172400954388,41.37008169860656,55.271538782828884,False,
stability_proteinmpnn_soluble,stage0_survivors,amplify_fim_prior,25.760050879927732,39.83154906150695,54.485273316681024,65.07634333305695,70.66911317335394,False,
stability_proteinmpnn_soluble,stage0_survivors,proteinmpnn_vanilla,76.3584575950124,81.24604627157126,87.74989263498946,93.72675719757086,97.30109001647423,False,family
stability_proteinmpnn_soluble,stage0_survivors,esm_if,71.18321840245129,76.49419592351298,84.11252901946698,91.61001159117224,96.02194411845598,False,
stability_proteinmpnn_soluble,carryforward_B3,expanded14_D4,12.770574660528272,25.45957535032242,42.52537803044395,57.340119377015135,66.10760885571678,True,
stability_proteinmpnn_soluble,carryforward_B3,expanded14_D5,11.3416011749752,23.484736851283483,40.31407431950646,55.84055098276289,65.17969767252605,True,
stability_proteinmpnn_soluble,carryforward_B3,gflownet,13.83745202017375,26.738517846781583,43.60198558842476,58.009547979132634,66.31538017002997,True,
stability_proteinmpnn_soluble,carryforward_B3,amplify_prior,6.479649206688673,15.431319620150896,30.770611330265893,47.58683243504953,59.73716527301129,False,
stability_proteinmpnn_soluble,carryforward_B3,amplify_fim_prior,26.38046451208464,40.94788574481057,55.33302653514501,65.48214846377533,70.73270790077237,False,
stability_proteinmpnn_soluble,carryforward_B3,proteinmpnn_vanilla,70.80292270730716,73.8660763569263,77.55943078408413,82.31618218205523,87.18544680660942,False,family
stability_proteinmpnn_soluble,carryforward_B3,esm_if,63.15745697149704,68.72271362907028,73.22741378535163,77.78419940215588,82.40516829716763,False,
stability_proteinmpnn_soluble,eligible_B4,expanded14_D4,17.43267168879583,31.533026252204582,47.978118833300975,60.906671941402266,68.16456721125758,True,
stability_proteinmpnn_soluble,eligible_B4,expanded14_D5,15.35100858824085,29.188513305746245,45.975026379046874,60.06963203654826,67.62578724124855,True,
stability_proteinmpnn_soluble,eligible_B4,gflownet,19.00745762593001,33.071690145035525,49.13409901396358,61.70061059902829,68.31426415902533,True,
stability_proteinmpnn_soluble,eligible_B4,amplify_prior,9.004387945797225,19.561316006272815,35.74626896748314,52.059058539687214,62.81095048395378,False,
stability_proteinmpnn_soluble,eligible_B4,amplify_fim_prior,31.447754158230715,45.542851644289065,58.87342498407916,67.3904002111062,71.83467445248515,False,
stability_proteinmpnn_soluble,eligible_B4,proteinmpnn_vanilla,72.32574678840408,75.29225540611827,79.45081271100634,84.21195187883552,88.73319662076719,False,family
stability_proteinmpnn_soluble,eligible_B4,esm_if,66.4617715343139,70.96074306654626,75.3160332428484,79.86447272690447,84.55909201723594,False,
stability_proteinmpnn_antibody,pool,expanded14_D4,9.062877836681547,19.34753660171751,34.65259854755705,49.886695014105904,61.76687137664311,True,
stability_proteinmpnn_antibody,pool,expanded14_D5,6.9332871210007445,15.885905916728666,30.33861190553697,45.901576450892854,58.18475826202877,True,
stability_proteinmpnn_antibody,pool,gflownet,7.004480271112351,16.66294158451141,32.11794172014509,47.88323054237971,60.11920601981027,True,
stability_proteinmpnn_antibody,pool,amplify_prior,2.9701899775752314,8.544328477647568,20.088643876333084,35.18407912481399,48.39403618706597,False,
stability_proteinmpnn_antibody,pool,amplify_fim_prior,54.05422586108012,64.51720949203249,74.49987017919149,84.264405265687,92.53935411241319,False,
stability_proteinmpnn_antibody,pool,proteinmpnn_vanilla,53.39955744667658,63.72707064189607,74.95802743094308,84.77677268145756,91.41984233553447,False,family
stability_proteinmpnn_antibody,pool,esm_if,57.479179261222704,70.07156614273315,83.1568860250806,92.36082773359996,96.79399426979995,False,
stability_proteinmpnn_antibody,stage0_survivors,expanded14_D4,10.374914148008616,20.913282079842897,36.13624867795644,51.15201968702366,62.98025393266744,True,
stability_proteinmpnn_antibody,stage0_survivors,expanded14_D5,8.359930933022833,17.665758697476505,32.094942062020195,47.42635895668961,59.60901603384161,True,
stability_proteinmpnn_antibody,stage0_survivors,gflownet,9.870251620153917,20.468723758930505,36.027628204918024,51.210507345957716,63.238676940359305,True,
stability_proteinmpnn_antibody,stage0_survivors,amplify_prior,4.593472252724059,11.219622228672058,23.349420955285673,38.16835147821985,50.97117735094242,False,
stability_proteinmpnn_antibody,stage0_survivors,amplify_fim_prior,54.84310255554804,65.10485679983103,75.03602307387072,84.8029129213482,92.98367636586794,False,
stability_proteinmpnn_antibody,stage0_survivors,proteinmpnn_vanilla,54.39549786972273,64.55361864521575,75.51207410413481,85.10632833911257,91.5567806766352,False,family
stability_proteinmpnn_antibody,stage0_survivors,esm_if,58.640967741672824,71.06649881648178,83.83494719010251,92.5798663356843,96.86657538701715,False,
stability_proteinmpnn_antibody,carryforward_B3,expanded14_D4,20.078907315693204,33.61703055245536,48.43281337193081,61.50604005843875,72.24317278180804,True,
stability_proteinmpnn_antibody,carryforward_B3,expanded14_D5,16.993679470486107,29.755280509827628,44.65689280676464,58.092648945157485,69.043455578032,True,
stability_proteinmpnn_antibody,carryforward_B3,gflownet,18.498243321455067,31.901057741068584,47.0303512730917,60.520507277453866,71.3398594927475,True,
stability_proteinmpnn_antibody,carryforward_B3,amplify_prior,10.265654477398794,20.649428102207185,34.90752680437354,49.07541107158611,60.446706051237875,False,
stability_proteinmpnn_antibody,carryforward_B3,amplify_fim_prior,53.26849377419863,63.24563173298233,73.98414551760742,84.32536844156,91.84245593248392,False,
stability_proteinmpnn_antibody,carryforward_B3,proteinmpnn_vanilla,46.94331367055249,57.18665484106664,68.68193837824623,80.14481359989429,88.99921126670485,False,family
stability_proteinmpnn_antibody,carryforward_B3,esm_if,47.991795081778726,58.3935717479169,70.20582683787882,81.84002299376574,89.92737582027387,False,
stability_proteinmpnn_antibody,eligible_B4,expanded14_D4,28.008302783737122,41.83122887597035,55.665531223132696,67.67757157368855,78.10018866126578,True,
stability_proteinmpnn_antibody,eligible_B4,expanded14_D5,23.934832428266162,37.55325623054802,51.941584302673924,64.56164828657829,74.97376276011728,True,
stability_proteinmpnn_antibody,eligible_B4,gflownet,26.77325684101845,40.47401931643803,54.60017679715296,66.77303968294737,76.58316757582261,True,
stability_proteinmpnn_antibody,eligible_B4,amplify_prior,15.007270765101048,27.01144012769143,41.576090838302775,55.221843365116875,65.91923209192043,False,
stability_proteinmpnn_antibody,eligible_B4,amplify_fim_prior,59.46034154932916,68.38728133590449,78.48604023509574,87.90836582817181,93.9463371504995,False,
stability_proteinmpnn_antibody,eligible_B4,proteinmpnn_vanilla,54.18126676798269,63.70571614306652,74.68826344960091,84.6386843164965,91.9744410653516,False,family
stability_proteinmpnn_antibody,eligible_B4,esm_if,55.052917157388954,65.46901406964776,76.74310085040139,86.40719571991899,92.9516383995045,False,
stability_proteinmpnn_ca_only,pool,expanded14_D4,8.037420363653274,18.410986037481397,34.97714572482639,51.885002983940986,63.10683186848959,True,
stability_proteinmpnn_ca_only,pool,expanded14_D5,6.982141403924853,16.60373021685888,32.69150022476438,49.901919894748254,61.79579768105158,True,
stability_proteinmpnn_ca_only,pool,gflownet,8.12462652297247,18.5903478551794,35.126899032996434,51.962558806888644,63.112471807570685,True,
stability_proteinmpnn_ca_only,pool,amplify_prior,3.1764390733506946,9.110167972625248,21.7196291968936,38.86515783885169,53.655200776599706,False,
stability_proteinmpnn_ca_only,pool,amplify_fim_prior,24.392797690093836,38.49424331907241,53.68083166697668,64.81124877929688,70.80451036887193,False,
stability_proteinmpnn_ca_only,pool,proteinmpnn_vanilla,75.49738517640128,80.98335387214782,88.09324960859995,94.3459913465712,97.81412760416667,False,family
stability_proteinmpnn_ca_only,pool,esm_if,70.58292933872768,75.67931402297248,82.88832649352058,90.2413665932953,95.0465862940228,False,
stability_proteinmpnn_ca_only,stage0_survivors,expanded14_D4,8.759177269012204,19.486532590802057,36.14342120269764,52.80909483451806,63.709931396028516,True,
stability_proteinmpnn_ca_only,stage0_survivors,expanded14_D5,7.701216715913035,17.738984525855766,33.995629847878426,50.97582228443281,62.51266110630608,True,
stability_proteinmpnn_ca_only,stage0_survivors,gflownet,9.938028069834198,21.22407923666688,37.972615814829844,54.186928395510826,64.62562511057232,True,
stability_proteinmpnn_ca_only,stage0_survivors,amplify_prior,3.9615390613344177,10.61410551229208,23.886220347522578,40.96834789920503,55.22230658465179,False,
stability_proteinmpnn_ca_only,stage0_survivors,amplify_fim_prior,24.952813702858805,39.012664330341664,54.03695667828294,65.01457875918435,70.98162512066315,False,
stability_proteinmpnn_ca_only,stage0_survivors,proteinmpnn_vanilla,75.60136369150668,81.16704268524524,88.28749497540697,94.43570699142391,97.81587507684162,False,family
stability_proteinmpnn_ca_only,stage0_survivors,esm_if,70.51960045456119,75.86627279532705,83.11055994846255,90.2364633372555,94.89598675224396,False,
stability_proteinmpnn_ca_only,carryforward_B3,expanded14_D4,13.161761571490576,25.834156823536713,42.72497025747148,57.547735789465534,66.33538140190973,True,
stability_proteinmpnn_ca_only,carryforward_B3,expanded14_D5,11.569707961309526,23.46235729399181,40.44436984592014,55.925445556640625,65.4088846842448,True,
stability_proteinmpnn_ca_only,carryforward_B3,gflownet,13.907108404392574,26.65603330018217,43.41082122243135,57.88909685571562,66.57153769053025,True,
stability_proteinmpnn_ca_only,carryforward_B3,amplify_prior,6.2962320222453805,15.048892753404346,29.95898825661212,47.09248160056601,59.51318579076966,False,
stability_proteinmpnn_ca_only,carryforward_B3,amplify_fim_prior,26.89605504051884,40.927592360781446,55.15537271649287,65.38999436996326,71.00606982168325,False,
stability_proteinmpnn_ca_only,carryforward_B3,proteinmpnn_vanilla,69.20352651476765,72.94061154211627,77.44955641823218,83.09289968445965,88.7723083237136,False,family
stability_proteinmpnn_ca_only,carryforward_B3,esm_if,63.229585149877046,68.57243895826696,73.32881895025649,78.55048821717884,83.97153914973087,False,
stability_proteinmpnn_ca_only,eligible_B4,expanded14_D4,18.107443199976096,32.001009275604076,48.3401719935336,60.97271810750941,68.3141528829501,True,
stability_proteinmpnn_ca_only,eligible_B4,expanded14_D5,15.538663363324074,29.223225984791185,45.84898845575401,60.1357481803767,67.8770062564904,True,
stability_proteinmpnn_ca_only,eligible_B4,gflownet,19.065775176155682,32.904347089770795,48.880961421405075,61.214614407575,68.5786802086681,True,
stability_proteinmpnn_ca_only,eligible_B4,amplify_prior,8.748852882318213,19.129695518813538,35.084615597735684,52.0087073515505,62.751796200441234,False,
stability_proteinmpnn_ca_only,eligible_B4,amplify_fim_prior,31.229309026207837,45.04565736638776,57.87475797988962,67.13884422011692,72.175432116377,False,
stability_proteinmpnn_ca_only,eligible_B4,proteinmpnn_vanilla,70.8039896423642,74.5873684419358,79.39827774856032,85.05931537579235,90.2545259064172,False,family
stability_proteinmpnn_ca_only,eligible_B4,esm_if,65.89512938222346,70.56287983413515,75.31328344283995,80.41705919193991,85.93604972637911,False,
stability_boltzif,pool,expanded14_D4,8.333254859561013,18.64492022801959,34.192672002883185,49.46680946955605,60.43348911830357,True,
stability_boltzif,pool,expanded14_D5,6.731028238932293,15.847378685360864,30.62021164667039,46.207248748294894,57.82311721075148,True,
stability_boltzif,pool,gflownet,6.761120508587549,16.181604294549853,31.31388184885499,47.03132831230366,58.54797896127854,True,
stability_boltzif,pool,amplify_prior,3.3811463048218426,9.46444556826637,21.680123465401785,37.39795341693535,50.69633023701016,False,
stability_boltzif,pool,amplify_fim_prior,39.14970083085318,52.224360874720986,63.64518665132068,72.77969602554563,80.81593153211804,False,
stability_boltzif,pool,proteinmpnn_vanilla,66.45895967029391,73.51577032180059,81.62511754918982,89.12994142562623,94.15086308232061,False,family
stability_boltzif,pool,esm_if,68.7587672642299,77.3372807578435,87.13040790860614,94.2341145510396,97.7647989034817,False,family
stability_boltzif,stage0_survivors,expanded14_D4,10.274375475849638,21.190022876720793,36.57930339896955,51.19091367545906,61.6729189053054,True,
stability_boltzif,stage0_survivors,expanded14_D5,8.686068624409186,18.587802793877692,33.408820898495925,48.31082789523558,59.27188444020288,True,
stability_boltzif,stage0_survivors,gflownet,10.845460729649979,21.755094072784942,36.896572520562025,51.22458829007131,61.59282107734884,True,
stability_boltzif,stage0_survivors,amplify_prior,6.077708716358174,13.996987150610318,27.2932309401308,42.25224412405337,54.175642327463855,False,
stability_boltzif,stage0_survivors,amplify_fim_prior,40.80396235662086,53.428568989334394,64.42128196112115,73.42883913418738,81.52141694512893,False,
stability_boltzif,stage0_survivors,proteinmpnn_vanilla,66.72668480621947,73.74257313576717,81.78834040592417,89.19745231187306,94.18056886670955,False,family
stability_boltzif,stage0_survivors,esm_if,69.39374374101827,78.12258481653748,87.67914944020177,94.43728217025523,97.7996177951349,False,family
stability_boltzif,carryforward_B3,expanded14_D4,18.24650597950769,31.360580202132933,46.40371171254961,58.82541717044891,67.59997897677951,True,
stability_boltzif,carryforward_B3,expanded14_D5,15.673602876209078,28.041270422557044,43.324296739366325,56.2492443266369,65.28793334960939,True,
stability_boltzif,carryforward_B3,gflownet,17.777223745766058,30.711714930200355,45.6511424174884,57.95269920712426,66.75859784962468,True,
stability_boltzif,carryforward_B3,amplify_prior,10.827777822524432,21.31467931534797,36.26179265387948,50.17663321386209,60.39597344216889,False,
stability_boltzif,carryforward_B3,amplify_fim_prior,41.53285799088967,53.21545167424803,63.60296909323945,72.48920094554613,80.03111076539021,False,
stability_boltzif,carryforward_B3,proteinmpnn_vanilla,59.57961876809746,66.4622598231669,73.81171614730846,81.74326616142758,88.74751430389965,False,family
stability_boltzif,carryforward_B3,esm_if,60.359378634105475,67.45766565880861,75.11865759766236,83.09756531773205,89.69950033957294,False,family
stability_boltzif,eligible_B4,expanded14_D4,24.970698930863207,38.59961145249318,52.258007307963176,63.174857071376955,70.91143737040194,True,
stability_boltzif,eligible_B4,expanded14_D5,21.11891486811258,34.388731078450284,49.19434830393811,61.054864369139906,69.05309410266757,True,
stability_boltzif,eligible_B4,gflownet,24.238677310488626,37.670190710791516,51.60530191842171,62.29636685695149,69.89750979297607,True,
stability_boltzif,eligible_B4,amplify_prior,14.112009686798775,26.693442371242952,41.61252620619444,54.94771378440771,64.07238490252885,False,
stability_boltzif,eligible_B4,amplify_fim_prior,45.90294703214665,57.19459643981426,66.67074144033452,75.30081348143464,82.5569814998582,False,
stability_boltzif,eligible_B4,proteinmpnn_vanilla,63.7098720927682,69.9453530419823,77.51375299386946,85.04056717078565,91.2252555496777,False,family
stability_boltzif,eligible_B4,esm_if,64.94912057605312,71.69636842666483,79.26039423441661,86.5057723915369,92.17246287731776,False,family
naturalness,pool,expanded14_D4,10.862662179129465,22.247031075613837,38.8729252890935,55.86892748635912,68.91034226190476,True,family
naturalness,pool,expanded14_D5,8.390045166015627,18.380894736638147,34.16642930772569,51.438874744233644,65.31190514942956,True,family
naturalness,pool,gflownet,7.049035289300182,16.620231507316472,32.93374762963996,51.213516154617224,65.5738554454985,True,family
naturalness,pool,amplify_prior,2.4996812608506946,7.332303486173114,18.10858105856275,33.93129621233258,49.40423196459573,False,family
naturalness,pool,amplify_fim_prior,84.42472718253968,88.54265243288071,92.7349587092324,96.41722664000497,98.5701206752232,False,family
naturalness,pool,proteinmpnn_vanilla,36.26570056733631,50.15373171159741,63.66327679346477,74.28841727120536,80.86146207443815,False,
naturalness,pool,esm_if,39.367447626023065,54.35441758897569,68.83141653878349,79.02490357601089,84.44053737976164,False,
naturalness,stage0_survivors,expanded14_D4,13.264110006476127,25.095450011919695,41.658170944663574,58.218366277446215,70.68718078811095,True,family
naturalness,stage0_survivors,expanded14_D5,10.983273390858526,21.653223957409775,37.46261635150099,54.27322515980506,67.53121572513922,True,family
naturalness,stage0_survivors,gflownet,10.830191309801547,22.196981128324136,39.28089714093951,56.792607150280276,69.90410810837696,True,family
naturalness,stage0_survivors,amplify_prior,4.3561811303710085,10.734839652111043,22.909171205256527,38.87748806389362,53.78904491523591,False,family
naturalness,stage0_survivors,amplify_fim_prior,84.74777012357207,88.7624704544311,92.90272811841756,96.50344162933644,98.60061954330227,False,family
naturalness,stage0_survivors,proteinmpnn_vanilla,38.91389454144179,52.1736755682385,65.01066048935269,75.05978314375841,81.34235700048016,False,
naturalness,stage0_survivors,esm_if,42.16600606878873,56.44754212953582,70.03818513502684,79.54798657316394,84.69229995313322,False,
naturalness,carryforward_B3,expanded14_D4,14.801907009548609,27.454015338231653,44.81510222904266,61.80927337162078,73.79079182942709,True,family
naturalness,carryforward_B3,expanded14_D5,12.125667995876736,23.686077783978178,40.481356666201634,57.61259048704118,71.04590279715403,True,family
naturalness,carryforward_B3,gflownet,11.866439267154016,24.265797306335156,41.97936785436696,59.809529600912136,72.61792196653381,True,family
naturalness,carryforward_B3,amplify_prior,4.73635511602538,11.61006457896997,24.772714346065378,41.296956608437974,56.817243659492824,False,family
naturalness,carryforward_B3,amplify_fim_prior,79.35939948256471,84.0671854356736,87.7787095487805,91.05095923397954,93.86914232748131,False,family
naturalness,carryforward_B3,proteinmpnn_vanilla,27.703162988445488,42.167281986314315,57.84283675151149,70.82711397485514,79.25546070923554,False,
naturalness,carryforward_B3,esm_if,29.037888631872075,42.6266770277987,57.7681150355481,70.89544943375185,79.33531643989633,False,
naturalness,eligible_B4,expanded14_D4,20.08358980906193,34.44795191214556,52.38245242444117,67.58992800640935,77.24282949442521,True,family
naturalness,eligible_B4,expanded14_D5,16.150273511341982,30.306272205548453,47.536593546442994,63.99500668465292,75.08484734536938,True,family
naturalness,eligible_B4,gflownet,17.095944749479628,31.87012546997191,49.59068403499355,65.75235956698918,76.23286597581044,True,family
naturalness,eligible_B4,amplify_prior,6.641142503957249,14.690912353492639,29.72287872643917,47.733771481946164,62.42923921416998,False,family
naturalness,eligible_B4,amplify_fim_prior,80.37367889767924,84.63908664300877,88.13055099557471,91.41410632254751,94.18084354487374,False,family
naturalness,eligible_B4,proteinmpnn_vanilla,34.48310022581152,48.07851222148314,62.17396367126927,73.92588783445012,81.14210707447127,False,
naturalness,eligible_B4,esm_if,35.408273510239106,49.524305414421825,63.38774362318452,74.60463444837605,81.51137761221915,False,
h3berta,pool,expanded14_D4,10.283479236421131,21.999301002139138,39.79949951171875,58.379744272383434,72.72477213541667,True,
h3berta,pool,expanded14_D5,8.286289760044642,18.699788895864337,35.58530777219742,54.3357388935392,69.43508862692212,True,
h3berta,pool,gflownet,6.743464878627232,16.18382045200893,32.76070246620783,52.07450664863386,67.90329722248057,False,
h3berta,pool,amplify_prior,2.770535908048115,8.175768171037946,20.19883655366444,37.68833947560144,55.14868357824902,False,
h3berta,pool,amplify_fim_prior,61.67680528428821,75.57252187577505,86.83558146158853,94.27852570064482,97.94105747767857,False,
h3berta,pool,proteinmpnn_vanilla,31.96901981414311,47.56750294518849,64.1401127406529,77.68528982930228,86.48919033101772,False,
h3berta,pool,esm_if,36.144048781622026,53.62054007393973,71.4301530141679,84.42516024150545,91.63821879391946,False,
h3berta,stage0_survivors,expanded14_D4,12.262908879546146,24.752300638297115,42.80457479805825,60.99693214899295,74.74393501519937,True,
h3berta,stage0_survivors,expanded14_D5,10.247999548353107,21.698419564614067,39.06416407985813,57.39307925338348,71.86119815960696,True,
h3berta,stage0_survivors,gflownet,9.519456091700354,20.914235350230367,38.836838094536965,57.86273576578476,72.43525474991966,False,
h3berta,stage0_survivors,amplify_prior,3.8309322262592214,10.5889310879955,24.324482953282843,42.671583715723294,59.69360653014496,False,
h3berta,stage0_survivors,amplify_fim_prior,63.143672685612565,76.4923752753176,87.2503195728057,94.35293524309454,97.92448895664613,False,
h3berta,stage0_survivors,proteinmpnn_vanilla,34.8006753680138,50.258124130823695,66.25304189687488,79.14603652408734,87.46737923105881,False,
h3berta,stage0_survivors,esm_if,39.11073208433158,56.314917496484135,73.30292885506964,85.50312205640282,92.21611523530085,False,
h3berta,carryforward_B3,expanded14_D4,14.121520027281747,27.60243733723959,47.30310833643353,66.09459771050348,79.22439332992312,True,
h3berta,carryforward_B3,expanded14_D5,11.34219699435764,24.209580194382443,43.01197112552704,62.15555584619916,76.17637997581846,True,
h3berta,carryforward_B3,gflownet,10.759595368502756,23.615223929707856,43.17189744099041,62.7800088625633,76.26651286095786,False,
h3berta,carryforward_B3,amplify_prior,4.32195724682011,11.756235490596612,26.503306872680653,46.19052319106548,63.247571353283156,False,
h3berta,carryforward_B3,amplify_fim_prior,59.30699684519286,73.15353528849452,84.84794117268537,92.64156893338398,96.69620476913977,False,
h3berta,carryforward_B3,proteinmpnn_vanilla,24.91204165956223,41.127787147140204,59.75799208907413,75.30313747585939,85.58315929260574,False,
h3berta,carryforward_B3,esm_if,26.26988101337099,42.29755782051925,60.480996149925375,76.08048730719095,86.36994990604632,False,
h3berta,eligible_B4,expanded14_D4,20.178089711416845,35.77889320328861,55.595314764213654,72.5030255560864,83.56945954437057,True,
h3berta,eligible_B4,expanded14_D5,16.29513374271046,31.30556216421283,50.98922135205363,68.79091386627137,80.83070616948527,True,
h3berta,eligible_B4,gflownet,16.01464313477165,31.693784160265164,51.538395551428756,68.78051630084511,79.894173991162,False,
h3berta,eligible_B4,amplify_prior,6.077664654248329,15.703652856220051,32.337672573341486,52.9518081038674,69.04758563509783,False,
h3berta,eligible_B4,amplify_fim_prior,62.76859621392171,75.86005742386168,86.74834348731359,93.64860691477507,97.23890774073342,False,
h3berta,eligible_B4,proteinmpnn_vanilla,31.629079875925427,47.76763328674412,65.32151593404677,79.03274073835347,88.10210712534796,False,
h3berta,eligible_B4,esm_if,32.71981249018452,49.1691595028596,66.59783899392708,80.38534691476652,88.78682289682035,False,
ablang2,pool,expanded14_D4,10.066446455698165,21.586310977027534,39.062771267361114,57.3280528235057,71.32915533156621,True,
ablang2,pool,expanded14_D5,8.140801808190725,18.456709120008682,35.057482038225444,53.45143636067707,68.15135846819197,True,
ablang2,pool,gflownet,6.536262148902533,15.67790924556672,31.75111639436591,50.66431035440434,66.25214059012276,False,
ablang2,pool,amplify_prior,2.830300951760913,8.28458997938368,20.16747368706597,37.47190202985491,54.40198109137317,False,
ablang2,pool,amplify_fim_prior,64.43245733351934,77.49018835642981,87.93007744683159,94.84716506231398,98.17644706604972,False,
ablang2,pool,proteinmpnn_vanilla,34.86383444165427,50.12441968160962,65.90708091776209,78.7245371985057,86.98455074249752,False,
ablang2,pool,esm_if,36.860351078094006,53.332846505301355,70.48547411721849,83.54224222907085,90.93949381510417,False,
ablang2,stage0_survivors,expanded14_D4,12.825172966278025,25.03490839632934,42.420255191493986,60.049889596938584,73.35075101313771,True,
ablang2,stage0_survivors,expanded14_D5,11.13537012112348,22.212995376082365,38.8917476981366,56.65959192994056,70.57174167143961,True,
ablang2,stage0_survivors,gflownet,10.442831776687031,21.423349445040593,38.383813989234675,56.58980399732435,70.77076959670502,False,
ablang2,stage0_survivors,amplify_prior,4.9703152206293435,12.17378208223255,25.4997297833015,42.982156861907306,59.050224904150355,False,
ablang2,stage0_survivors,amplify_fim_prior,66.45052090402982,78.50297387567558,88.36425056889,94.93107023795336,98.16623132368854,False,
ablang2,stage0_survivors,proteinmpnn_vanilla,38.33374391797766,52.642957477134125,67.55390631783166,79.63110648515185,87.45053158495544,False,
ablang2,stage0_survivors,esm_if,40.42522790656759,56.36441480910898,72.52702645618251,84.56832206679425,91.40581031114107,False,
ablang2,carryforward_B3,expanded14_D4,12.488052125961062,25.09132506355407,43.87710571289063,62.48398069351439,76.1199442545573,True,
ablang2,carryforward_B3,expanded14_D5,10.596887497674853,21.87718467106895,40.11252024817089,58.91435411241319,73.43783424014138,True,
ablang2,carryforward_B3,gflownet,10.629332032133902,22.320648636844066,40.07978888666216,59.52978370891443,73.47347060861316,False,
ablang2,carryforward_B3,amplify_prior,4.907566889829563,12.17201467118122,25.710264632893423,43.736662055083,60.98982920029526,False,
ablang2,carryforward_B3,amplify_fim_prior,60.61679602189957,73.96984705257353,84.75531143677446,92.26898850508833,96.35190432252459,False,
ablang2,carryforward_B3,proteinmpnn_vanilla,28.286173209072846,43.064827045138266,60.224787333508935,75.1069946822551,85.02805625528605,False,
ablang2,carryforward_B3,esm_if,28.302365255698376,42.9640560667965,59.887082722399484,74.8406893685341,85.00648573297698,False,
ablang2,eligible_B4,expanded14_D4,16.742894094985353,32.08103566348471,51.403606368134184,68.32087405014506,80.1434333575573,True,
ablang2,eligible_B4,expanded14_D5,13.762723138148772,27.73866194789025,47.017201420034915,65.17926364382218,77.40741974254537,True,
ablang2,eligible_B4,gflownet,14.962813929815935,28.365097107361528,47.31144239380209,65.38093132523328,77.34550250229363,False,
ablang2,eligible_B4,amplify_prior,5.902055932384264,14.810113966719397,30.480639385632347,49.52705939271599,66.009192269201,False,
ablang2,eligible_B4,amplify_fim_prior,63.771196923929864,76.0052113309993,86.39752479173895,93.26978355751378,96.92077532825164,False,
ablang2,eligible_B4,proteinmpnn_vanilla,33.658938089175436,49.08386274195703,65.120797305801,78.95560327516817,87.23275051823738,False,
ablang2,eligible_B4,esm_if,33.98555727970759,49.191241025458936,65.51349948116464,78.7735638329215,87.82303766773894,False,
trainset_novelty,pool,expanded14_D4,30.755896189856156,44.468059237041174,64.470704093812,77.49436635819693,91.05409652467758,True,
trainset_novelty,pool,expanded14_D5,33.58222113715278,49.32379828559028,67.42701454768105,82.51630510602679,92.94191390749008,True,
trainset_novelty,pool,gflownet,32.32671828497024,48.21917337084572,65.95923045324902,80.95289926680307,92.51838320777529,False,
trainset_novelty,pool,amplify_prior,41.401318746899804,62.234836154513886,73.44606429811508,88.34958999875992,96.11102876209077,False,
trainset_novelty,pool,amplify_fim_prior,2.5919063507564486,6.596141996837797,13.484167674231152,24.42586263020834,38.06182861328127,False,
trainset_novelty,pool,proteinmpnn_vanilla,14.233442034040177,23.702753460596483,37.54846966455853,53.787129720052086,66.51695614769346,False,
trainset_novelty,pool,esm_if,8.30406552269345,15.224444676959328,27.220279754154266,44.75272042410715,58.69971381293403,False,
trainset_novelty,stage0_survivors,expanded14_D4,30.170877938786326,42.64384136333027,63.98794719612843,75.78388670137487,89.42344607255302,True,
trainset_novelty,stage0_survivors,expanded14_D5,32.22861299792256,47.56569311659234,65.15159044644601,79.1523305946164,92.0992161597028,True,
trainset_novelty,stage0_survivors,gflownet,30.528323483748565,43.69520960580878,64.12359139298583,77.22985066994538,90.36112605753696,False,
trainset_novelty,stage0_survivors,amplify_prior,40.09814187004433,57.83436060450339,73.53299825292765,87.75905159977255,94.35712464084958,False,
trainset_novelty,stage0_survivors,amplify_fim_prior,2.456252004208333,6.4281391635932446,13.252944522169207,24.105205582161492,37.863804747032795,False,
trainset_novelty,stage0_survivors,proteinmpnn_vanilla,13.876601922294062,22.64558076207844,37.242581202463825,53.04358951844476,65.08041934929716,False,
trainset_novelty,stage0_survivors,esm_if,8.201597043038133,14.976995701222021,26.66853331459762,44.19180418581505,58.22042132147344,False,
trainset_novelty,carryforward_B3,expanded14_D4,22.900904095362105,35.2088128952753,53.41323368133061,69.35723198784723,84.51349652002729,True,
trainset_novelty,carryforward_B3,expanded14_D5,26.221809992714537,38.19364759657118,59.11907377697173,74.10100543309773,87.15175325908359,True,
trainset_novelty,carryforward_B3,gflownet,24.345238077974418,36.77592104650307,54.290859864812745,71.76789056303491,86.14870762821415,False,
trainset_novelty,carryforward_B3,amplify_prior,34.492807100155154,49.91687662127754,66.83043557678467,82.1394655356612,92.33819879661267,False,
trainset_novelty,carryforward_B3,amplify_fim_prior,5.227415166107748,9.8058497873645,18.621329114360943,30.121975163980956,42.773882817619075,False,
trainset_novelty,carryforward_B3,proteinmpnn_vanilla,15.744892352219077,26.18493714220719,41.904909982759875,59.01331911936078,72.75568718086997,False,
trainset_novelty,carryforward_B3,esm_if,13.671247664663044,23.674554635090832,39.01507931480706,55.04204334860196,70.02388793954567,False,
trainset_novelty,eligible_B4,expanded14_D4,17.791984034904345,32.15403728894298,46.61736433286971,66.09136655579013,79.83078157787142,True,
trainset_novelty,eligible_B4,expanded14_D5,21.742514506615,34.630390110153,52.01824701207007,68.85242231014355,83.23593788983355,True,
trainset_novelty,eligible_B4,gflownet,19.08972144305459,33.37048226060199,49.68815785485053,67.59870558537837,81.8584240338051,False,
trainset_novelty,eligible_B4,amplify_prior,31.66364318403263,45.158348054763756,64.86638478349269,78.89458453987461,89.93641555713344,False,
trainset_novelty,eligible_B4,amplify_fim_prior,3.955152424421045,9.22820710369019,16.527194036240168,26.907862247040516,39.25900643501991,False,
trainset_novelty,eligible_B4,proteinmpnn_vanilla,12.778141338844822,22.001104239068273,36.64695335271771,51.49193081434208,67.8054148487812,False,
trainset_novelty,eligible_B4,esm_if,11.974539147454596,19.74692927663482,33.53056994012747,49.20925768030652,65.27363409404983,False,
blosum_novelty,pool,expanded14_D4,26.610761854383682,43.16522507440476,63.47732059539311,81.71224442739336,92.43107822963171,True,
blosum_novelty,pool,expanded14_D5,30.004282149057545,47.13532462952629,67.30121673099576,84.38555520678324,93.71337454659599,True,
blosum_novelty,pool,gflownet,28.70355854337178,45.23974706256201,65.0637720501612,82.29306417798239,92.59005398220486,False,
blosum_novelty,pool,amplify_prior,37.98039076063368,55.43530903165303,74.61337377154638,88.68490067739337,95.99425833565849,False,
blosum_novelty,pool,amplify_fim_prior,3.948154025607639,11.370425754123264,24.99061463371156,42.39852905273437,59.66934979151166,False,
blosum_novelty,pool,proteinmpnn_vanilla,9.996534559461807,19.387744721912203,34.11358545696925,51.41075497581847,66.80281381758431,False,
blosum_novelty,pool,esm_if,4.37572224934896,9.97649177672371,21.01746574280754,37.73214673239087,55.869418189639156,False,
blosum_novelty,stage0_survivors,expanded14_D4,25.320176560483663,41.49656942289044,61.884809136511585,80.38967363576575,91.90897436162165,True,
blosum_novelty,stage0_survivors,expanded14_D5,28.39705875046999,45.25342893613217,65.4360952923497,82.84299176140618,93.11597804324336,True,
blosum_novelty,stage0_survivors,gflownet,25.522366919380516,41.45192608129694,61.18828300001719,79.57147355110814,91.1142498541405,False,
blosum_novelty,stage0_survivors,amplify_prior,34.701031310436484,51.72718619141131,71.2213638780195,86.71559574471515,95.15331241574879,False,
blosum_novelty,stage0_survivors,amplify_fim_prior,3.6999924085290727,10.795421791455825,24.13562654002081,41.40839018908675,58.64467949352499,False,
blosum_novelty,stage0_survivors,proteinmpnn_vanilla,9.703642513277194,18.990227510640867,33.515223220525584,50.60674527428049,65.93980135015332,False,
blosum_novelty,stage0_survivors,esm_if,4.186867064948888,9.522414483799892,20.14529854462775,36.36695815647156,54.38342129937001,False,
blosum_novelty,carryforward_B3,expanded14_D4,15.285552494109627,27.7481442406064,45.346977597191234,64.33846852136035,79.34835282583086,True,
blosum_novelty,carryforward_B3,expanded14_D5,17.737579345703125,31.02310907273066,49.191562713138644,67.6979767330109,82.22415742420014,True,
blosum_novelty,carryforward_B3,gflownet,16.188495515332402,28.80669588679887,46.32776187357015,65.04170710357023,80.05888303168886,False,
blosum_novelty,carryforward_B3,amplify_prior,24.32598172787156,38.42981196559838,56.707558126309124,74.64038877527382,87.15243578748094,False,
blosum_novelty,carryforward_B3,amplify_fim_prior,4.2018382087123625,10.37819475490986,22.57922162714693,39.19794437551225,56.228732113477136,False,
blosum_novelty,carryforward_B3,proteinmpnn_vanilla,9.554943066268303,19.591321114237196,35.2004642534989,53.20969247037025,69.17210613006141,False,
blosum_novelty,carryforward_B3,esm_if,7.796812380514128,16.162908770230555,30.653611356955675,48.35122623018335,65.08113753133814,False,
blosum_novelty,eligible_B4,expanded14_D4,11.292650273921012,21.441018508255848,36.86868502157991,54.95071727049771,71.20429258411123,True,
blosum_novelty,eligible_B4,expanded14_D5,13.519130171909588,24.751334087274618,40.82685477219777,59.236641411846584,75.32616724785876,True,
blosum_novelty,eligible_B4,gflownet,12.367672376962934,22.99638030803415,38.04853344327359,55.829588606997326,71.47227081571187,False,
blosum_novelty,eligible_B4,amplify_prior,19.885438501969553,32.26953224413903,49.63740085196681,67.41011079639277,81.99404558224383,False,
blosum_novelty,eligible_B4,amplify_fim_prior,2.846199547940706,7.576486508974271,17.670408265231657,32.35175770286901,47.92509862106477,False,
blosum_novelty,eligible_B4,proteinmpnn_vanilla,7.037452699096402,14.977569745013128,28.477857454561278,44.445893538009884,60.101232880851526,False,
blosum_novelty,eligible_B4,esm_if,5.720372191298187,12.120124551988338,23.77767670679666,39.69060218133625,55.88310648337438,False,
mhc2,pool,expanded14_D4,12.646798270089288,31.30629282149057,59.00212121388268,81.59385317847844,92.98946610708087,True,
mhc2,pool,expanded14_D5,14.244719974578372,34.28977603004092,62.09374806237598,83.41103690011161,93.75553966703869,True,
mhc2,pool,gflownet,20.99488273499504,44.39584883432539,71.04099818638392,88.46328735351561,96.10111733088418,True,
mhc2,pool,amplify_prior,11.357643248542907,27.41671849810888,52.24494328574529,75.30176798502605,89.10346379355778,False,
mhc2,pool,amplify_fim_prior,7.366355774894594,18.27604747953869,38.04694039481027,60.20546564980158,77.07593506505249,False,
mhc2,pool,proteinmpnn_vanilla,7.8536195785280265,18.16371857173859,36.16688804020958,57.12070129306456,73.55001449873299,False,
mhc2,pool,esm_if,10.814776062334657,22.226587527643435,39.99220406207188,59.648171076698915,75.11168997628349,False,
mhc2,stage0_survivors,expanded14_D4,9.90757719139002,25.59349930241402,52.13287731722316,76.90357107939843,90.49970494691462,True,
mhc2,stage0_survivors,expanded14_D5,10.856742221322945,27.561525828849362,54.55520852812142,78.39966326659282,91.117774604797,True,
mhc2,stage0_survivors,gflownet,13.523769136927461,32.38545742331287,60.24645460133589,82.30364865549863,93.24501502828693,True,
mhc2,stage0_survivors,amplify_prior,6.319078819470711,16.74442982214513,36.53504424930552,61.06283779132505,80.03389062525085,False,
mhc2,stage0_survivors,amplify_fim_prior,6.4122014268388865,16.2494268301372,35.03741369447677,57.21546144237526,74.65003937994248,False,
mhc2,stage0_survivors,proteinmpnn_vanilla,6.835838066370482,16.162169998206164,32.87734331418102,53.097244546413876,69.81459175958271,False,
mhc2,stage0_survivors,esm_if,9.909742424931773,20.60789193271989,37.56008178953446,56.83357719974926,72.41475241404605,False,
mhc2,carryforward_B3,expanded14_D4,8.971414717416915,23.470139276413686,49.3714105515253,74.87076290070065,88.85025508820065,True,
mhc2,carryforward_B3,expanded14_D5,10.031789143880207,25.660998632037447,51.886497376457086,75.89555044022818,89.56680055648562,True,
mhc2,carryforward_B3,gflownet,11.95893830745212,29.34891506416363,56.80674109193016,79.68459450389943,91.8099161123998,True,
mhc2,carryforward_B3,amplify_prior,5.971173826069927,15.812273532462433,35.280561779233494,59.81167323855288,78.50164642984817,False,
mhc2,carryforward_B3,amplify_fim_prior,4.541775305948833,12.739821075091518,30.852589174498938,53.75805041817978,72.81436409499112,False,
mhc2,carryforward_B3,proteinmpnn_vanilla,5.890693429521525,15.577689175157529,33.61014393816186,56.08457105867025,73.638862503169,False,
mhc2,carryforward_B3,esm_if,7.955420571378805,18.730649381315445,36.498611959120474,56.90708970568947,73.85164696171692,False,
mhc2,eligible_B4,expanded14_D4,8.694629889895243,22.13243904758686,46.43005501724443,72.05108218416002,87.2958581598322,True,
mhc2,eligible_B4,expanded14_D5,9.225612493165974,23.74883886608499,48.8017837308486,73.25240189199123,87.91616423004469,True,
mhc2,eligible_B4,gflownet,11.007010527513305,27.687518414150603,54.72923586028024,78.00272497698576,90.70953435213451,True,
mhc2,eligible_B4,amplify_prior,5.742741946087032,15.292455341359224,34.65977106805486,59.65725173969351,77.9075063159051,False,
mhc2,eligible_B4,amplify_fim_prior,5.091179225300693,13.761769866032349,32.16386258470398,54.585419186719335,73.4550198003809,False,
mhc2,eligible_B4,proteinmpnn_vanilla,6.236944853245557,15.873245468824319,34.3822516741992,56.17587030876372,73.93019871802824,False,
mhc2,eligible_B4,esm_if,8.215937836618368,19.36109902104671,37.53115966073792,57.10155732424188,73.89358455314928,False,
developability,pool,expanded14_D4,13.934854174417165,32.66740829225571,58.910880921378975,81.02224683004712,92.71367730034724,True,
developability,pool,expanded14_D5,15.198034861731152,34.3178207155258,60.344809880332335,81.64366222563245,92.89749193948411,True,
developability,pool,gflownet,18.933381580171133,39.033406575520836,64.19385153149801,83.81569029792907,93.81632051013764,True,
developability,pool,amplify_prior,5.509725903707838,14.626278347439236,32.7857898530506,56.491825164310505,76.63436792767237,False,
developability,pool,amplify_fim_prior,6.774035257006448,17.636563740079364,38.366391620938735,63.87530372256324,83.27583627852184,False,
developability,pool,proteinmpnn_vanilla,14.290281265500994,27.839355468749996,47.418936108785964,67.625974624876,82.56325405867642,False,
developability,pool,esm_if,14.915645538814486,29.07246423146081,49.70725892082094,70.41000124007937,85.04696037655785,False,
developability,stage0_survivors,expanded14_D4,13.407472607233064,32.19024548269139,58.76397614252277,81.13856555993291,92.85169477479222,True,
developability,stage0_survivors,expanded14_D5,14.730443743332177,33.91270923823866,60.213466252770615,81.73167162170395,93.02362002283888,True,
developability,stage0_survivors,gflownet,18.62946570508544,39.553646157405794,65.39706010946095,85.01321369803628,94.46361568525688,True,
developability,stage0_survivors,amplify_prior,4.821701134275415,13.635474232591635,31.99890115950685,56.31021208199732,77.02246434931368,False,
developability,stage0_survivors,amplify_fim_prior,6.209143280911434,16.56587083617325,36.96256751602492,62.65940521018566,82.58951945339341,False,
developability,stage0_survivors,proteinmpnn_vanilla,12.441423522456255,25.34098677347595,44.68393489262113,65.26653336737311,80.92092938781542,False,
developability,stage0_survivors,esm_if,12.810696045372955,26.23302672854924,46.82393883895019,68.18645897149926,83.61220180115778,False,
developability,carryforward_B3,expanded14_D4,12.645689949156747,30.883130270337297,57.77944171239461,80.69007752433656,92.70206511966768,True,
developability,carryforward_B3,expanded14_D5,13.945559547061013,32.473885672433035,59.0493386889261,81.36118086557539,92.93683006649927,True,
developability,carryforward_B3,gflownet,17.52587408143578,37.715437528911686,63.80722925674624,84.33986674032701,94.31404509491384,True,
developability,carryforward_B3,amplify_prior,5.082906220055606,13.928283493810488,32.88932038284984,57.19805194119056,78.22032674891159,False,
developability,carryforward_B3,amplify_fim_prior,7.236866084298308,18.897115391766178,40.299999155113625,65.77246999384626,84.52375168761851,False,
developability,carryforward_B3,proteinmpnn_vanilla,10.613997220550628,23.499569270504974,44.85444114392099,67.61709189796117,84.35791524706327,False,
developability,carryforward_B3,esm_if,10.559405490353186,24.07600863867709,45.918396736874385,69.59066689065273,86.07660811457932,False,
developability,eligible_B4,expanded14_D4,12.144015701434075,29.83801623610201,56.25984790683145,80.21135103316583,92.6422888311201,True,
developability,eligible_B4,expanded14_D5,12.88779339967579,31.155351658322445,58.34648768284776,81.11259386987147,93.01364090308125,True,
developability,eligible_B4,gflownet,16.917078578486997,36.87148434565137,62.80607432045094,84.54332246645104,94.32440145365378,True,
developability,eligible_B4,amplify_prior,5.210203764099229,14.096099988557633,32.80607067877223,57.99635616822545,78.71954664057476,False,
developability,eligible_B4,amplify_fim_prior,7.716964892638909,19.301387605342207,40.22047869004217,65.99509062156098,84.4224310237452,False,
developability,eligible_B4,proteinmpnn_vanilla,11.046777566373894,24.081527008220046,45.05648871526073,67.1392739788535,84.4571900532552,False,
developability,eligible_B4,esm_if,10.991189345000967,24.617104707920177,46.19170338724848,69.5877350553878,85.96873942554731,False,
sequence_liability,pool,expanded14_D4,13.74521891276042,30.942930191282237,59.159526522197424,79.3895515562996,88.38823106553819,True,
sequence_liability,pool,expanded14_D5,12.147241017175102,28.52501278831845,56.42971947079612,78.28368656218997,88.38823106553819,True,
sequence_liability,pool,gflownet,5.083632696242559,14.156503828745041,32.08009265718005,60.5926755874876,81.57109820653521,False,
sequence_liability,pool,amplify_prior,4.4433690631200395,12.929905482700896,29.777865939670132,55.10297018384177,73.32987467447917,False,
sequence_liability,pool,amplify_fim_prior,23.097417922247022,44.293527754526295,64.33350578187004,83.08363657149059,88.80277603391617,False,
sequence_liability,pool,proteinmpnn_vanilla,19.738570924789187,35.57534838479663,55.554630340091755,76.30557590060764,85.37618001302083,False,
sequence_liability,pool,esm_if,20.746280730716766,36.8458000062004,58.79846966455853,77.18609037853423,87.51011924138145,False,
sequence_liability,stage0_survivors,expanded14_D4,44.08896142115602,54.7937096984044,67.32916554868096,87.97959835450335,88.84254670359286,True,
sequence_liability,stage0_survivors,expanded14_D5,43.88027914629795,53.02991582288637,66.45344941498568,87.59339009379612,88.82187957282423,True,
sequence_liability,stage0_survivors,gflownet,38.999842035003795,46.48696862752393,62.82329067129211,80.62908947932074,88.09978251490871,False,
sequence_liability,stage0_survivors,amplify_prior,36.20844915888808,43.69523395189987,57.024304623543095,67.22264118781635,87.89768227485418,False,
sequence_liability,stage0_survivors,amplify_fim_prior,48.702495479282554,61.61084710708292,70.1946109750646,86.54972931626627,89.03045493149041,False,
sequence_liability,stage0_survivors,proteinmpnn_vanilla,45.009591972355814,56.786872483135895,70.89831285300448,84.3286294396293,88.11826172983305,False,
sequence_liability,stage0_survivors,esm_if,45.7933201138074,54.1860475242387,69.0169349450141,84.0887575445282,88.65838294260017,False,
sequence_liability,carryforward_B3,expanded14_D4,44.87117706783234,58.02451966300843,67.83715626550101,87.99748011997767,89.20570010230654,True,
sequence_liability,carryforward_B3,expanded14_D5,44.520467122395836,56.252267020089285,66.76743764725943,87.64452253069194,89.20570010230654,True,
sequence_liability,carryforward_B3,gflownet,41.17965879510801,49.43477644809813,64.14496412750535,81.06262120521043,88.4256699652659,False,
sequence_liability,carryforward_B3,amplify_prior,37.81722859585712,44.09150220541312,59.12347016994479,70.61103914019431,88.39266106043286,False,
sequence_liability,carryforward_B3,amplify_fim_prior,47.36736917633759,62.439619484430146,70.70040063759716,88.18773753779492,89.20427173410893,False,
sequence_liability,carryforward_B3,proteinmpnn_vanilla,43.85485054737505,53.06564488448317,65.61157033908452,85.41821933416489,88.34418759808936,False,
sequence_liability,carryforward_B3,esm_if,44.469249993373474,53.48668584183295,66.55019429954709,84.50607659108356,88.84266134188924,False,
sequence_liability,eligible_B4,expanded14_D4,44.90135363524396,57.01644950372182,67.27786816207164,87.5642496791307,89.20557879019474,True,
sequence_liability,eligible_B4,expanded14_D5,44.91110993807844,56.6540253925292,66.0068182158902,87.21154829504854,89.20610648388026,True,
sequence_liability,eligible_B4,gflownet,41.57463106286701,49.38670777422816,63.50333614984884,82.10761712480765,88.67952963281382,False,
sequence_liability,eligible_B4,amplify_prior,37.76853499626832,44.316678613446754,58.699371142510685,70.29739722755426,87.3949781183678,False,
sequence_liability,eligible_B4,amplify_fim_prior,47.071910503539904,62.00201553480797,67.54470384810557,87.41363816525265,89.20490870324701,False,
sequence_liability,eligible_B4,proteinmpnn_vanilla,44.21224528957296,53.36782816431437,64.75587602576377,84.84057558808179,87.83150034724417,False,
sequence_liability,eligible_B4,esm_if,44.73964826980621,53.26772664939309,65.22137544249622,83.86453367840612,88.84434264371326,False,


==> figures/postfilter_reward_funnel_provenance.json <==
{
  "git": "68d63f3",
  "generator": "paper/scripts/postfilter_analysis.py rewards",
  "cache": ".cache/pfa_landscape",
  "inputs": {
    "design_table": ".cache/pfa_landscape/design_table",
    "raw_rewards": ".cache/pfa_landscape/raw_rewards"
  },
  "arms": [
    "expanded14_D4",
    "expanded14_D5",
    "gflownet",
    "amplify_prior",
    "amplify_fim_prior",
    "proteinmpnn_vanilla",
    "esm_if"
  ],
  "targets": [
    "1a2y",
    "1fe8",
    "1ic7",
    "1iqd",
    "1osp",
    "1uj3",
    "2adf",
    "2b2x",
    "2cmr",
    "2dd8",
    "2xqy",
    "2xwt",
    "2ypv",
    "3bn9",
    "3cx5",
    "3ffd",
    "3hi6",
    "3l95",
    "3mxw",
    "3nid",
    "3o2d",
    "3rkd",
    "3s35",
    "3w9e",
    "4cmh",
    "4dtg",
    "4etq",
    "4g6j",
    "4g6m",
    "4lvn",
    "4ot1",
    "4qci",
    "4xnq",
    "4ydk",
    "5b8c",
    "5d93",
    "5d96",
    "5en2",
    "5f9o",
    "5ggs",
    "5hi4",
    "5j13",
    "5l6y",
    "5mes",
    "5nuz"
  ],
  "stages": [
    "pool",
    "stage0_survivors",
    "carryforward_B3",
    "eligible_B4"
  ],
  "objectives": [
    "stability_esm_if",
    "stability_proteinmpnn_vanilla",
    "stability_proteinmpnn_soluble",
    "stability_proteinmpnn_antibody",
    "stability_proteinmpnn_ca_only",
    "stability_boltzif",
    "naturalness",
    "h3berta",
    "ablang2",
    "trainset_novelty",
    "blosum_novelty",
    "mhc2",
    "developability",
    "sequence_liability"
  ],
  "bins": 100,
  "quantiles": [
    0.01,
    0.05,
    0.1,
    0.25,
    0.5,
    0.75,
    0.9,
    0.95,
    0.99
  ],
  "pool_per_arm": [
    {
      "arm": "amplify_fim_prior",
      "targets": 45,
      "unique": 1463939,
      "samples": 1474560.0
    },
    {
      "arm": "amplify_prior",
      "targets": 45,
      "unique": 1463296,
      "samples": 1474560.0
    },
    {
      "arm": "esm_if",
      "targets": 45,
      "unique": 1427847,
      "samples": 1474560.0
    },
    {
      "arm": "expanded14_D4",
      "targets": 45,
      "unique": 1474558,
      "samples": 1474560.0
    },
    {
      "arm": "expanded14_D5",
      "targets": 45,
      "unique": 1474559,
      "samples": 1474560.0
    },
    {
      "arm": "gflownet",
      "targets": 45,
      "unique": 1464911,
      "samples": 1474560.0
    },
    {
      "arm": "proteinmpnn_vanilla",
      "targets": 45,
      "unique": 1447281,
      "samples": 1474560.0
    }
  ],
  "objective_coverage": [
    {
      "objective": "ablang2",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "blosum_novelty",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "developability",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "h3berta",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "mhc2",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "naturalness",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "sequence_liability",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_boltzif",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_esm_if",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_proteinmpnn_antibody",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_proteinmpnn_ca_only",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_proteinmpnn_soluble",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "stability_proteinmpnn_vanilla",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    },
    {
      "objective": "trainset_novelty",
      "targets": 45,
      "pool_scored": 10216391,
      "pool_designs": 10216391
    }
  ],
  "caveats": [
    "The axis is a WITHIN-TARGET percentile against the POOLED pool of every arm shown, so at `pool` the arms' violins sum to uniform by construction. 50 is the pooled-pool median, not a quality threshold, and a value cannot be compared across figures drawn over a different arm set.",
    "A design keeps its POOL percentile at every later stage. The ruler is fixed by what entered the funnel, so downward drift is the cascade removing high-reward designs, not a rescaling.",
    "Counts and quantiles are multiplicity-weighted: the pool is deduplicated and `multiplicity` restores the 32,768 draws per (arm, target). n_unique and n_samples are both in the summary CSV.",
    "carryforward_B3 and eligible_B4 are FIXED BUDGETS (1,000 and 250 unique designs per arm-target), not gates. Every arm has the same n there by construction, so a difference is a difference in the best k each arm can offer rather than in its pool.",
    "ALL 14 ARE SELF-SCORED FOR THE GFN ARMS -- they were trained to maximise them, `expanded14_D4/D5` on all 14 and `gflownet` on 9. An arm beating the others on its own training signal is not evidence about design quality. The `trained_on` column carries this per cell.",
    "stability_esm_if and stability_proteinmpnn_vanilla ARE the two inverse-folding arms' own likelihoods (`ownership == exact`), and `naturalness` is the AMPLIFY head `amplify_fim_prior` samples from. Those cells measure a model against itself.",
    "`amplify_prior` is a UNIFORM RANDOM sampler, not the AMPLIFY prior: its 20-way head is never initialised from the backbone. It is the floor every method must clear and supports no claim about AMPLIFY. `amplify_fim_prior` is the real prior.",
    "Stage 1 and Stage 3 are omitted: their populations are identical to their predecessors, so drawing them would show one population twice.",
    "Rewards are read from `raw_rewards/` (the raw-scale rescore), never from the reward columns stored in the design table -- those were normalized under three different per-arm settings and are not comparable across arms."
  ]
}

==> figures/postfilter_tail_share_carryforward_B3.csv <==
stage,metric,arm,lift,targets
carryforward_B3,n_hard,expanded14_D4,1.0,20
carryforward_B3,n_soft,expanded14_D4,1.2233184414962042,20
carryforward_B3,scrmsd,expanded14_D4,0.3999666666666667,20
carryforward_B3,h3_plddt,expanded14_D4,1.35,20
carryforward_B3,chai_h3_plddt,expanded14_D4,0.7000000000000001,20
carryforward_B3,agreement_rmsd,expanded14_D4,0.95,20
carryforward_B3,agreement_lddt,expanded14_D4,1.25,20
carryforward_B3,n_hard,expanded14_D5,1.0,20
carryforward_B3,n_soft,expanded14_D5,1.1854458162768353,20
carryforward_B3,scrmsd,expanded14_D5,0.35,20
carryforward_B3,h3_plddt,expanded14_D5,1.1,20
carryforward_B3,chai_h3_plddt,expanded14_D5,0.6000000000000001,20
carryforward_B3,agreement_rmsd,expanded14_D5,0.875,20
carryforward_B3,agreement_lddt,expanded14_D5,0.8500000000000001,20
carryforward_B3,n_hard,gflownet,1.0,20
carryforward_B3,n_soft,gflownet,0.8632854146487627,20
carryforward_B3,scrmsd,gflownet,0.45,20
carryforward_B3,h3_plddt,gflownet,0.9333333333333333,20
carryforward_B3,chai_h3_plddt,gflownet,0.7000000000000001,20
carryforward_B3,agreement_rmsd,gflownet,0.9,20
carryforward_B3,agreement_lddt,gflownet,1.0,20
carryforward_B3,n_hard,amplify_prior,1.0,20
carryforward_B3,n_soft,amplify_prior,0.6000015777981593,20
carryforward_B3,scrmsd,amplify_prior,0.3999666666666667,20
carryforward_B3,h3_plddt,amplify_prior,0.45,20
carryforward_B3,chai_h3_plddt,amplify_prior,0.3,20
carryforward_B3,agreement_rmsd,amplify_prior,0.6000000000000001,20
carryforward_B3,agreement_lddt,amplify_prior,0.55,20
carryforward_B3,n_hard,proteinmpnn_vanilla,1.0,20
carryforward_B3,n_soft,proteinmpnn_vanilla,1.0889588616913155,20
carryforward_B3,scrmsd,proteinmpnn_vanilla,1.95,20
carryforward_B3,h3_plddt,proteinmpnn_vanilla,0.6500000000000001,20
carryforward_B3,chai_h3_plddt,proteinmpnn_vanilla,2.466666666666667,20
carryforward_B3,agreement_rmsd,proteinmpnn_vanilla,1.7999999999999998,20
carryforward_B3,agreement_lddt,proteinmpnn_vanilla,1.5,20
carryforward_B3,n_hard,esm_if,1.0,20
carryforward_B3,n_soft,esm_if,1.0288441584188261,20
carryforward_B3,scrmsd,esm_if,2.2,20
carryforward_B3,h3_plddt,esm_if,0.8333333333333333,20
carryforward_B3,chai_h3_plddt,esm_if,1.35,20
carryforward_B3,agreement_rmsd,esm_if,0.9,20
carryforward_B3,agreement_lddt,esm_if,0.95,20


==> figures/postfilter_tail_share_stage0_survivors.csv <==
stage,metric,arm,lift,targets
stage0_survivors,n_hard,expanded14_D4,1.0,20
stage0_survivors,n_soft,expanded14_D4,1.1450171132792029,20
stage0_survivors,scrmsd,expanded14_D4,0.2682720568346245,20
stage0_survivors,h3_plddt,expanded14_D4,0.5154638867325629,20
stage0_survivors,n_hard,expanded14_D5,1.0,20
stage0_survivors,n_soft,expanded14_D5,1.0837621096101038,20
stage0_survivors,scrmsd,expanded14_D5,0.19586961895081778,20
stage0_survivors,h3_plddt,expanded14_D5,0.4471778518956469,20
stage0_survivors,n_hard,gflownet,1.0,20
stage0_survivors,n_soft,gflownet,0.7837579906670963,20
stage0_survivors,scrmsd,gflownet,0.20973401820344334,20
stage0_survivors,h3_plddt,gflownet,0.5398196429971238,20
stage0_survivors,n_hard,amplify_prior,1.0,20
stage0_survivors,n_soft,amplify_prior,0.5479458327942045,20
stage0_survivors,scrmsd,amplify_prior,0.26663590923120206,20
stage0_survivors,h3_plddt,amplify_prior,0.3280822127033105,20
stage0_survivors,n_hard,proteinmpnn_vanilla,1.0,20
stage0_survivors,n_soft,proteinmpnn_vanilla,1.1574038918190683,20
stage0_survivors,scrmsd,proteinmpnn_vanilla,1.6194164274813192,20
stage0_survivors,h3_plddt,proteinmpnn_vanilla,0.7760784130412242,20
stage0_survivors,n_hard,esm_if,1.0,20
stage0_survivors,n_soft,esm_if,1.0325433471122958,20
stage0_survivors,scrmsd,esm_if,2.8709129708698704,20
stage0_survivors,h3_plddt,esm_if,2.434187987019995,20


==> figures/postfilter_tails_carryforward_B3.csv <==
metric,stage,arm,k,expected_best,targets
n_soft,carryforward_B3,expanded14_D4,1,0.8380000000000001,20
n_soft,carryforward_B3,expanded14_D4,10,0.00719759619925255,20
n_soft,carryforward_B3,expanded14_D4,100,4.014599565955161e-22,20
n_soft,carryforward_B3,expanded14_D4,1000,1.4439926373806255e-213,20
n_soft,carryforward_B3,expanded14_D5,1,0.856,20
n_soft,carryforward_B3,expanded14_D5,10,0.0083454297364038,20
n_soft,carryforward_B3,expanded14_D5,100,2.0356972066292758e-21,20
n_soft,carryforward_B3,expanded14_D5,1000,7.648211685247416e-206,20
n_soft,carryforward_B3,gflownet,1,1.066,20
n_soft,carryforward_B3,gflownet,10,0.041602073987672544,20
n_soft,carryforward_B3,gflownet,100,1.8228066090479913e-14,20
n_soft,carryforward_B3,gflownet,1000,1.6220076698755582e-136,20
n_soft,carryforward_B3,amplify_prior,1,1.2055,20
n_soft,carryforward_B3,amplify_prior,10,0.1218036790984227,20
n_soft,carryforward_B3,amplify_prior,100,8.426404125572439e-10,20
n_soft,carryforward_B3,amplify_prior,1000,7.187545923366649e-90,20
n_soft,carryforward_B3,proteinmpnn_vanilla,1,0.9065000000000001,20
n_soft,carryforward_B3,proteinmpnn_vanilla,10,0.0190613120451675,20
n_soft,carryforward_B3,proteinmpnn_vanilla,100,6.3314972473390466e-18,20
n_soft,carryforward_B3,proteinmpnn_vanilla,1000,1.0352952560351311e-172,20
n_soft,carryforward_B3,esm_if,1,0.9635,20
n_soft,carryforward_B3,esm_if,10,0.0216112424082922,20
n_soft,carryforward_B3,esm_if,100,2.227112431182736e-17,20
n_soft,carryforward_B3,esm_if,1000,3.7448868830946945e-167,20
scrmsd,carryforward_B3,expanded14_D4,1,2.795550260876669,20
scrmsd,carryforward_B3,expanded14_D4,10,1.9170021846890783,20
scrmsd,carryforward_B3,expanded14_D4,100,1.4711141165619392,20
scrmsd,carryforward_B3,expanded14_D4,1000,1.153278725457387,20
scrmsd,carryforward_B3,expanded14_D5,1,2.7982529686134185,20
scrmsd,carryforward_B3,expanded14_D5,10,1.9221862319045973,20
scrmsd,carryforward_B3,expanded14_D5,100,1.4653966741591167,20
scrmsd,carryforward_B3,expanded14_D5,1000,1.2255064215658171,20
scrmsd,carryforward_B3,gflownet,1,2.7934600384333166,20
scrmsd,carryforward_B3,gflownet,10,1.9486387985411442,20
scrmsd,carryforward_B3,gflownet,100,1.4747237626210872,20
scrmsd,carryforward_B3,gflownet,1000,1.1733208208589203,18
scrmsd,carryforward_B3,amplify_prior,1,2.7883331272528378,20
scrmsd,carryforward_B3,amplify_prior,10,1.977996570441539,20
scrmsd,carryforward_B3,amplify_prior,100,1.474732802490552,20
scrmsd,carryforward_B3,amplify_prior,1000,1.1949996978124284,20
scrmsd,carryforward_B3,proteinmpnn_vanilla,1,2.4333010304010863,20
scrmsd,carryforward_B3,proteinmpnn_vanilla,10,1.5805137764032944,20
scrmsd,carryforward_B3,proteinmpnn_vanilla,100,1.206005996564393,20
scrmsd,carryforward_B3,proteinmpnn_vanilla,1000,1.016593386899948,20
scrmsd,carryforward_B3,esm_if,1,2.4322862975831785,20
scrmsd,carryforward_B3,esm_if,10,1.5495682321845035,20
scrmsd,carryforward_B3,esm_if,100,1.160981418238288,20
scrmsd,carryforward_B3,esm_if,1000,0.9547092407553064,20
h3_plddt,carryforward_B3,expanded14_D4,1,88.02744999999999,20
h3_plddt,carryforward_B3,expanded14_D4,10,89.3003159015546,20
h3_plddt,carryforward_B3,expanded14_D4,100,90.58838436650967,20
h3_plddt,carryforward_B3,expanded14_D4,1000,91.26670549415783,20
h3_plddt,carryforward_B3,expanded14_D5,1,87.964275,20
h3_plddt,carryforward_B3,expanded14_D5,10,89.26545350330636,20
h3_plddt,carryforward_B3,expanded14_D5,100,90.41298171679469,20
h3_plddt,carryforward_B3,expanded14_D5,1000,91.06283065952013,20
h3_plddt,carryforward_B3,gflownet,1,87.67506499999999,20
h3_plddt,carryforward_B3,gflownet,10,88.99213263971552,20
h3_plddt,carryforward_B3,gflownet,100,90.04321741651091,20
h3_plddt,carryforward_B3,gflownet,1000,91.05282333266237,20
h3_plddt,carryforward_B3,amplify_prior,1,87.519215,20
h3_plddt,carryforward_B3,amplify_prior,10,88.9076341275213,20
h3_plddt,carryforward_B3,amplify_prior,100,90.08844742642825,20
h3_plddt,carryforward_B3,amplify_prior,1000,90.77347199386449,20
h3_plddt,carryforward_B3,proteinmpnn_vanilla,1,85.04142999999999,20
h3_plddt,carryforward_B3,proteinmpnn_vanilla,10,88.1115673392068,20
h3_plddt,carryforward_B3,proteinmpnn_vanilla,100,89.80851520200437,20
h3_plddt,carryforward_B3,proteinmpnn_vanilla,1000,90.83251715443924,20
h3_plddt,carryforward_B3,esm_if,1,83.746445,20
h3_plddt,carryforward_B3,esm_if,10,87.8982015361637,20
h3_plddt,carryforward_B3,esm_if,100,89.47571547045803,20
h3_plddt,carryforward_B3,esm_if,1000,90.55747377944326,20
chai_h3_plddt,carryforward_B3,expanded14_D4,1,79.03729999999999,20
chai_h3_plddt,carryforward_B3,expanded14_D4,10,88.14644682977365,20
chai_h3_plddt,carryforward_B3,expanded14_D4,100,92.4216960979079,20
chai_h3_plddt,carryforward_B3,expanded14_D4,1000,94.20223667906278,20
chai_h3_plddt,carryforward_B3,expanded14_D5,1,78.76832499999999,20
chai_h3_plddt,carryforward_B3,expanded14_D5,10,87.99047203983565,20
chai_h3_plddt,carryforward_B3,expanded14_D5,100,92.42000466288627,20
chai_h3_plddt,carryforward_B3,expanded14_D5,1000,94.1582059887676,20
chai_h3_plddt,carryforward_B3,gflownet,1,79.32266,20
chai_h3_plddt,carryforward_B3,gflownet,10,88.01311596424092,20
chai_h3_plddt,carryforward_B3,gflownet,100,92.23781851053552,20
chai_h3_plddt,carryforward_B3,gflownet,1000,94.25806143119728,20
chai_h3_plddt,carryforward_B3,amplify_prior,1,77.57591000000001,20
chai_h3_plddt,carryforward_B3,amplify_prior,10,87.08703850462038,20
chai_h3_plddt,carryforward_B3,amplify_prior,100,91.70241305735587,20
chai_h3_plddt,carryforward_B3,amplify_prior,1000,94.03781312056094,20
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,1,82.890385,20
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,10,90.63348180570196,20
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,100,93.77622509198491,20
chai_h3_plddt,carryforward_B3,proteinmpnn_vanilla,1000,95.04923050168838,20
chai_h3_plddt,carryforward_B3,esm_if,1,81.484815,20
chai_h3_plddt,carryforward_B3,esm_if,10,89.80571829757127,20
chai_h3_plddt,carryforward_B3,esm_if,100,93.53840974172564,20
chai_h3_plddt,carryforward_B3,esm_if,1000,94.7568111851908,20
agreement_rmsd,carryforward_B3,expanded14_D4,1,3.422129,20
agreement_rmsd,carryforward_B3,expanded14_D4,10,1.5797630813039334,20
agreement_rmsd,carryforward_B3,expanded14_D4,100,1.0420107418482925,20
agreement_rmsd,carryforward_B3,expanded14_D4,1000,0.8489451516154352,20
agreement_rmsd,carryforward_B3,expanded14_D5,1,3.4644209999999998,20
agreement_rmsd,carryforward_B3,expanded14_D5,10,1.6309046475757294,20
agreement_rmsd,carryforward_B3,expanded14_D5,100,1.071395499640885,20
agreement_rmsd,carryforward_B3,expanded14_D5,1000,0.8540754089153652,20
agreement_rmsd,carryforward_B3,gflownet,1,3.4064680000000003,20
agreement_rmsd,carryforward_B3,gflownet,10,1.5880893870727644,20
agreement_rmsd,carryforward_B3,gflownet,100,1.0582392001050849,20
agreement_rmsd,carryforward_B3,gflownet,1000,0.794988067375781,20
agreement_rmsd,carryforward_B3,amplify_prior,1,3.607033,20
agreement_rmsd,carryforward_B3,amplify_prior,10,1.7522692392772128,20
agreement_rmsd,carryforward_B3,amplify_prior,100,1.0959291350570677,20
agreement_rmsd,carryforward_B3,amplify_prior,1000,0.8764923173216101,20
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,1,2.7888485000000003,20
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,10,1.3824721404346856,20
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,100,0.9238650981115322,20
agreement_rmsd,carryforward_B3,proteinmpnn_vanilla,1000,0.7420260139901691,20
agreement_rmsd,carryforward_B3,esm_if,1,2.94387,20
agreement_rmsd,carryforward_B3,esm_if,10,1.4382829843883194,20
agreement_rmsd,carryforward_B3,esm_if,100,1.0494271685483585,20
agreement_rmsd,carryforward_B3,esm_if,1000,0.8488551240094886,20
agreement_lddt,carryforward_B3,expanded14_D4,1,0.7565910499999999,20
agreement_lddt,carryforward_B3,expanded14_D4,10,0.8638627287797647,20
agreement_lddt,carryforward_B3,expanded14_D4,100,0.9107343167738557,20
agreement_lddt,carryforward_B3,expanded14_D4,1000,0.9306552542166678,20
agreement_lddt,carryforward_B3,expanded14_D5,1,0.7543484,20
agreement_lddt,carryforward_B3,expanded14_D5,10,0.8596279337363429,20
agreement_lddt,carryforward_B3,expanded14_D5,100,0.9038505850571732,20
agreement_lddt,carryforward_B3,expanded14_D5,1000,0.9245113162645285,20
agreement_lddt,carryforward_B3,gflownet,1,0.7587826,20
agreement_lddt,carryforward_B3,gflownet,10,0.8670666621313989,20
agreement_lddt,carryforward_B3,gflownet,100,0.9113787724180105,20
agreement_lddt,carryforward_B3,gflownet,1000,0.930808447496049,20
agreement_lddt,carryforward_B3,amplify_prior,1,0.7438699,20
agreement_lddt,carryforward_B3,amplify_prior,10,0.8570558727019217,20
agreement_lddt,carryforward_B3,amplify_prior,100,0.8994461391014237,20
agreement_lddt,carryforward_B3,amplify_prior,1000,0.9167329211175108,20
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,1,0.7965272999999999,20
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,10,0.8745348793902123,20
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,100,0.913207799025141,20
agreement_lddt,carryforward_B3,proteinmpnn_vanilla,1000,0.9369719554679325,20
agreement_lddt,carryforward_B3,esm_if,1,0.7814192500000001,20
agreement_lddt,carryforward_B3,esm_if,10,0.8639608955294805,20
agreement_lddt,carryforward_B3,esm_if,100,0.9067557370757857,20
agreement_lddt,carryforward_B3,esm_if,1000,0.9239652700752097,20


==> figures/postfilter_tails_stage0_survivors.csv <==
metric,stage,arm,k,expected_best,targets
n_soft,stage0_survivors,expanded14_D4,1,0.8675229817552468,20
n_soft,stage0_survivors,expanded14_D4,10,0.0092107187646051,20
n_soft,stage0_survivors,expanded14_D4,100,4.506258716279967e-21,20
n_soft,stage0_survivors,expanded14_D4,1000,1.4200113336262678e-203,20
n_soft,stage0_survivors,expanded14_D5,1,0.8976821803778393,20
n_soft,stage0_survivors,expanded14_D5,10,0.01193810111592615,20
n_soft,stage0_survivors,expanded14_D5,100,6.168062657629937e-20,20
n_soft,stage0_survivors,expanded14_D5,1000,6.340633226201124e-192,20
n_soft,stage0_survivors,gflownet,1,1.1199189008656443,20
n_soft,stage0_survivors,gflownet,10,0.0503304767356178,20
n_soft,stage0_survivors,gflownet,100,1.0551951993740669e-13,20
n_soft,stage0_survivors,gflownet,1000,4.221879245491632e-130,20
n_soft,stage0_survivors,amplify_prior,1,1.2324561805356304,20
n_soft,stage0_survivors,amplify_prior,10,0.133549383337029,20
n_soft,stage0_survivors,amplify_prior,100,1.8019620667450726e-09,20
n_soft,stage0_survivors,amplify_prior,1000,3.953697166006201e-88,20
n_soft,stage0_survivors,proteinmpnn_vanilla,1,0.8493623949329646,20
n_soft,stage0_survivors,proteinmpnn_vanilla,10,0.01555621659853415,20
n_soft,stage0_survivors,proteinmpnn_vanilla,100,2.2321938708846356e-18,20
n_soft,stage0_survivors,proteinmpnn_vanilla,1000,1.2146653163254147e-174,20
n_soft,stage0_survivors,esm_if,1,0.9666983740185393,20
n_soft,stage0_survivors,esm_if,10,0.02580147404014855,20
n_soft,stage0_survivors,esm_if,100,1.6226688384529473e-16,20
n_soft,stage0_survivors,esm_if,1000,7.867067016001271e-157,20
scrmsd,stage0_survivors,expanded14_D4,1,3.706308514962962,20
scrmsd,stage0_survivors,expanded14_D4,10,2.1327057499278066,20
scrmsd,stage0_survivors,expanded14_D4,100,1.6006161729417965,20
scrmsd,stage0_survivors,expanded14_D4,1000,1.261161368503101,20
scrmsd,stage0_survivors,expanded14_D5,1,3.7316536294256606,20
scrmsd,stage0_survivors,expanded14_D5,10,2.1548807304250843,20
scrmsd,stage0_survivors,expanded14_D5,100,1.6132618407636503,20
scrmsd,stage0_survivors,expanded14_D5,1000,1.2660315696366404,20
scrmsd,stage0_survivors,gflownet,1,3.705259770321173,20
scrmsd,stage0_survivors,gflownet,10,2.146254286769304,20
scrmsd,stage0_survivors,gflownet,100,1.616501599965478,20
scrmsd,stage0_survivors,gflownet,1000,1.2690935816300266,20
scrmsd,stage0_survivors,amplify_prior,1,3.645135148233206,20
scrmsd,stage0_survivors,amplify_prior,10,2.1148722293619318,20
scrmsd,stage0_survivors,amplify_prior,100,1.6007735541125652,20
scrmsd,stage0_survivors,amplify_prior,1000,1.2666353422951735,20
scrmsd,stage0_survivors,proteinmpnn_vanilla,1,2.855539368448098,20
scrmsd,stage0_survivors,proteinmpnn_vanilla,10,1.6722858234787394,20
scrmsd,stage0_survivors,proteinmpnn_vanilla,100,1.2505216696521138,20
scrmsd,stage0_survivors,proteinmpnn_vanilla,1000,1.0367344531343294,20
scrmsd,stage0_survivors,esm_if,1,2.6859403035711584,20
scrmsd,stage0_survivors,esm_if,10,1.4862626623015753,20
scrmsd,stage0_survivors,esm_if,100,1.1166389199889122,20
scrmsd,stage0_survivors,esm_if,1000,0.9696877609654695,20
h3_plddt,stage0_survivors,expanded14_D4,1,78.93331435079412,20
h3_plddt,stage0_survivors,expanded14_D4,10,86.64899848905782,20
h3_plddt,stage0_survivors,expanded14_D4,100,88.74665600954975,20
h3_plddt,stage0_survivors,expanded14_D4,1000,90.09674565707748,20
h3_plddt,stage0_survivors,expanded14_D5,1,78.83877149470564,20
h3_plddt,stage0_survivors,expanded14_D5,10,86.57524726578268,20
h3_plddt,stage0_survivors,expanded14_D5,100,88.71435594268402,20
h3_plddt,stage0_survivors,expanded14_D5,1000,89.98869286019169,20
h3_plddt,stage0_survivors,gflownet,1,78.90114018293713,20
h3_plddt,stage0_survivors,gflownet,10,86.64995067400346,20
h3_plddt,stage0_survivors,gflownet,100,88.67255813353118,20
h3_plddt,stage0_survivors,gflownet,1000,89.86544657123127,20
h3_plddt,stage0_survivors,amplify_prior,1,78.87501327312376,20
h3_plddt,stage0_survivors,amplify_prior,10,86.50871322203349,20
h3_plddt,stage0_survivors,amplify_prior,100,88.58226834575555,20
h3_plddt,stage0_survivors,amplify_prior,1000,89.91761768416242,20
h3_plddt,stage0_survivors,proteinmpnn_vanilla,1,81.63094583717799,20
h3_plddt,stage0_survivors,proteinmpnn_vanilla,10,86.34012036321214,20
h3_plddt,stage0_survivors,proteinmpnn_vanilla,100,87.89785338353326,20
h3_plddt,stage0_survivors,proteinmpnn_vanilla,1000,89.39771350230458,20
h3_plddt,stage0_survivors,esm_if,1,81.91212515679814,20
h3_plddt,stage0_survivors,esm_if,10,86.48603492390458,20
h3_plddt,stage0_survivors,esm_if,100,87.97918633260856,20
h3_plddt,stage0_survivors,esm_if,1000,89.23611203306831,20


==> figures/postfilter_transition_shift.csv <==
transition,metric,arm,cliffs_delta,targets,shown
pool->stage0_survivors,n_hard,amplify_prior,0.529875,20,False
pool->stage0_survivors,n_hard,esm_if,0.2935,20,False
pool->stage0_survivors,n_hard,expanded14_D4,0.272,20,False
pool->stage0_survivors,n_hard,expanded14_D5,0.30725,20,False
pool->stage0_survivors,n_hard,gflownet,0.521625,20,False
pool->stage0_survivors,n_hard,proteinmpnn_vanilla,0.29825,20,False
pool->stage0_survivors,n_soft,amplify_prior,-0.0331063124999999,20,False
pool->stage0_survivors,n_soft,esm_if,-0.0108163437499999,20,False
pool->stage0_survivors,n_soft,expanded14_D4,0.0147963749999999,20,False
pool->stage0_survivors,n_soft,expanded14_D5,0.01081203125,20,False
pool->stage0_survivors,n_soft,gflownet,-0.03551178125,20,False
pool->stage0_survivors,n_soft,proteinmpnn_vanilla,-0.0105078437499999,20,False
stage1_survivors->carryforward_B3,h3_plddt,amplify_prior,0.934375125,20,True
stage1_survivors->carryforward_B3,h3_plddt,esm_if,0.4727591249999999,20,True
stage1_survivors->carryforward_B3,h3_plddt,expanded14_D4,0.9536435,20,True
stage1_survivors->carryforward_B3,h3_plddt,expanded14_D5,0.950959875,20,True
stage1_survivors->carryforward_B3,h3_plddt,gflownet,0.93208875,20,True
stage1_survivors->carryforward_B3,h3_plddt,proteinmpnn_vanilla,0.520595607298475,20,True
stage1_survivors->carryforward_B3,n_soft,amplify_prior,0.057763625,20,False
stage1_survivors->carryforward_B3,n_soft,esm_if,-0.0310371249999999,20,False
stage1_survivors->carryforward_B3,n_soft,expanded14_D4,0.0398736249999999,20,False
stage1_survivors->carryforward_B3,n_soft,expanded14_D5,0.0454409999999999,20,False
stage1_survivors->carryforward_B3,n_soft,gflownet,0.06312975,20,False
stage1_survivors->carryforward_B3,n_soft,proteinmpnn_vanilla,-0.052261125,20,False
stage1_survivors->carryforward_B3,scrmsd,amplify_prior,0.5213028749999999,20,True
stage1_survivors->carryforward_B3,scrmsd,esm_if,0.0942837499999999,20,True
stage1_survivors->carryforward_B3,scrmsd,expanded14_D4,0.5406215000000001,20,True
stage1_survivors->carryforward_B3,scrmsd,expanded14_D5,0.54502725,20,True
stage1_survivors->carryforward_B3,scrmsd,gflownet,0.5390463750000001,20,True
stage1_survivors->carryforward_B3,scrmsd,proteinmpnn_vanilla,0.2051594999999999,20,True
stage3_survivors->eligible_B4,agreement_lddt,amplify_prior,0.657302,20,False
stage3_survivors->eligible_B4,agreement_lddt,esm_if,0.608104,20,False
stage3_survivors->eligible_B4,agreement_lddt,expanded14_D4,0.662338,20,False
stage3_survivors->eligible_B4,agreement_lddt,expanded14_D5,0.655592,20,False
stage3_survivors->eligible_B4,agreement_lddt,gflownet,0.655858,20,False
stage3_survivors->eligible_B4,agreement_lddt,proteinmpnn_vanilla,0.609292,20,False
stage3_survivors->eligible_B4,agreement_rmsd,amplify_prior,0.75,20,False
stage3_survivors->eligible_B4,agreement_rmsd,esm_if,0.75,20,False
stage3_survivors->eligible_B4,agreement_rmsd,expanded14_D4,0.75,20,False
stage3_survivors->eligible_B4,agreement_rmsd,expanded14_D5,0.75,20,False
stage3_survivors->eligible_B4,agreement_rmsd,gflownet,0.75,20,False
stage3_survivors->eligible_B4,agreement_rmsd,proteinmpnn_vanilla,0.75,20,False
stage3_survivors->eligible_B4,chai_h3_plddt,amplify_prior,0.2708399999999999,20,True
stage3_survivors->eligible_B4,chai_h3_plddt,esm_if,0.1790777911646586,20,True
stage3_survivors->eligible_B4,chai_h3_plddt,expanded14_D4,0.27891,20,True
stage3_survivors->eligible_B4,chai_h3_plddt,expanded14_D5,0.2916459999999999,20,True
stage3_survivors->eligible_B4,chai_h3_plddt,gflownet,0.297156,20,True
stage3_survivors->eligible_B4,chai_h3_plddt,proteinmpnn_vanilla,0.2241879999999999,20,True
stage3_survivors->eligible_B4,h3_plddt,amplify_prior,0.0279279999999999,20,True
stage3_survivors->eligible_B4,h3_plddt,esm_if,0.1090159999999999,20,True
stage3_survivors->eligible_B4,h3_plddt,expanded14_D4,0.0561399999999999,20,True
stage3_survivors->eligible_B4,h3_plddt,expanded14_D5,0.038324,20,True
stage3_survivors->eligible_B4,h3_plddt,gflownet,0.045454,20,True
stage3_survivors->eligible_B4,h3_plddt,proteinmpnn_vanilla,0.17018,20,True
stage3_survivors->eligible_B4,n_soft,amplify_prior,-0.002724,20,False
stage3_survivors->eligible_B4,n_soft,esm_if,0.0015099999999999,20,False
stage3_survivors->eligible_B4,n_soft,expanded14_D4,-0.0179842891566264,20,False
stage3_survivors->eligible_B4,n_soft,expanded14_D5,0.0116399999999999,20,False
stage3_survivors->eligible_B4,n_soft,gflownet,-0.0219313172690762,20,False
stage3_survivors->eligible_B4,n_soft,proteinmpnn_vanilla,0.0045819999999999,20,False
stage3_survivors->eligible_B4,scrmsd,amplify_prior,0.0692959999999999,20,True
stage3_survivors->eligible_B4,scrmsd,esm_if,0.202512,20,True
stage3_survivors->eligible_B4,scrmsd,expanded14_D4,0.082812,20,True
stage3_survivors->eligible_B4,scrmsd,expanded14_D5,0.0545839999999999,20,True
stage3_survivors->eligible_B4,scrmsd,gflownet,0.1017271485943774,20,True
stage3_survivors->eligible_B4,scrmsd,proteinmpnn_vanilla,0.2124599999999999,20,True


==> figures/reward_correlation.csv <==
index,ESM-IF,MPNN-van,MPNN-sol,MPNN-ab,MPNN-CA,BoltzIF,naturalness,H3BERTa,AbLang-2,trainset nov.,BLOSUM nov.,MHC-II,developability,seq. liability
ESM-IF,1.0,0.9522416178063274,0.9506816923740165,0.847743449950872,0.9043768924106207,0.8987378242433327,0.783135062028755,0.7605232831091252,0.7978177414557452,-0.9001660480520132,-0.9077774627168247,-0.09708316438754913,0.05525227974299802,0.28899575869608457
MPNN-van,0.9522416178063275,1.0,0.9923611981145806,0.8409642842265669,0.9480048721443715,0.8974621436172607,0.7697930254640302,0.749735096614813,0.7833520550035121,-0.898820556646923,-0.9008575370730876,-0.1010842076131031,0.06332690101833181,0.2868211515035974
MPNN-sol,0.9506816923740165,0.9923611981145806,1.0,0.8297985918450387,0.9534007080592852,0.8876643883520122,0.7589147603037392,0.7444269711506422,0.7749596388483067,-0.8923693491714645,-0.8944955388153136,-0.10918179049312743,0.0693120632397613,0.2814125269841405
MPNN-ab,0.847743449950872,0.8409642842265669,0.8297985918450387,1.0,0.7934572820349372,0.8975038898753099,0.8516831894147505,0.8210633436060862,0.841831532845847,-0.8708909676675525,-0.8689566956441691,-0.058526545287020074,0.038489233700008584,0.2801286857250494
MPNN-CA,0.9043768924106206,0.9480048721443715,0.9534007080592853,0.7934572820349373,1.0,0.8556285426695105,0.7241156440725026,0.7062256228080049,0.7297796061525617,-0.8367973146371367,-0.8394182805384762,-0.14091835944519174,0.0589628009678779,0.2524604056631966
BoltzIF,0.8987378242433327,0.8974621436172607,0.8876643883520123,0.8975038898753099,0.8556285426695105,1.0,0.8263950059971749,0.7850018302229151,0.8216204005540624,-0.8823198546150504,-0.8871166681088859,-0.07508565276626275,0.01667710701113927,0.34724695895877733
naturalness,0.7831350620287552,0.7697930254640302,0.7589147603037392,0.8516831894147504,0.7241156440725026,0.8263950059971749,1.0,0.8718631259131915,0.9006869081185843,-0.8091601563001738,-0.8023785221915002,-0.06959689885251857,0.06457567669043496,0.3491940614101278
H3BERTa,0.7605232831091252,0.749735096614813,0.7444269711506422,0.8210633436060862,0.7062256228080048,0.7850018302229153,0.8718631259131915,1.0,0.8652555841051748,-0.779830386796747,-0.7766952436794231,-0.05696897930681784,0.07653840668946217,0.3149402497564566
AbLang-2,0.7978177414557452,0.7833520550035121,0.7749596388483067,0.841831532845847,0.7297796061525617,0.8216204005540624,0.9006869081185844,0.8652555841051748,1.0,-0.8385074567576632,-0.8394696926989547,-0.05483313721488419,0.046467888416390504,0.3357154227101385
trainset nov.,-0.9001660480520133,-0.898820556646923,-0.8923693491714645,-0.8708909676675525,-0.8367973146371368,-0.8823198546150504,-0.8091601563001738,-0.779830386796747,-0.8385074567576632,1.0,0.9804997323804854,0.06664271963873802,-0.04690750263528834,-0.31457828871663746
BLOSUM nov.,-0.9077774627168247,-0.9008575370730876,-0.8944955388153136,-0.8689566956441691,-0.8394182805384761,-0.887116668108886,-0.8023785221915002,-0.776695243679423,-0.8394696926989547,0.9804997323804855,1.0,0.06467295666285774,-0.04597575567224056,-0.32747234321880997
MHC-II,-0.09708316438754913,-0.1010842076131031,-0.10918179049312743,-0.058526545287020074,-0.14091835944519174,-0.07508565276626275,-0.06959689885251856,-0.056968979306817845,-0.05483313721488419,0.06664271963873802,0.06467295666285774,0.9999999999999999,0.14889507607198812,-0.11181910733971476
developability,0.05525227974299802,0.06332690101833181,0.0693120632397613,0.03848923370000858,0.05896280096787789,0.016677107011139274,0.06457567669043496,0.07653840668946217,0.046467888416390504,-0.04690750263528833,-0.04597575567224056,0.1488950760719881,0.9999999999999999,0.007807107164147515
seq. liability,0.28899575869608457,0.2868211515035974,0.2814125269841405,0.2801286857250494,0.25246040566319666,0.34724695895877733,0.34919406141012777,0.3149402497564566,0.3357154227101385,-0.31457828871663746,-0.32747234321880997,-0.11181910733971476,0.007807107164147516,1.0


==> figures/reward_pca.csv <==
pc,var,cumvar
1,0.681247580646698,0.681247580646698
2,0.08049468967457811,0.7617422703212761
3,0.06941319599961988,0.831155466320896
4,0.05946836926367843,0.8906238355845744
5,0.04609769731315215,0.9367215328977265
6,0.016554162010259877,0.9532756949079864
7,0.012598598466532943,0.9658742933745194
8,0.010575183271376376,0.9764494766458958
9,0.006898443042181631,0.9833479196880774
10,0.00644564880944776,0.9897935684975252
11,0.00541637217963815,0.9952099406771634
12,0.003162258161762606,0.998372198838926
13,0.0011778290376410017,0.999550027876567
14,0.0004499721234330125,1.0


==> figures/reward_projection.csv <==
arm,step,slot,objective,weight
expanded14_D4,3000,0,stability_esm_if,0.003795
expanded14_D4,3000,0,stability_proteinmpnn_vanilla,0.002379
expanded14_D4,3000,0,stability_proteinmpnn_soluble,0.001973
expanded14_D4,3000,0,stability_proteinmpnn_antibody,0.144245
expanded14_D4,3000,0,stability_proteinmpnn_ca_only,0.001237
expanded14_D4,3000,0,stability_boltzif,0.008687
expanded14_D4,3000,0,naturalness,0.260793
expanded14_D4,3000,0,h3berta,0.261577
expanded14_D4,3000,0,ablang2,0.265934
expanded14_D4,3000,0,trainset_novelty,0.001697
expanded14_D4,3000,0,blosum_novelty,0.00195
expanded14_D4,3000,0,mhc2,0.001482
expanded14_D4,3000,0,developability,0.002962
expanded14_D4,3000,0,sequence_liability,0.041287
expanded14_D4,3000,1,stability_esm_if,0.156782
expanded14_D4,3000,1,stability_proteinmpnn_vanilla,0.193347
expanded14_D4,3000,1,stability_proteinmpnn_soluble,0.146557
expanded14_D4,3000,1,stability_proteinmpnn_antibody,0.128562
expanded14_D4,3000,1,stability_proteinmpnn_ca_only,0.10318
expanded14_D4,3000,1,stability_boltzif,0.1752
expanded14_D4,3000,1,naturalness,0.034298
expanded14_D4,3000,1,h3berta,0.031697
expanded14_D4,3000,1,ablang2,0.018872
expanded14_D4,3000,1,trainset_novelty,0.000473
expanded14_D4,3000,1,blosum_novelty,0.000488
expanded14_D4,3000,1,mhc2,0.002463
expanded14_D4,3000,1,developability,0.004937
expanded14_D4,3000,1,sequence_liability,0.003144
expanded14_D4,3000,2,stability_esm_if,0.012519
expanded14_D4,3000,2,stability_proteinmpnn_vanilla,0.011794
expanded14_D4,3000,2,stability_proteinmpnn_soluble,0.009819
expanded14_D4,3000,2,stability_proteinmpnn_antibody,0.013163
expanded14_D4,3000,2,stability_proteinmpnn_ca_only,0.005288
expanded14_D4,3000,2,stability_boltzif,0.005975
expanded14_D4,3000,2,naturalness,0.031922
expanded14_D4,3000,2,h3berta,0.061249
expanded14_D4,3000,2,ablang2,0.056513
expanded14_D4,3000,2,trainset_novelty,0.005846
expanded14_D4,3000,2,blosum_novelty,0.00528
expanded14_D4,3000,2,mhc2,0.464573
expanded14_D4,3000,2,developability,0.314832
expanded14_D4,3000,2,sequence_liability,0.001226
expanded14_D4,3000,3,stability_esm_if,0.022486
expanded14_D4,3000,3,stability_proteinmpnn_vanilla,0.022998
expanded14_D4,3000,3,stability_proteinmpnn_soluble,0.021902
expanded14_D4,3000,3,stability_proteinmpnn_antibody,0.005576
expanded14_D4,3000,3,stability_proteinmpnn_ca_only,0.012794
expanded14_D4,3000,3,stability_boltzif,0.021129
expanded14_D4,3000,3,naturalness,0.004683
expanded14_D4,3000,3,h3berta,0.005123
expanded14_D4,3000,3,ablang2,0.006388
expanded14_D4,3000,3,trainset_novelty,0.002983
expanded14_D4,3000,3,blosum_novelty,0.002998
expanded14_D4,3000,3,mhc2,0.014319
expanded14_D4,3000,3,developability,0.472072
expanded14_D4,3000,3,sequence_liability,0.384549
expanded14_D5,3000,0,stability_esm_if,0.164468
expanded14_D5,3000,0,stability_proteinmpnn_vanilla,0.169514
expanded14_D5,3000,0,stability_proteinmpnn_soluble,0.123783
expanded14_D5,3000,0,stability_proteinmpnn_antibody,0.071721
expanded14_D5,3000,0,stability_proteinmpnn_ca_only,0.142652
expanded14_D5,3000,0,stability_boltzif,0.140866
expanded14_D5,3000,0,naturalness,0.003417
expanded14_D5,3000,0,h3berta,0.003568
expanded14_D5,3000,0,ablang2,0.002167
expanded14_D5,3000,0,trainset_novelty,0.000674
expanded14_D5,3000,0,blosum_novelty,0.000696
expanded14_D5,3000,0,mhc2,0.002486
expanded14_D5,3000,0,developability,0.172535
expanded14_D5,3000,0,sequence_liability,0.001453
expanded14_D5,3000,1,stability_esm_if,0.010621
expanded14_D5,3000,1,stability_proteinmpnn_vanilla,0.018441
expanded14_D5,3000,1,stability_proteinmpnn_soluble,0.015184
expanded14_D5,3000,1,stability_proteinmpnn_antibody,0.013372
expanded14_D5,3000,1,stability_proteinmpnn_ca_only,0.006835
expanded14_D5,3000,1,stability_boltzif,0.007303
expanded14_D5,3000,1,naturalness,0.019485
expanded14_D5,3000,1,h3berta,0.051273
expanded14_D5,3000,1,ablang2,0.044124
expanded14_D5,3000,1,trainset_novelty,0.004939
expanded14_D5,3000,1,blosum_novelty,0.004755
expanded14_D5,3000,1,mhc2,0.713941
expanded14_D5,3000,1,developability,0.076554
expanded14_D5,3000,1,sequence_liability,0.013174
expanded14_D5,3000,2,stability_esm_if,0.008597
expanded14_D5,3000,2,stability_proteinmpnn_vanilla,0.008869
expanded14_D5,3000,2,stability_proteinmpnn_soluble,0.008747
expanded14_D5,3000,2,stability_proteinmpnn_antibody,0.003627
expanded14_D5,3000,2,stability_proteinmpnn_ca_only,0.007078
expanded14_D5,3000,2,stability_boltzif,0.004883
expanded14_D5,3000,2,naturalness,0.007054
expanded14_D5,3000,2,h3berta,0.02204
expanded14_D5,3000,2,ablang2,0.011365
expanded14_D5,3000,2,trainset_novelty,0.177522
expanded14_D5,3000,2,blosum_novelty,0.186239
expanded14_D5,3000,2,mhc2,0.011411
expanded14_D5,3000,2,developability,0.514017
expanded14_D5,3000,2,sequence_liability,0.028551
expanded14_D5,3000,3,stability_esm_if,0.012067
expanded14_D5,3000,3,stability_proteinmpnn_vanilla,0.005487
expanded14_D5,3000,3,stability_proteinmpnn_soluble,0.004129
expanded14_D5,3000,3,stability_proteinmpnn_antibody,0.153892
expanded14_D5,3000,3,stability_proteinmpnn_ca_only,0.002916
expanded14_D5,3000,3,stability_boltzif,0.027842
expanded14_D5,3000,3,naturalness,0.232859
expanded14_D5,3000,3,h3berta,0.251748
expanded14_D5,3000,3,ablang2,0.250128
expanded14_D5,3000,3,trainset_novelty,0.001623
expanded14_D5,3000,3,blosum_novelty,0.001817
expanded14_D5,3000,3,mhc2,0.002726
expanded14_D5,3000,3,developability,0.051062
expanded14_D5,3000,3,sequence_liability,0.001703
expanded14_D5,3000,4,stability_esm_if,0.023245
expanded14_D5,3000,4,stability_proteinmpnn_vanilla,0.023387
expanded14_D5,3000,4,stability_proteinmpnn_soluble,0.017832
expanded14_D5,3000,4,stability_proteinmpnn_antibody,0.013469
expanded14_D5,3000,4,stability_proteinmpnn_ca_only,0.012925
expanded14_D5,3000,4,stability_boltzif,0.037804
expanded14_D5,3000,4,naturalness,0.077474
expanded14_D5,3000,4,h3berta,0.024764
expanded14_D5,3000,4,ablang2,0.052077
expanded14_D5,3000,4,trainset_novelty,0.004102
expanded14_D5,3000,4,blosum_novelty,0.004437
expanded14_D5,3000,4,mhc2,0.010897
expanded14_D5,3000,4,developability,0.256117
expanded14_D5,3000,4,sequence_liability,0.441471


==> tables/backbone_validation.csv <==
set,span_len,n,seq_len_median,frac_seq_gt_512,ar_teacher_forced,ar_free_running,mlm_all_masked,mlm_leave_one_out,mlm_iterative
uniprot_dev_0to256,1,2000,168,0.0,0.5145,0.5145,0.5265,0.5265,0.5265
uniprot_dev_0to256,2,2000,170,0.0,0.51,0.50125,0.51725,0.526,0.51275
uniprot_dev_0to256,3,2000,170,0.0,0.5021666666666667,0.48516666666666663,0.5091666666666667,0.5255,0.5066666666666666
uniprot_dev_0to256,5,2000,168,0.0,0.5194000000000001,0.4806,0.4879,0.5186000000000001,0.4878
uniprot_dev_0to256,8,2000,171,0.0,0.5280625,0.47675,0.4605625,0.5331875,0.4695625
uniprot_dev_0to256,13,1230,169,0.0,0.5318323952470294,0.45428392745465923,0.40856785490931835,0.5278298936835523,0.4240775484677924
uniprot_dev_0to256,21,761,177,0.0,0.5525937050247168,0.44959639571991744,0.3632438520743383,0.5425818159063888,0.3856454539765972
uniprot_dev_0to256,34,470,175,0.0,0.5521276595744681,0.39981226533166453,0.27822277847309135,0.5345431789737172,0.3040675844806007
uniprot_dev_0to256,50,400,166,0.0,0.54745,0.37329999999999997,0.21695000000000003,0.5443000000000001,0.22575000000000003
uniprot_dev_256to510,1,2000,375,0.0,0.569,0.569,0.6525,0.6525,0.6525
uniprot_dev_256to510,2,2000,373,0.0,0.56375,0.55475,0.6365,0.6405,0.638
uniprot_dev_256to510,3,2000,373,0.0,0.5758333333333333,0.5601666666666667,0.637,0.652,0.6376666666666667
uniprot_dev_256to510,5,2000,374,0.0,0.592,0.5582999999999999,0.6262000000000001,0.6607000000000001,0.63
uniprot_dev_256to510,8,2000,375,0.0,0.579,0.5269375,0.578,0.6498125,0.5940625
uniprot_dev_256to510,13,1230,373,0.0,0.6135709818636649,0.5444652908067542,0.5436522826766729,0.6734834271419637,0.5669793621013134
uniprot_dev_256to510,21,761,379,0.0,0.6124773168137163,0.5139853576121644,0.46029660221513047,0.6627244853263251,0.4956510856642263
uniprot_dev_256to510,34,470,388,0.0,0.6137046307884856,0.47778473091364204,0.3663329161451815,0.6571964956195244,0.39649561952440543
uniprot_dev_256to510,50,400,371,0.0,0.6176999999999999,0.4423,0.30665000000000003,0.67195,0.34305
oas_dev_0to256,1,2000,231,0.0,0.9005,0.9005,0.942,0.942,0.942
oas_dev_0to256,2,2000,231,0.0,0.8885,0.88475,0.932,0.93575,0.9325
oas_dev_0to256,3,2000,232,0.0,0.8961666666666667,0.8845,0.934,0.9381666666666666,0.9345
oas_dev_0to256,5,2000,231,0.0,0.9023,0.8813,0.9365,0.9422,0.9347000000000001
oas_dev_0to256,8,2000,231,0.0,0.898625,0.8618125,0.9269375,0.941125,0.92625
oas_dev_0to256,13,1230,231,0.0,0.9029393370856786,0.8462789243277048,0.9055659787367104,0.9431519699812383,0.9153846153846154
oas_dev_0to256,21,761,231,0.0,0.9009448720355423,0.8162192603716913,0.8683436580939866,0.9411801514298228,0.8924347662849633
oas_dev_0to256,34,470,231,0.0,0.9015644555694619,0.7778473091364206,0.7730913642052566,0.9423028785982478,0.8367959949937424
oas_dev_0to256,50,400,231,0.0,0.90105,0.7341,0.622,0.9445,0.73505
cdrh3_heldout,-1,55,216,0.0,0.3429648952854695,0.12076002944423997,0.3473408038001339,0.4164277867268298,0.3137759276874109


==> tables/backbone_validation_provenance.json <==
{
  "E1": {
    "cdrh3_heldout": {
      "n_sequences": 55,
      "n_tokens": 609,
      "nll_per_token": 2.353836203639339,
      "perplexity": 10.525871759446993
    },
    "oas_dev": {
      "n_sequences": 20000,
      "n_tokens": 509589,
      "nll_per_token": 0.4902069335931343,
      "perplexity": 1.6326540359674409
    },
    "oas_train": {
      "n_sequences": 2000,
      "n_tokens": 52130,
      "nll_per_token": 0.5021928758708997,
      "perplexity": 1.6523406787984398
    },
    "scop_dev": {
      "n_sequences": 10000,
      "n_tokens": 250919,
      "nll_per_token": 1.863695311666847,
      "perplexity": 6.447518394056978
    },
    "scop_train": {
      "n_sequences": 2000,
      "n_tokens": 49595,
      "nll_per_token": 1.1271003875614167,
      "perplexity": 3.086693297218718
    },
    "uniprot_dev": {
      "n_sequences": 10000,
      "n_tokens": 254916,
      "nll_per_token": 1.4073611653314517,
      "perplexity": 4.085161103401297
    }
  },
  "E4": {
    "ar_loops_per_s": 97.08133858311675,
    "ar_seconds": 0.5665352456271648,
    "batch_size": 64,
    "device": "cuda",
    "mean_span_len": 11.072727272727272,
    "median_span_len": 10.0,
    "mlm_loops_per_s": 9.1091389592168,
    "mlm_seconds": 6.03789230203256,
    "n_loops": 55,
    "note": "scoring throughput only; the GFN training-loop memory ceiling is a different quantity and is not measured here",
    "speedup_ar_over_mlm": 10.657575761854858
  },
  "E5": {
    "ar_wins": 34,
    "estimator": "length-1 in-filling span (AR) vs masked marginal (MLM); additive mutant score sum_i [log p(mut) - log p(wt)]",
    "mean_spearman_ar": 0.2907550291224932,
    "mean_spearman_mlm": 0.393955874002278,
    "median_spearman_ar": 0.291752619456769,
    "median_spearman_mlm": 0.4028858156300887,
    "n_assays_scored": 216,
    "n_assays_skipped": 1,
    "proteingym_version": "1.3 (Zenodo 15293562)",
    "skipped": [
      [
        "BRCA2_HUMAN_Erwood_2022_HEK293T",
        "mutated region wider than context"
      ]
    ]
  },
  "checkpoint": "$SCRATCH/amplifyar_350m/checkpoint_1050000 (final step, no best-val selection)",
  "driver": "scripts/validate_span_infilling.py",
  "generator": "paper/scripts/make_backbone_validation_tables.py",
  "git": "e1e7957",
  "launcher": "experiments/validate_span_infilling.sh",
  "matched_pairs": {
    "generation": [
      "ar_free_running",
      "mlm_iterative"
    ],
    "native_conditioned": [
      "ar_teacher_forced",
      "mlm_leave_one_out"
    ]
  },
  "mlm_baseline": "chandar-lab/AMPLIFY_350M",
  "not_a_matched_pair": "mlm_all_masked vs any ar_* (one-shot vs iterative decoding)",
  "recovery_convention": "argmax over the 20 canonical residues; non-canonical counts as a miss; denominator = span length",
  "run_dir": "/Users/jdv/scratch/amplifyar_350m/pretrain_provenance/validation"
}


==> tables/beta_sweep.csv <==
metric,beta1,beta8,beta32
controllability_mhc2,0.020871824322731377,0.12725237286663596,0.24702918172155827
controllability_developability,0.01930748764059723,0.17579343648286933,0.26634000444397654
controllability_naturalness,0.004433954190736755,0.06129842072767868,0.20004766643413704
controllability_stability,0.009225406785712835,0.07590116678039442,0.10302437776067312
mean_abs_diagonal,0.01345966823494455,0.1100613492143946,0.20411030759008625
signal_to_noise,1.4886835412318788,1.4017396146258865,1.5667210941505396
mean_pool_reward,0.43518698831233305,0.521055978395012,0.6558405001772349
top_decile_pool_reward,0.568913517432617,0.6686203749307829,0.7637797069795769
unique_sequence_fraction,0.99998779296875,0.9999526977539063,0.9965744018554688
within_pref_hamming,12.11108650461335,12.00852599022673,11.035286615599393
distinct_mode_fraction,0.9990753173828125,0.9961776733398438,0.9351852416992188
global_objective_coverage,0.1792686306941118,0.20130790090463496,0.2071249229963502
within_pref_local_spread,0.1456610465520874,0.15997537255856847,0.14522037039607627
hypervolume_final,0.5028462647425203,0.8745064071174226,0.9039627707099068
tb_delta_std_final,0.1272331962599759,0.8580217753634287,4.716872702326439
tb_delta_std_slope_last40,-0.044799278784188205,-0.10912877460724638,-0.11523216001078765
n_samples,655360,655360,655360
n_eval_pdbs,20,20,20
n_prefs,64,64,64
tension_mhc2_naturalness,-0.16926944499767826,-0.15489677483850342,-0.11206584773329008
tension_mhc2_stability,-0.05684543577967495,-0.008112202898692068,-0.10690448682603168
prefside_mhc2_naturalness,-0.01854665590131624,-0.17650579225168286,-0.36616099095477067
prefside_mhc2_stability,-0.024169949385240592,-0.17797557488603036,-0.27243773091774115
top_decile_pool_reward_pooled,0.7029210278047238,0.8028571795510406,0.8773830079949141
unique_sequence_fraction_pooled,0.9989700317382812,0.9959060668945312,0.9498748779296875
distinct_mode_fraction_sub64,0.99993896484375,0.9994384765625,0.98052978515625
steps_logged,2028.0,2241.0,2237.0
tb_delta_std_slope_last40_endpoint,-0.13108698225497517,-0.22210935824618847,-0.0019263840486499634
hypervolume_best,0.8306505353793748,0.9062065668536392,0.9134660784123184
sample_r_final,0.628708555452582,0.7067231057626888,0.7869454393170641
sample_r_best,0.6360467388622982,0.7817062699815907,0.8196798472767475
run_state,finished,finished,finished
run_name,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_beta8_dualcond_749pdb_1a2y+_L4-26,fullscale_beta32_dualcond_749pdb_1a2y+_L4-26
n_samples,655360,655360,655360
n_eval_pdbs,20,20,20
n_prefs,64,64,64
tension_mhc2_naturalness,-0.16926944499767826,-0.15489677483850342,-0.11206584773329008
tension_mhc2_stability,-0.05684543577967495,-0.008112202898692068,-0.10690448682603168
prefside_mhc2_naturalness,-0.01854665590131624,-0.17650579225168286,-0.36616099095477067
prefside_mhc2_stability,-0.024169949385240592,-0.17797557488603036,-0.27243773091774115
top_decile_pool_reward_pooled,0.7029210278047238,0.8028571795510406,0.8773830079949141
unique_sequence_fraction_pooled,0.9989700317382812,0.9959060668945312,0.9498748779296875
distinct_mode_fraction_sub64,0.99993896484375,0.9994384765625,0.98052978515625
steps_logged,2028.0,2241.0,2237.0
tb_delta_std_slope_last40_endpoint,-0.13108698225497517,-0.22210935824618847,-0.0019263840486499634
hypervolume_best,0.8306505353793748,0.9062065668536392,0.9134660784123184
sample_r_final,0.628708555452582,0.7067231057626888,0.7869454393170641
sample_r_best,0.6360467388622982,0.7817062699815907,0.8196798472767475
run_state,finished,finished,finished
run_name,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_beta8_dualcond_749pdb_1a2y+_L4-26,fullscale_beta32_dualcond_749pdb_1a2y+_L4-26
n_samples,655360,655360,655360
n_eval_pdbs,20,20,20
n_prefs,64,64,64
tension_mhc2_naturalness,-0.16926944499767826,-0.15489677483850342,-0.11206584773329008
tension_mhc2_stability,-0.05684543577967495,-0.008112202898692068,-0.10690448682603168
prefside_mhc2_naturalness,-0.01854665590131624,-0.17650579225168286,-0.36616099095477067
prefside_mhc2_stability,-0.024169949385240592,-0.17797557488603036,-0.27243773091774115
top_decile_pool_reward_pooled,0.7029210278047238,0.8028571795510406,0.8773830079949141
unique_sequence_fraction_pooled,0.9989700317382812,0.9959060668945312,0.9498748779296875
distinct_mode_fraction_sub64,0.99993896484375,0.9994384765625,0.98052978515625
steps_logged,2028.0,2241.0,2237.0
tb_delta_std_slope_last40_endpoint,-0.13108698225497517,-0.22210935824618847,-0.0019263840486499634
hypervolume_best,0.8306505353793748,0.9062065668536392,0.9134660784123184
sample_r_final,0.628708555452582,0.7067231057626888,0.7869454393170641
sample_r_best,0.6360467388622982,0.7817062699815907,0.8196798472767475
run_state,finished,finished,finished
run_name,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_beta8_dualcond_749pdb_1a2y+_L4-26,fullscale_beta32_dualcond_749pdb_1a2y+_L4-26


==> tables/beta_sweep_provenance.json <==
{
  "git": "7ec80c4",
  "arms": [
    {
      "label": "beta1",
      "run_id": "9kjf0gxh",
      "out_dir": "/network/scratch/v/vivianoj/outputs/fullscale_lr1e4_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.0001",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30,
      "eval_pdbs_seen_in_training": [
        "3qnz",
        "5uek",
        "5xcr",
        "6b0s",
        "6dfj",
        "7ekk",
        "7n0x",
        "7nx6",
        "7u8c",
        "8dgv"
      ],
      "n_eval_pdbs_seen_in_training": 10
    },
    {
      "label": "beta8",
      "run_id": "xmbmeopl",
      "out_dir": "/network/scratch/v/vivianoj/outputs/fullscale_beta8_dualcond",
      "sample_beta": "8",
      "pi_lr": "0.0001",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 35,
      "eval_pdbs_seen_in_training": [
        "2ny2",
        "3mlr",
        "3qnz",
        "3thm",
        "5u3n",
        "5uek",
        "5xcr",
        "6b0s",
        "6dfj",
        "7ekk",
        "7n0x",
        "7nx6",
        "7u8c",
        "8dgv"
      ],
      "n_eval_pdbs_seen_in_training": 14
    },
    {
      "label": "beta32",
      "run_id": "x1w7557j",
      "out_dir": "/network/scratch/v/vivianoj/outputs/fullscale_beta32_dualcond",
      "sample_beta": "32",
      "pi_lr": "0.0001",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 35,
      "eval_pdbs_seen_in_training": [
        "2ny2",
        "3mlr",
        "3qnz",
        "3thm",
        "5u3n",
        "5uek",
        "5xcr",
        "6b0s",
        "6dfj",
        "7ekk",
        "7n0x",
        "7nx6",
        "7u8c",
        "8dgv"
      ],
      "n_eval_pdbs_seen_in_training": 14
    }
  ],
  "warnings": [
    "arms do NOT share a split: exclusion counts differ (beta1=30, beta8=35, beta32=35)",
    "eval targets were in training, so they are not held out (beta1: 10, beta8: 14, beta32: 14)"
  ],
  "eval_pdbs": [
    "1p2c",
    "2ny2",
    "3mlr",
    "3qnz",
    "3thm",
    "5u3n",
    "5uek",
    "5vjq",
    "5xcr",
    "6b0s",
    "6dfj",
    "6j5d",
    "6plk",
    "6x8u",
    "7ekk",
    "7n0x",
    "7nx6",
    "7q4q",
    "7u8c",
    "8dgv"
  ],
  "metrics": {
    "beta1": {
      "n_samples": 655360,
      "n_eval_pdbs": 20,
      "n_prefs": 64,
      "controllability_mhc2": 0.020871824322731377,
      "controllability_developability": 0.01930748764059723,
      "controllability_naturalness": 0.004433954190736755,
      "controllability_stability": 0.009225406785712835,
      "mean_abs_diagonal": 0.01345966823494455,
      "signal_to_noise": 1.4886835412318788,
      "pref_reward_matrix": [
        [
          0.020871824322731377,
          -0.0011290782014415615,
          -0.01854665590131624,
          -0.024169949385240592
        ],
        [
          0.004432538982546088,
          0.01930748764059723,
          0.0055885136276260525,
          0.00849192931950297
        ],
        [
          -0.011011687915674005,
          -0.010744388936519274,
          0.004433954190736755,
          0.004324272957024872
        ],
        [
          -0.01044199226306453,
          -0.003848628356755356,
          0.005766236073576404,
          0.009225406785712835
        ]
      ],
      "objective_matrix": [
        [
          1.0,
          0.3429992761283765,
          -0.16926944499767826,
          -0.05684543577967495
        ],
        [
          0.3429992761283765,
          0.9999999999999999,
          -0.0420919321251051,
          0.08080399819708557
        ],
        [
          -0.16926944499767826,
          -0.0420919321251051,
          0.9999999999999999,
          0.3196661542548248
        ],
        [
          -0.05684543577967494,
          0.08080399819708557,
          0.3196661542548248,
          1.0
        ]
      ],
      "tension_mhc2_naturalness": -0.16926944499767826,
      "tension_mhc2_stability": -0.05684543577967495,
      "prefside_mhc2_naturalness": -0.01854665590131624,
      "prefside_mhc2_stability": -0.024169949385240592,
      "mean_pool_reward": 0.43518698831233305,
      "top_decile_pool_reward": 0.568913517432617,
      "top_decile_pool_reward_pooled": 0.7029210278047238,
      "unique_sequence_fraction": 0.99998779296875,
      "unique_sequence_fraction_pooled": 0.9989700317382812,
      "global_objective_coverage": 0.1792686306941118,
      "within_pref_local_spread": 0.1456610465520874,
      "within_pref_hamming": 12.11108650461335,
      "distinct_mode_fraction": 0.9990753173828125,
      "distinct_mode_fraction_sub64": 0.99993896484375,
      "tb_delta_std_final": 0.1272331962599759,
      "steps_logged": 2028.0,
      "tb_delta_std_slope_last40": -0.044799278784188205,
      "tb_delta_std_slope_last40_endpoint": -0.13108698225497517,
      "hypervolume_final": 0.5028462647425203,
      "hypervolume_best": 0.8306505353793748,
      "sample_r_final": 0.628708555452582,
      "sample_r_best": 0.6360467388622982,
      "run_state": "finished",
      "run_name": "fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26"
    },
    "beta8": {
      "n_samples": 655360,
      "n_eval_pdbs": 20,
      "n_prefs": 64,
      "controllability_mhc2": 0.12725237286663596,
      "controllability_developability": 0.17579343648286933,
      "controllability_naturalness": 0.06129842072767868,
      "controllability_stability": 0.07590116678039442,
      "mean_abs_diagonal": 0.1100613492143946,
      "signal_to_noise": 1.4017396146258865,
      "pref_reward_matrix": [
        [
          0.12725237286663596,
          -0.03608145798929549,
          -0.17650579225168286,
          -0.17797557488603036
        ],
        [
          0.06934554313354896,
          0.17579343648286933,
          0.04370743208012586,
          0.0629494016650956
        ],
        [
          -0.08951316000639155,
          -0.08624358888445173,
          0.06129842072767868,
          0.02943052567630348
        ],
        [
          -0.08121202514717643,
          -0.028859782331716453,
          0.06038793339002723,
          0.07590116678039442
        ]
      ],
      "objective_matrix": [
        [
          0.9999999999999999,
          0.3603573158051171,
          -0.15489677483850342,
          -0.008112202898692068
        ],
        [
          0.3603573158051171,
          1.0,
          0.009094593412481922,
          0.12905823095943567
        ],
        [
          -0.15489677483850342,
          0.009094593412481922,
          0.9999999999999999,
          0.3380398676834244
        ],
        [
          -0.008112202898692068,
          0.12905823095943567,
          0.3380398676834244,
          1.0
        ]
      ],
      "tension_mhc2_naturalness": -0.15489677483850342,
      "tension_mhc2_stability": -0.008112202898692068,
      "prefside_mhc2_naturalness": -0.17650579225168286,
      "prefside_mhc2_stability": -0.17797557488603036,
      "mean_pool_reward": 0.521055978395012,
      "top_decile_pool_reward": 0.6686203749307829,
      "top_decile_pool_reward_pooled": 0.8028571795510406,
      "unique_sequence_fraction": 0.9999526977539063,
      "unique_sequence_fraction_pooled": 0.9959060668945312,
      "global_objective_coverage": 0.20130790090463496,
      "within_pref_local_spread": 0.15997537255856847,
      "within_pref_hamming": 12.00852599022673,
      "distinct_mode_fraction": 0.9961776733398438,
      "distinct_mode_fraction_sub64": 0.9994384765625,
      "tb_delta_std_final": 0.8580217753634287,
      "steps_logged": 2241.0,
      "tb_delta_std_slope_last40": -0.10912877460724638,
      "tb_delta_std_slope_last40_endpoint": -0.22210935824618847,
      "hypervolume_final": 0.8745064071174226,
      "hypervolume_best": 0.9062065668536392,
      "sample_r_final": 0.7067231057626888,
      "sample_r_best": 0.7817062699815907,
      "run_state": "finished",
      "run_name": "fullscale_beta8_dualcond_749pdb_1a2y+_L4-26"
    },
    "beta32": {
      "n_samples": 655360,
      "n_eval_pdbs": 20,
      "n_prefs": 64,
      "controllability_mhc2": 0.24702918172155827,
      "controllability_developability": 0.26634000444397654,
      "controllability_naturalness": 0.20004766643413704,
      "controllability_stability": 0.10302437776067312,
      "mean_abs_diagonal": 0.20411030759008625,
      "signal_to_noise": 1.5667210941505396,
      "pref_reward_matrix": [
        [
          0.24702918172155827,
          -0.048660126473630654,
          -0.36616099095477067,
          -0.27243773091774115
        ],
        [
          0.14191275057495908,
          0.26634000444397654,
          -0.029408726849822913,
          0.005652575758735114
        ],
        [
          -0.2036799806563999,
          -0.14582829329484767,
          0.20004766643413704,
          0.12198533937652166
        ],
        [
          -0.08877894579479328,
          0.006455834248103834,
          0.1323824937457533,
          0.10302437776067312
        ]
      ],
      "objective_matrix": [
        [
          1.0,
          0.16476837268471425,
          -0.11206584773329008,
          -0.10690448682603168
        ],
        [
          0.16476837268471425,
          0.9999999999999999,
          -0.030033014556674748,
          0.10688917171635291
        ],
        [
          -0.11206584773329008,
          -0.030033014556674745,
          1.0,
          0.491342222475332
        ],
        [
          -0.10690448682603168,
          0.10688917171635291,
          0.49134222247533194,
          1.0
        ]
      ],
      "tension_mhc2_naturalness": -0.11206584773329008,
      "tension_mhc2_stability": -0.10690448682603168,
      "prefside_mhc2_naturalness": -0.36616099095477067,
      "prefside_mhc2_stability": -0.27243773091774115,
      "mean_pool_reward": 0.6558405001772349,
      "top_decile_pool_reward": 0.7637797069795769,
      "top_decile_pool_reward_pooled": 0.8773830079949141,
      "unique_sequence_fraction": 0.9965744018554688,
      "unique_sequence_fraction_pooled": 0.9498748779296875,
      "global_objective_coverage": 0.2071249229963502,
      "within_pref_local_spread": 0.14522037039607627,
      "within_pref_hamming": 11.035286615599393,
      "distinct_mode_fraction": 0.9351852416992188,
      "distinct_mode_fraction_sub64": 0.98052978515625,
      "tb_delta_std_final": 4.716872702326439,
      "steps_logged": 2237.0,
      "tb_delta_std_slope_last40": -0.11523216001078765,
      "tb_delta_std_slope_last40_endpoint": -0.0019263840486499634,
      "hypervolume_final": 0.9039627707099068,
      "hypervolume_best": 0.9134660784123184,
      "sample_r_final": 0.7869454393170641,
      "sample_r_best": 0.8196798472767475,
      "run_state": "finished",
      "run_name": "fullscale_beta32_dualcond_749pdb_1a2y+_L4-26"
    }
  }
}

==> tables/binding_settings.csv <==
pipeline,setting,value,source
funnel,stages,stage0_liability stage1_self_consistency stage2_developability stage3_confidence stage3c_assemble stage4_rosetta stage4_foldx,full_cascade.yaml
funnel,assembly_fold_source,chai,full_cascade.yaml
funnel,assembly_reference,True,full_cascade.yaml
funnel,rosetta_relax_repeats,5,full_cascade.yaml
funnel,rosetta_coord_dev,0.5,full_cascade.yaml
funnel,rosetta_coord_cst_weight,1.0,full_cascade.yaml
funnel,constraint_type,coordinate,relax_interface.xml
funnel,constraint_CA_only,1,relax_interface.xml
funnel,constraint_bound_width,0.0,relax_interface.xml
funnel,relax_task_operations,"commandline_init,restrict_to_repacking",relax_interface.xml
funnel,relax_scorefxn,ref2015 + coordinate_constraint,relax_interface.xml
funnel,score_scorefxn,ref2015,relax_interface.xml
funnel,relax_cst_scoretype,coordinate_constraint,relax_interface.xml
funnel,interface_packstat,1,relax_interface.xml
funnel,interface_pack_separated,1,relax_interface.xml
funnel,interface_pack_input,0,relax_interface.xml
funnel,rosetta_timeout_s,86400,rosetta.py
funnel,foldx_timeout_s,1800.0,foldx.py
funnel,foldx_num_runs,1,foldx.py
funnel,b3_rule,cluster_log,full_cascade.yaml
funnel,b3_k,1000,full_cascade.yaml
funnel,b4_rule,confidence_within_agreement,full_cascade.yaml
funnel,b4_k,250,full_cascade.yaml
funnel,rank_combine,single,full_cascade.yaml
funnel,rank_by,stage4_rosetta,full_cascade.yaml
funnel,rank_score_key,ddg,full_cascade.yaml
funnel,rank_descending,False,full_cascade.yaml
funnel,liability_reject_on_hard_flag,True,full_cascade.yaml
superseded,flexddg_backrub_trials,35000,configs/postfilter/full_affinity_rosetta.yaml@962641b^
superseded,flexddg_backrub_stride,7000,configs/postfilter/full_affinity_rosetta.yaml@962641b^
cofold,stages,stage0_liability stage1_self_consistency stage2_developability cofold score_foldx score_rosetta,cofold.yaml
cofold,cofold_num_diffn_samples,5,cofold.yaml
cofold,cofold_min_interface_contacts,1,cofold.yaml
cofold,cofold_rosetta_relax_repeats,5,cofold.yaml
cofold,cofold_rosetta_coord_dev,0.5,cofold.yaml
cofold,cofold_cartesian_ddg,False,cofold.yaml
cofold,constraint_type,CA-CA distance,cofold_relax.xml
cofold,constraint_max_distance,9,cofold_relax.xml
cofold,constraint_min_seq_sep,0,cofold_relax.xml
cofold,constraint_cst_weight,0.0,cofold_relax.xml
cofold,constraint_CA_only,1,cofold_relax.xml
cofold,relax_ramp_down_constraints,true,cofold_relax.xml
cofold,relax_task_operations,"commandline_init,restrict_to_repacking",cofold_relax.xml
cofold,relax_scorefxn,ref2015 + atom_pair_constraint,cofold_relax.xml
cofold,relax_cst_scoretype,atom_pair_constraint,cofold_relax.xml
cofold,scorefxn_cst_weight,1.0,cofold_relax.xml
cofold,mover_cst_weight,0.0,cofold_relax.xml
cofold,nstruct,1,rosetta.py
cofold,interface_packstat,1,cofold_interface_analyze.xml
cofold,interface_pack_separated,1,cofold_interface_analyze.xml
cofold,interface_pack_input,0,cofold_interface_analyze.xml
cofold,cartesian_iterations,3,rosetta.py
cofold,cartesian_bbnbrs,1,rosetta.py
cofold,cartesian_fa_max_dis,9.0,rosetta.py
cofold,cartesian_weights,ref2015_cart,rosetta.py
cofold,rosetta_weights,ref2015,rosetta.py
cofold,rosetta_timeout_s,86400,rosetta.py
cofold,liability_reject_on_hard_flag,False,cofold.yaml
cofold,rank_by,ABSENT,cofold.yaml
cofold,carry_forward,ABSENT,cofold.yaml


==> tables/binding_settings_provenance.json <==
{
  "generator": "paper/scripts/make_binding_settings_macros.py",
  "git_commit": "0755777e9ae0f6765c41d87b71805807a4b57fac",
  "inputs": [
    "configs/postfilter/full_cascade.yaml",
    "configs/postfilter/cofold.yaml",
    "postfilter/backends/data/relax_interface.xml",
    "postfilter/backends/data/cofold_relax.xml",
    "postfilter/backends/data/cofold_interface_analyze.xml",
    "postfilter/backends/rosetta.py",
    "postfilter/backends/foldx.py"
  ],
  "superseded_flexddg": {
    "commit_that_deleted_it": "962641b",
    "read_from": "configs/postfilter/full_affinity_rosetta.yaml@962641b^",
    "trials": 35000,
    "stride": 7000
  },
  "asserted": {
    "relax_interface.xml use_distance_cst": "0",
    "cofold_relax.xml use_distance_cst": "1",
    "pack_separated both protocols": "1",
    "relax_interface.xml relax reweight": {
      "coordinate_constraint": "%%coord_cst_weight%%"
    },
    "cofold_relax.xml relax reweight": {
      "atom_pair_constraint": "1.0"
    }
  },
  "caveats": [
    "Every value is a CONFIGURED setting, not a measurement. The FoldX num_runs default is recorded but has no effect on either pipeline: it is a BuildModel flag and neither pipeline calls BuildModel.",
    "PostFilterConfig defaults agree with the YAMLs for every relax parameter here; a launcher that overrides one via stage_kwargs is not read by this generator and would not appear.",
    "cofold_cartesian_ddg is a pilot cross-check and is False in the shipped config, so no cartesian_ddg value is reported for the campaign."
  ],
  "postfilter_config_defaults": {
    "rosetta_relax_repeats": 5,
    "rosetta_coord_dev": 0.5,
    "rosetta_coord_cst_weight": 1.0,
    "cofold_rosetta_relax_repeats": 5,
    "cofold_rosetta_coord_dev": 0.5,
    "cofold_num_diffn_samples": 5,
    "cofold_min_interface_contacts": 1,
    "cofold_cartesian_ddg": false,
    "rank_combine": "single"
  },
  "rows": [
    {
      "pipeline": "funnel",
      "setting": "stages",
      "value": "stage0_liability stage1_self_consistency stage2_developability stage3_confidence stage3c_assemble stage4_rosetta stage4_foldx",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "assembly_fold_source",
      "value": "chai",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "assembly_reference",
      "value": true,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rosetta_relax_repeats",
      "value": 5,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rosetta_coord_dev",
      "value": 0.5,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rosetta_coord_cst_weight",
      "value": 1.0,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "constraint_type",
      "value": "coordinate",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "constraint_CA_only",
      "value": "1",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "constraint_bound_width",
      "value": "0.0",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "relax_task_operations",
      "value": "commandline_init,restrict_to_repacking",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "relax_scorefxn",
      "value": "ref2015 + coordinate_constraint",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "score_scorefxn",
      "value": "ref2015",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "relax_cst_scoretype",
      "value": "coordinate_constraint",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "interface_packstat",
      "value": "1",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "interface_pack_separated",
      "value": "1",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "interface_pack_input",
      "value": "0",
      "source": "relax_interface.xml"
    },
    {
      "pipeline": "funnel",
      "setting": "rosetta_timeout_s",
      "value": 86400,
      "source": "rosetta.py"
    },
    {
      "pipeline": "funnel",
      "setting": "foldx_timeout_s",
      "value": 1800.0,
      "source": "foldx.py"
    },
    {
      "pipeline": "funnel",
      "setting": "foldx_num_runs",
      "value": 1,
      "source": "foldx.py"
    },
    {
      "pipeline": "funnel",
      "setting": "b3_rule",
      "value": "cluster_log",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "b3_k",
      "value": 1000,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "b4_rule",
      "value": "confidence_within_agreement",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "b4_k",
      "value": 250,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rank_combine",
      "value": "single",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rank_by",
      "value": "stage4_rosetta",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rank_score_key",
      "value": "ddg",
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "rank_descending",
      "value": false,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "funnel",
      "setting": "liability_reject_on_hard_flag",
      "value": true,
      "source": "full_cascade.yaml"
    },
    {
      "pipeline": "superseded",
      "setting": "flexddg_backrub_trials",
      "value": 35000,
      "source": "configs/postfilter/full_affinity_rosetta.yaml@962641b^"
    },
    {
      "pipeline": "superseded",
      "setting": "flexddg_backrub_stride",
      "value": 7000,
      "source": "configs/postfilter/full_affinity_rosetta.yaml@962641b^"
    },
    {
      "pipeline": "cofold",
      "setting": "stages",
      "value": "stage0_liability stage1_self_consistency stage2_developability cofold score_foldx score_rosetta",
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "cofold_num_diffn_samples",
      "value": 5,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "cofold_min_interface_contacts",
      "value": 1,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "cofold_rosetta_relax_repeats",
      "value": 5,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "cofold_rosetta_coord_dev",
      "value": 0.5,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "cofold_cartesian_ddg",
      "value": false,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "constraint_type",
      "value": "CA-CA distance",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "constraint_max_distance",
      "value": "9",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "constraint_min_seq_sep",
      "value": "0",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "constraint_cst_weight",
      "value": "0.0",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "constraint_CA_only",
      "value": "1",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "relax_ramp_down_constraints",
      "value": "true",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "relax_task_operations",
      "value": "commandline_init,restrict_to_repacking",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "relax_scorefxn",
      "value": "ref2015 + atom_pair_constraint",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "relax_cst_scoretype",
      "value": "atom_pair_constraint",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "scorefxn_cst_weight",
      "value": "1.0",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "mover_cst_weight",
      "value": "0.0",
      "source": "cofold_relax.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "nstruct",
      "value": "1",
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "interface_packstat",
      "value": "1",
      "source": "cofold_interface_analyze.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "interface_pack_separated",
      "value": "1",
      "source": "cofold_interface_analyze.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "interface_pack_input",
      "value": "0",
      "source": "cofold_interface_analyze.xml"
    },
    {
      "pipeline": "cofold",
      "setting": "cartesian_iterations",
      "value": 3,
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "cartesian_bbnbrs",
      "value": "1",
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "cartesian_fa_max_dis",
      "value": "9.0",
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "cartesian_weights",
      "value": "ref2015_cart",
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "rosetta_weights",
      "value": "ref2015",
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "rosetta_timeout_s",
      "value": 86400,
      "source": "rosetta.py"
    },
    {
      "pipeline": "cofold",
      "setting": "liability_reject_on_hard_flag",
      "value": false,
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "rank_by",
      "value": "ABSENT",
      "source": "cofold.yaml"
    },
    {
      "pipeline": "cofold",
      "setting": "carry_forward",
      "value": "ABSENT",
      "source": "cofold.yaml"
    }
  ]
}


==> tables/conditioning_provenance.json <==
{
  "A_source": "each arm's eval_test/prefs.npz weight_matrix (EMA target copy)",
  "arms": {
    "expanded14_D4": "/Users/jdv/scratch/outputs/expanded14_D4/eval_test",
    "expanded14_D5": "/Users/jdv/scratch/outputs/expanded14_D5/eval_test",
    "gflownet": "/Users/jdv/scratch/outputs/scaffold_beta8_dualcond/eval_test"
  },
  "caveats": [
    "gflownet scores 9 objectives; the slot arms score 14. Selectivity rows are within-arm diagnostics and do not compare across arms.",
    "Marginal response is a Spearman rank correlation; the partial (OLS) estimator is on a different scale and is not reported beside it."
  ],
  "embedding_steering": "paper/figures/landscape/landscape_preference.csv",
  "generator": "paper/scripts/make_conditioning_figures.py",
  "git": "e1e7957",
  "n_targets": 45,
  "pool_controllability": "paper/figures/landscape/landscape_controllability.csv",
  "selectivity_json": "/Users/jdv/scratch/outputs/comparisons/steerability/axis_selectivity.json"
}


==> tables/conditioning_steerability.csv <==
arm,axis,content,on_target,off_target,selectivity,alignment,top_responder,selectivity_null,embed_r2,embed_ratio,embed_z,n_targets,n_objectives,D
expanded14_D4,slot0,likelihood 0.27 + likelihood 0.26,0.6164559385626569,-0.14028186136246137,0.7567377999251182,0.6747252747252748,naturalness,,0.0016930027860836,18.49533787667213,45.15172477498346,45,14,4
expanded14_D4,slot1,stability 0.19 + stability 0.18,0.4079618135727904,-0.09124173617108679,0.49920354974387715,0.9340659340659341,stability_esm_if,,0.0014105240729849,15.590221085189985,46.826815111350705,45,14,4
expanded14_D4,slot2,mhc2 0.46 + developability 0.31,0.4282468286972297,-0.3986575321373012,0.8269043608345309,0.03296703296703297,mhc2,,0.002437358462888,27.144923552118,82.7305830462941,45,14,4
expanded14_D4,slot3,developability 0.47 + sequence_liability 0.38,0.5822353135828527,0.08557533339891375,0.496659980183939,0.4461538461538462,sequence_liability,,0.001145212596343,13.623326636793395,44.00621491166861,45,14,4
expanded14_D5,slot0,developability 0.17 + stability 0.17,0.2925900756182412,-0.02106145528359881,0.31365153090184,0.7494505494505495,stability_esm_if,,0.0006064101968897,6.757132469627441,20.85943200023539,45,14,5
expanded14_D5,slot1,mhc2 0.71 + developability 0.08,0.3854795761832424,-0.3439413199507042,0.7294208961339466,0.24395604395604395,mhc2,,0.0011264751195049,12.550877365401051,37.12422446450335,45,14,5
expanded14_D5,slot2,developability 0.51 + novelty 0.19,0.5009314598823478,-0.1947168708975717,0.6956483307799195,0.7978021978021979,developability,,0.0012911680909181,14.126343051412842,48.70347632376617,45,14,5
expanded14_D5,slot3,likelihood 0.25 + likelihood 0.25,0.47017260014965434,-0.0633175593916048,0.5334901595412591,0.7186813186813187,naturalness,,0.0015684721651654,17.46262230028968,53.393453334490985,45,14,5
expanded14_D5,slot4,sequence_liability 0.44 + developability 0.26,0.47619186287615484,0.07948198858199647,0.3967098742941584,0.7230769230769231,sequence_liability,,0.0009274831913713,10.338778893811156,31.783329629768303,45,14,5
gflownet,mhc2,mhc2 1.00,0.6272842897842899,-0.8483798840048841,1.4756641737891738,0.5477225575051662,mhc2,-0.018367251065074322,0.0020782629560893,24.42220524422094,78.7487539423859,45,9,4
gflownet,developability,developability 1.00,0.9405555555555556,0.3345861314611315,0.6059694240944241,0.5477225575051662,developability,0.00529008673699255,0.0053056732791079,60.418308910543075,185.59881635193904,45,9,4
gflownet,naturalness,likelihood 1.00,0.3882458282458282,0.07642679080179084,0.3118190374440374,0.5477225575051662,naturalness,-0.0006066450180903433,0.0020314666637742,22.88518946845679,78.34577757568361,45,9,4
gflownet,stability,stability 0.17 + stability 0.17,0.2816403812237146,-0.0972283272283272,0.3788687084520418,0.4564354645876384,stability_boltzif,-0.019247620646374957,0.0014463952870479,16.65825752253558,51.83458739111771,45,9,4


==> tables/contact_plddt.csv <==
arm,pdb,n,mean_plddt_h3_contact,mean_plddt_h3_all,mean_plddt_fv,mean_frac_h3_contact,mean_n_h3_contact
expanded14_D4,1a2y,250,79.0382,85.8999,94.0570,0.1744,1.7440
expanded14_D4,1fe8,250,83.9256,87.9867,94.3003,0.4467,4.0200
expanded14_D4,1ic7,250,80.2422,85.4172,95.6975,0.2251,1.5760
expanded14_D4,1iqd,250,80.1978,81.9316,93.0634,0.7312,7.3120
expanded14_D4,1osp,250,73.0200,80.5898,93.9417,0.4934,6.9080
expanded14_D4,1uj3,250,81.4273,85.3741,94.9478,0.4656,4.6560
expanded14_D4,2adf,250,79.0874,84.3569,95.5195,0.4673,5.1400
expanded14_D4,2b2x,250,73.0952,80.6159,93.6957,0.3963,4.7560
expanded14_D4,2cmr,250,74.5217,80.5676,93.7982,0.5333,6.4000
expanded14_D4,2dd8,250,80.3635,85.9153,94.5802,0.4313,4.7440
expanded14_D4,2xqy,250,82.1414,84.7906,93.6107,0.5011,5.5120
expanded14_D4,2xwt,250,77.9829,81.7380,93.5453,0.6117,7.3400
expanded14_D4,2ypv,250,71.4028,76.6294,91.9773,0.5243,6.2920
expanded14_D4,3bn9,250,62.2447,69.8031,92.8750,0.5811,12.2040
expanded14_D4,3cx5,250,75.8456,79.0815,93.2004,0.5765,8.6480
expanded14_D4,3ffd,250,81.6779,86.3611,95.5742,0.5415,5.9560
expanded14_D4,3hi6,250,72.6372,78.9029,94.4545,0.5462,7.1000
expanded14_D4,3l95,250,77.0940,82.9103,95.5045,0.5427,6.5120
expanded14_D4,3mxw,250,72.2906,80.3128,93.9576,0.4317,5.1800
expanded14_D4,3nid,250,75.4967,80.2561,95.0082,0.5153,6.1840
expanded14_D4,3o2d,250,66.2278,74.3403,93.0890,0.4541,6.8120
expanded14_D4,3rkd,250,74.4425,80.9525,93.9887,0.4612,7.3800
expanded14_D4,3s35,250,86.2202,89.2655,96.1315,0.5848,5.8480
expanded14_D4,3w9e,250,67.9421,72.3781,91.7690,0.6789,10.1840
expanded14_D4,4cmh,250,69.0252,76.1706,93.2308,0.5212,6.7760
expanded14_D4,4dtg,250,71.3998,79.5579,94.3743,0.3749,5.2480
expanded14_D4,4etq,250,75.5169,81.8340,93.5777,0.3863,4.6360
expanded14_D4,4g6j,249,80.6752,84.5022,94.6157,0.5487,6.0361
expanded14_D4,4g6m,250,78.4446,84.9186,93.7059,0.3203,3.8440
expanded14_D4,4lvn,249,75.7868,80.7259,92.4685,0.5261,6.8394
expanded14_D4,4ot1,250,59.5535,67.1025,89.8001,0.5675,13.6200
expanded14_D4,4qci,250,72.7169,81.3797,95.0816,0.3175,4.1280
expanded14_D4,4xnq,250,67.5654,75.8534,91.2987,0.4520,7.2320
expanded14_D4,4ydk,250,58.0686,68.2095,91.8762,0.4889,10.7560
expanded14_D4,5b8c,250,75.6298,82.8769,95.3825,0.4095,5.3240
expanded14_D4,5d93,250,80.9474,85.6664,94.7748,0.2382,2.1440
expanded14_D4,5d96,250,80.6602,85.0338,95.2645,0.5537,6.6440
expanded14_D4,5en2,250,64.8348,73.5006,93.0572,0.4341,7.3800
expanded14_D4,5f9o,250,66.1259,74.3501,92.2051,0.4136,6.2040
expanded14_D4,5ggs,249,77.3719,82.2659,95.4309,0.5950,7.7349
expanded14_D4,5hi4,250,82.7257,87.7512,95.7936,0.4167,4.5840
expanded14_D4,5j13,250,72.0016,78.0103,94.4531,0.4656,6.9840
expanded14_D4,5l6y,250,68.4874,76.1053,91.9783,0.4381,6.5720
expanded14_D4,5mes,250,78.5999,82.8105,95.2653,0.4020,4.8240
expanded14_D4,5nuz,250,71.2651,78.9645,94.0161,0.3914,5.0880
expanded14_D5,1a2y,250,78.0370,85.2593,94.0211,0.1732,1.7320
expanded14_D5,1fe8,250,82.9551,87.2314,94.1358,0.4471,4.0240
expanded14_D5,1ic7,250,79.8437,85.3613,95.6710,0.2126,1.4880
expanded14_D5,1iqd,250,79.5073,81.2291,92.9496,0.7264,7.2640
expanded14_D5,1osp,250,72.0252,79.6252,93.8057,0.4963,6.9480
expanded14_D5,1uj3,250,80.7745,84.7237,94.8628,0.4688,4.6880
expanded14_D5,2adf,250,78.0784,83.4851,95.3844,0.4698,5.1680
expanded14_D5,2b2x,249,72.8107,80.3223,93.6197,0.3899,4.6787
expanded14_D5,2cmr,250,73.7133,79.6322,93.6526,0.5397,6.4760
expanded14_D5,2dd8,250,80.1195,85.6552,94.5257,0.4335,4.7680
expanded14_D5,2xqy,250,81.2049,84.1202,93.4960,0.4949,5.4440
expanded14_D5,2xwt,249,77.5701,81.4974,93.4750,0.6088,7.3052
expanded14_D5,2ypv,250,71.0313,76.3546,91.9529,0.5273,6.3280
expanded14_D5,3bn9,250,61.6054,69.1623,92.7095,0.5691,11.9520
expanded14_D5,3cx5,250,75.3171,78.8011,93.2328,0.5677,8.5160
expanded14_D5,3ffd,250,80.8714,85.5585,95.4639,0.5404,5.9440
expanded14_D5,3hi6,250,72.9560,79.1413,94.4575,0.5446,7.0800
expanded14_D5,3l95,250,76.6118,82.3009,95.3643,0.5457,6.5480
expanded14_D5,3mxw,250,72.1907,80.1468,93.9188,0.4390,5.2680
expanded14_D5,3nid,250,75.6655,80.3765,95.0242,0.5150,6.1800
expanded14_D5,3o2d,250,65.6994,73.7674,92.9928,0.4456,6.6840
expanded14_D5,3rkd,250,75.0217,81.3157,94.0371,0.4577,7.3240
expanded14_D5,3s35,250,86.7757,89.6368,96.1843,0.5832,5.8320
expanded14_D5,3w9e,250,67.8930,72.1927,91.7420,0.6808,10.2120
expanded14_D5,4cmh,250,68.3749,75.2832,93.0411,0.5206,6.7680
expanded14_D5,4dtg,250,71.5065,79.6534,94.4237,0.3751,5.2520
expanded14_D5,4etq,250,75.1110,81.5801,93.5918,0.3860,4.6320
expanded14_D5,4g6j,250,80.1754,84.0361,94.5644,0.5356,5.8920
expanded14_D5,4g6m,250,79.5202,85.5985,93.8382,0.3210,3.8520
expanded14_D5,4lvn,250,75.6406,80.4661,92.4480,0.5289,6.8760
expanded14_D5,4ot1,250,58.5055,65.8670,89.5851,0.5648,13.5560
expanded14_D5,4qci,250,72.1697,80.8482,94.9685,0.3305,4.2960
expanded14_D5,4xnq,250,67.1548,75.5718,91.3090,0.4517,7.2280
expanded14_D5,4ydk,250,58.2448,68.2227,91.8921,0.4833,10.6320
expanded14_D5,5b8c,250,74.7260,82.0081,95.2278,0.4157,5.4040
expanded14_D5,5d93,250,79.9721,84.7033,94.6290,0.2409,2.1680
expanded14_D5,5d96,250,79.7412,84.1210,95.1416,0.5577,6.6920
expanded14_D5,5en2,250,64.4927,72.9338,92.9953,0.4372,7.4320
expanded14_D5,5f9o,250,65.8884,74.1224,92.0976,0.4195,6.2920
expanded14_D5,5ggs,249,77.1177,82.0651,95.3680,0.6009,7.8112
expanded14_D5,5hi4,249,81.6463,86.9009,95.7106,0.4137,4.5502
expanded14_D5,5j13,250,71.4475,77.5089,94.3520,0.4643,6.9640
expanded14_D5,5l6y,250,68.0278,75.4826,91.8035,0.4283,6.4240
expanded14_D5,5mes,250,77.4040,82.1139,95.1628,0.3993,4.7920
expanded14_D5,5nuz,250,70.9381,78.5441,93.9650,0.3972,5.1640
gflownet,1a2y,249,79.0993,85.9361,94.1491,0.1884,1.8835
gflownet,1fe8,250,82.1617,86.4547,94.0628,0.4507,4.0560
gflownet,1ic7,250,79.9622,85.1945,95.6813,0.2337,1.6360
gflownet,1iqd,250,79.9235,81.6410,93.1089,0.7368,7.3680
gflownet,1osp,250,72.6813,80.5993,94.0022,0.4806,6.7280
gflownet,1uj3,250,81.3684,85.1840,94.9857,0.4676,4.6760
gflownet,2adf,250,79.4043,84.4657,95.5778,0.4684,5.1520
gflownet,2b2x,250,73.0883,80.5635,93.6396,0.3957,4.7480
gflownet,2cmr,250,74.3167,80.4315,93.8254,0.5457,6.5480
gflownet,2dd8,250,80.1675,85.7778,94.5706,0.4320,4.7520
gflownet,2xqy,250,82.2459,85.0018,93.6884,0.4855,5.3400
gflownet,2xwt,250,78.1398,81.7754,93.6212,0.6280,7.5360
gflownet,2ypv,250,72.2870,77.3934,92.1764,0.5383,6.4600
gflownet,3bn9,250,61.8847,69.5748,92.8562,0.5752,12.0800
gflownet,3cx5,249,74.9639,78.5506,93.1881,0.5703,8.5542
gflownet,3ffd,250,82.0608,86.7515,95.6726,0.5407,5.9480
gflownet,3hi6,250,72.3349,78.7848,94.4560,0.5486,7.1320
gflownet,3l95,250,78.1811,83.5202,95.5563,0.5487,6.5840
gflownet,3mxw,250,73.0605,80.7650,94.0248,0.4567,5.4800
gflownet,3nid,250,76.0191,80.5739,95.0702,0.5133,6.1600
gflownet,3o2d,250,66.1627,74.2019,93.1104,0.4501,6.7520
gflownet,3rkd,250,74.6953,81.2629,94.0666,0.4582,7.3320
gflownet,3s35,250,86.5471,89.5148,96.2058,0.5844,5.8440
gflownet,3w9e,249,68.0448,72.4830,91.8148,0.6886,10.3293
gflownet,4cmh,250,67.8222,74.8831,93.0357,0.5314,6.9080
gflownet,4dtg,250,71.4954,79.6254,94.4519,0.3683,5.1560
gflownet,4etq,250,76.4804,82.6427,93.7837,0.3950,4.7400
gflownet,4g6j,249,80.8629,84.6714,94.6425,0.5385,5.9237
gflownet,4g6m,250,77.9934,84.4143,93.5998,0.3147,3.7760
gflownet,4lvn,250,75.9002,80.7229,92.6069,0.5351,6.9560
gflownet,4ot1,250,58.1682,65.5916,89.4903,0.5630,13.5120
gflownet,4qci,249,72.8281,81.4496,95.1251,0.3253,4.2289
gflownet,4xnq,250,66.9897,75.5037,91.2716,0.4482,7.1720
gflownet,4ydk,250,59.1682,68.9628,92.0139,0.4865,10.7040
gflownet,5b8c,250,76.5634,83.4542,95.4802,0.4172,5.4240
gflownet,5d93,249,79.9010,84.8093,94.6291,0.2307,2.0763
gflownet,5d96,250,80.4728,84.9301,95.2883,0.5587,6.7040
gflownet,5en2,250,64.6952,73.2875,93.0617,0.4287,7.2880
gflownet,5f9o,250,66.0332,74.4902,92.2341,0.4195,6.2920
gflownet,5ggs,250,78.4212,83.0328,95.5295,0.6034,7.8440
gflownet,5hi4,250,82.3519,87.6187,95.8038,0.4098,4.5080
gflownet,5j13,250,72.1009,78.2114,94.5431,0.4685,7.0280
gflownet,5l6y,250,69.4570,76.7184,92.0652,0.4203,6.3040
gflownet,5mes,250,79.5222,83.5983,95.4256,0.3907,4.6880
gflownet,5nuz,250,70.2430,77.9238,93.8476,0.3883,5.0480
amplify_prior,1a2y,250,77.4907,84.2140,93.8249,0.2000,2.0000
amplify_prior,1fe8,250,80.9017,85.2268,93.7872,0.4480,4.0320
amplify_prior,1ic7,250,79.0064,84.3429,95.5939,0.2383,1.6680
amplify_prior,1iqd,250,79.4880,81.1063,92.8674,0.7332,7.3320
amplify_prior,1osp,250,72.7862,79.5635,93.7453,0.5123,7.1720
amplify_prior,1uj3,250,79.5914,83.4483,94.6037,0.4748,4.7480
amplify_prior,2adf,249,76.5763,82.0065,95.0546,0.4786,5.2651
amplify_prior,2b2x,250,71.1312,78.1225,93.2537,0.4117,4.9400
amplify_prior,2cmr,250,74.0675,79.7502,93.6201,0.5493,6.5920
amplify_prior,2dd8,250,78.6816,84.2025,94.3617,0.4302,4.7320
amplify_prior,2xqy,250,80.6237,83.7353,93.5248,0.4960,5.4560
amplify_prior,2xwt,250,77.4707,81.1061,93.4365,0.6233,7.4800
amplify_prior,2ypv,250,71.2782,76.1197,91.9004,0.5317,6.3800
amplify_prior,3bn9,250,61.0835,68.3475,92.5059,0.5758,12.0920
amplify_prior,3cx5,250,74.5454,77.8818,92.9790,0.5760,8.6400
amplify_prior,3ffd,250,79.1895,83.8037,95.2018,0.5375,5.9120
amplify_prior,3hi6,250,71.0882,77.1946,94.0952,0.5551,7.2160
amplify_prior,3l95,250,75.0708,80.3734,94.8909,0.5540,6.6480
amplify_prior,3mxw,250,72.7831,79.9145,93.8256,0.4573,5.4880
amplify_prior,3nid,250,75.4693,79.5180,94.8425,0.5220,6.2640
amplify_prior,3o2d,250,64.7715,72.1995,92.5503,0.4504,6.7560
amplify_prior,3rkd,250,74.6691,80.7154,93.8950,0.4595,7.3520
amplify_prior,3s35,249,85.0172,88.1139,95.9382,0.5880,5.8795
amplify_prior,3w9e,250,67.1092,71.3713,91.5118,0.6904,10.3560
amplify_prior,4cmh,250,66.0049,72.7870,92.5409,0.5474,7.1160
amplify_prior,4dtg,250,69.7446,77.5568,93.9408,0.3731,5.2240
amplify_prior,4etq,250,75.4113,81.4431,93.5016,0.3907,4.6880
amplify_prior,4g6j,249,78.0381,82.2480,94.2565,0.5250,5.7751
amplify_prior,4g6m,250,77.6775,83.8148,93.3313,0.3253,3.9040
amplify_prior,4lvn,250,75.1220,79.3941,92.1152,0.5243,6.8160
amplify_prior,4ot1,250,58.1332,65.0364,89.2703,0.5782,13.8760
amplify_prior,4qci,249,70.2299,78.4627,94.5281,0.3358,4.3655
amplify_prior,4xnq,250,66.3617,74.3655,90.9424,0.4560,7.2960
amplify_prior,4ydk,250,58.4012,68.1461,91.8066,0.4836,10.6400
amplify_prior,5b8c,250,73.8237,80.7572,94.9563,0.4197,5.4560
amplify_prior,5d93,250,77.8218,82.6614,94.3208,0.2267,2.0400
amplify_prior,5d96,250,79.0305,83.2405,94.8835,0.5540,6.6480
amplify_prior,5en2,250,63.1335,71.7598,92.7146,0.4313,7.3320
amplify_prior,5f9o,250,64.3032,72.1588,91.5467,0.4189,6.2840
amplify_prior,5ggs,250,76.1073,80.9097,95.1390,0.5966,7.7560
amplify_prior,5hi4,250,80.1174,85.3841,95.4354,0.4247,4.6720
amplify_prior,5j13,250,69.5462,75.9043,93.9659,0.4539,6.8080
amplify_prior,5l6y,250,66.2651,73.7238,91.5363,0.4379,6.5680
amplify_prior,5mes,250,76.0467,80.3485,94.8636,0.4093,4.9120
amplify_prior,5nuz,250,69.0878,76.6928,93.5977,0.3920,5.0960
amplify_fim_prior,1a2y,250,79.1448,86.3815,94.0360,0.1780,1.7800
amplify_fim_prior,1fe8,249,84.4751,88.5317,94.3885,0.4458,4.0120
amplify_fim_prior,1ic7,250,81.2004,85.4396,95.7320,0.2411,1.6880
amplify_fim_prior,1iqd,250,80.6138,82.5539,93.1445,0.7068,7.0680
amplify_fim_prior,1osp,250,74.3280,82.5893,94.2941,0.4566,6.3920
amplify_fim_prior,1uj3,250,82.5345,86.4856,95.0917,0.4628,4.6280
amplify_fim_prior,2adf,249,80.8373,85.9266,95.7970,0.4728,5.2008
amplify_fim_prior,2b2x,250,73.7171,82.1721,93.8670,0.3560,4.2720
amplify_fim_prior,2cmr,250,75.2455,81.8036,93.9773,0.5380,6.4560
amplify_fim_prior,2dd8,250,81.7765,87.3169,94.7115,0.4316,4.7480
amplify_fim_prior,2xqy,250,84.0122,86.2240,93.6896,0.5258,5.7840
amplify_fim_prior,2xwt,250,80.6775,84.3918,94.0006,0.6140,7.3680
amplify_fim_prior,2ypv,250,72.3256,77.8769,92.3000,0.5227,6.2720
amplify_fim_prior,3bn9,250,63.6004,72.5902,93.5058,0.5531,11.6160
amplify_fim_prior,3cx5,250,77.7269,80.8568,93.5779,0.5627,8.4400
amplify_fim_prior,3ffd,250,84.0440,88.6094,95.8679,0.5367,5.9040
amplify_fim_prior,3hi6,249,75.2744,81.9686,94.9781,0.5233,6.8032
amplify_fim_prior,3l95,250,77.8004,84.2369,95.8546,0.5277,6.3320
amplify_fim_prior,3mxw,250,73.2795,81.7681,94.1609,0.4373,5.2480
amplify_fim_prior,3nid,250,75.7955,80.5855,95.0129,0.5217,6.2600
amplify_fim_prior,3o2d,250,68.3763,77.2146,93.5571,0.4515,6.7720
amplify_fim_prior,3rkd,250,75.5275,82.7192,94.4515,0.4567,7.3080
amplify_fim_prior,3s35,250,86.4676,89.6506,96.1358,0.5756,5.7560
amplify_fim_prior,3w9e,250,71.8000,75.9047,92.3451,0.6709,10.0640
amplify_fim_prior,4cmh,250,70.6356,78.1765,93.5201,0.5037,6.5480
amplify_fim_prior,4dtg,250,73.9288,82.6128,94.7769,0.3720,5.2080
amplify_fim_prior,4etq,250,75.5143,82.5972,93.7784,0.3900,4.6800
amplify_fim_prior,4g6j,250,82.9483,86.4721,94.8288,0.5553,6.1080
amplify_fim_prior,4g6m,250,78.0319,85.8603,93.9608,0.3017,3.6200
amplify_fim_prior,4lvn,250,77.2567,82.4895,92.8447,0.5243,6.8160
amplify_fim_prior,4ot1,250,60.7789,69.5543,90.5929,0.5628,13.5080
amplify_fim_prior,4qci,250,74.6028,83.9167,95.4906,0.3237,4.2080
amplify_fim_prior,4xnq,250,70.0565,79.2979,92.2182,0.4487,7.1800
amplify_fim_prior,4ydk,250,59.4721,70.5307,92.3716,0.4685,10.3080
amplify_fim_prior,5b8c,250,77.4578,84.8964,95.6718,0.4015,5.2200
amplify_fim_prior,5d93,250,80.5261,85.8160,94.7267,0.2084,1.8760
amplify_fim_prior,5d96,250,82.0768,86.7169,95.5994,0.5683,6.8200
amplify_fim_prior,5en2,250,64.7932,74.6172,93.2038,0.4369,7.4280
amplify_fim_prior,5f9o,250,69.5383,78.7510,93.1945,0.4237,6.3560
amplify_fim_prior,5ggs,250,78.3577,83.6983,95.6023,0.5791,7.5280
amplify_fim_prior,5hi4,250,83.5321,88.8636,95.9296,0.4065,4.4720
amplify_fim_prior,5j13,249,76.0809,81.4705,95.1088,0.4677,7.0161
amplify_fim_prior,5l6y,249,71.7198,79.1867,92.5003,0.3850,5.7751
amplify_fim_prior,5mes,250,79.8199,84.1557,95.4570,0.3947,4.7360
amplify_fim_prior,5nuz,250,72.5608,80.4724,94.2774,0.3917,5.0920
proteinmpnn_vanilla,1a2y,249,83.4685,89.5601,94.5591,0.1992,1.9920
proteinmpnn_vanilla,1fe8,250,86.5932,90.4832,94.5603,0.4351,3.9160
proteinmpnn_vanilla,1ic7,250,83.0037,88.3417,95.9824,0.1931,1.3520
proteinmpnn_vanilla,1iqd,250,83.7356,86.0790,93.4006,0.6376,6.3760
proteinmpnn_vanilla,1osp,250,75.1588,83.1302,94.3891,0.4606,6.4480
proteinmpnn_vanilla,1uj3,250,84.8751,89.0706,95.4712,0.4312,4.3120
proteinmpnn_vanilla,2adf,250,80.4586,85.3951,95.5846,0.4676,5.1440
proteinmpnn_vanilla,2b2x,250,72.1303,82.0507,94.0452,0.3123,3.7480
proteinmpnn_vanilla,2cmr,250,78.9894,83.8819,94.2607,0.5030,6.0360
proteinmpnn_vanilla,2dd8,250,81.7398,87.6677,94.8526,0.4160,4.5760
proteinmpnn_vanilla,2xqy,250,86.1186,88.7386,94.1074,0.4502,4.9520
proteinmpnn_vanilla,2xwt,250,79.8568,83.5747,93.8424,0.6227,7.4720
proteinmpnn_vanilla,2ypv,250,71.6455,77.4231,92.2886,0.5293,6.3520
proteinmpnn_vanilla,3bn9,250,66.2188,75.2870,93.8083,0.5368,11.2720
proteinmpnn_vanilla,3cx5,249,84.9273,87.0793,94.4572,0.5649,8.4739
proteinmpnn_vanilla,3ffd,249,83.9919,88.1952,95.8548,0.5250,5.7751
proteinmpnn_vanilla,3hi6,250,72.6657,79.4251,94.4427,0.5511,7.1640
proteinmpnn_vanilla,3l95,249,77.4613,83.8945,95.6051,0.5104,6.1245
proteinmpnn_vanilla,3mxw,250,74.8946,83.0944,94.4549,0.4503,5.4040
proteinmpnn_vanilla,3nid,250,78.7233,83.9165,95.4481,0.5147,6.1760
proteinmpnn_vanilla,3o2d,250,69.2503,78.3698,93.8019,0.4552,6.8280
proteinmpnn_vanilla,3rkd,250,81.6813,87.0536,95.1222,0.4662,7.4600
proteinmpnn_vanilla,3s35,250,89.8050,92.3681,96.6004,0.5560,5.5600
proteinmpnn_vanilla,3w9e,250,74.1259,77.5731,92.7112,0.7115,10.6720
proteinmpnn_vanilla,4cmh,250,72.2456,80.6312,94.0120,0.4825,6.2720
proteinmpnn_vanilla,4dtg,250,75.4915,84.0063,95.2060,0.3377,4.7280
proteinmpnn_vanilla,4etq,249,79.8187,84.5940,93.9676,0.4411,5.2932
proteinmpnn_vanilla,4g6j,250,83.7761,88.4792,95.2410,0.4985,5.4840
proteinmpnn_vanilla,4g6m,250,78.0041,85.2809,93.6366,0.2947,3.5360
proteinmpnn_vanilla,4lvn,250,75.5922,80.1642,92.4191,0.4963,6.4520
proteinmpnn_vanilla,4ot1,250,62.0942,71.2259,90.7887,0.5488,13.1720
proteinmpnn_vanilla,4qci,250,75.3585,84.9247,95.5970,0.3228,4.1960
proteinmpnn_vanilla,4xnq,249,71.4136,80.7655,92.0238,0.4300,6.8795
proteinmpnn_vanilla,4ydk,250,64.5004,76.0911,93.6730,0.4805,10.5720
proteinmpnn_vanilla,5b8c,249,77.8473,85.4476,95.7630,0.4127,5.3655
proteinmpnn_vanilla,5d93,250,78.4885,85.0202,94.7852,0.1876,1.6880
proteinmpnn_vanilla,5d96,250,80.2980,86.4852,95.5963,0.5383,6.4600
proteinmpnn_vanilla,5en2,250,64.8313,74.8778,93.5167,0.4052,6.8880
proteinmpnn_vanilla,5f9o,250,65.8606,75.1686,92.6608,0.4256,6.3840
proteinmpnn_vanilla,5ggs,250,80.3344,85.6887,95.8668,0.5532,7.1920
proteinmpnn_vanilla,5hi4,250,83.7384,88.6319,95.8004,0.3756,4.1320
proteinmpnn_vanilla,5j13,250,71.3230,79.9507,94.8310,0.4496,6.7440
proteinmpnn_vanilla,5l6y,250,70.7325,78.7248,92.4637,0.3813,5.7200
proteinmpnn_vanilla,5mes,250,81.9616,87.6191,96.1057,0.3110,3.7320
proteinmpnn_vanilla,5nuz,250,77.9829,84.3534,94.7029,0.4283,5.5680
esm_if,1a2y,250,82.6061,88.7398,94.4785,0.1828,1.8280
esm_if,1fe8,250,84.7926,88.8991,94.2456,0.4262,3.8360
esm_if,1ic7,249,82.2811,87.6150,95.9336,0.2473,1.7309
esm_if,1iqd,249,80.8113,82.5774,92.8613,0.7161,7.1606
esm_if,1osp,250,73.1844,82.6588,94.3877,0.4377,6.1280
esm_if,1uj3,249,84.6313,88.8614,95.4291,0.4333,4.3333
esm_if,2adf,250,79.3653,84.7576,95.5271,0.4371,4.8080
esm_if,2b2x,250,68.8850,78.6356,93.3974,0.3600,4.3200
esm_if,2cmr,249,76.6032,81.6878,93.9811,0.5054,6.0643
esm_if,2dd8,250,79.5689,85.9173,94.5982,0.4193,4.6120
esm_if,2xqy,250,84.6670,87.7136,93.9350,0.4465,4.9120
esm_if,2xwt,250,79.2996,83.2342,93.6948,0.6110,7.3320
esm_if,2ypv,250,70.9080,76.7173,92.1639,0.5190,6.2280
esm_if,3bn9,250,64.8464,74.2980,93.6712,0.5286,11.1000
esm_if,3cx5,250,82.7049,85.5446,94.1017,0.5296,7.9440
esm_if,3ffd,250,82.7987,87.3519,95.7618,0.5273,5.8000
esm_if,3hi6,250,73.3217,80.0429,94.5953,0.5489,7.1360
esm_if,3l95,250,78.5503,85.0789,95.8330,0.5170,6.2040
esm_if,3mxw,250,74.3818,82.4401,94.3492,0.4457,5.3480
esm_if,3nid,250,77.4181,82.4037,95.2014,0.5127,6.1520
esm_if,3o2d,250,67.3833,76.6344,93.7185,0.4573,6.8600
esm_if,3rkd,250,79.5556,85.2522,94.7794,0.4550,7.2800
esm_if,3s35,250,83.9817,87.4089,95.9412,0.5976,5.9760
esm_if,3w9e,250,71.2793,74.7619,92.2678,0.7019,10.5280
esm_if,4cmh,250,69.4957,77.8473,93.4671,0.4917,6.3920
esm_if,4dtg,250,73.5561,82.4694,94.8508,0.3703,5.1840
esm_if,4etq,250,80.4245,85.0609,94.0996,0.4357,5.2280
esm_if,4g6j,250,81.5840,87.1713,95.0527,0.4793,5.2720
esm_if,4g6m,250,77.8940,85.2866,93.7481,0.3097,3.7160
esm_if,4lvn,250,74.8946,79.5012,92.3379,0.5129,6.6680
esm_if,4ot1,249,63.4513,71.9988,90.9038,0.5442,13.0602
esm_if,4qci,249,77.0198,85.2363,95.6539,0.3327,4.3253
esm_if,4xnq,249,70.9275,80.3220,92.0319,0.4229,6.7671
esm_if,4ydk,250,59.7029,71.8692,92.7974,0.4682,10.3000
esm_if,5b8c,249,75.5558,84.1212,95.5868,0.3942,5.1245
esm_if,5d93,250,77.8037,84.8020,94.7514,0.2164,1.9480
esm_if,5d96,250,80.4015,85.8264,95.4126,0.5663,6.7960
esm_if,5en2,250,63.0717,73.1715,93.2216,0.4106,6.9800
esm_if,5f9o,249,67.8482,77.1988,93.0373,0.4244,6.3655
esm_if,5ggs,250,79.0935,84.7484,95.7136,0.5520,7.1760
esm_if,5hi4,249,81.7784,86.9311,95.5880,0.3728,4.1004
esm_if,5j13,250,71.7342,79.5766,94.7841,0.4472,6.7080
esm_if,5l6y,250,72.7142,79.5865,92.5529,0.3813,5.7200
esm_if,5mes,250,80.0223,85.2900,95.8222,0.3280,3.9360
esm_if,5nuz,250,76.2496,83.1360,94.5452,0.4175,5.4280


==> tables/contact_plddt_provenance.json <==
{
  "generator": "paper/scripts/make_contact_plddt_table.py",
  "git_commit": "76e43af3407e8608615e3b6eac6eaac9f6fd8151",
  "arms_root": "/scratch/j/jdv/outputs/postfilter/arms",
  "contact_cutoff_angstrom": 5.0,
  "arms": [
    "expanded14_D4",
    "expanded14_D5",
    "gflownet",
    "amplify_prior",
    "amplify_fim_prior",
    "proteinmpnn_vanilla",
    "esm_if"
  ],
  "targets_all_arms": [
    "1a2y",
    "1fe8",
    "1ic7",
    "1iqd",
    "1osp",
    "1uj3",
    "2adf",
    "2b2x",
    "2cmr",
    "2dd8",
    "2xqy",
    "2xwt",
    "2ypv",
    "3bn9",
    "3cx5",
    "3ffd",
    "3hi6",
    "3l95",
    "3mxw",
    "3nid",
    "3o2d",
    "3rkd",
    "3s35",
    "3w9e",
    "4cmh",
    "4dtg",
    "4etq",
    "4g6j",
    "4g6m",
    "4lvn",
    "4ot1",
    "4qci",
    "4xnq",
    "4ydk",
    "5b8c",
    "5d93",
    "5d96",
    "5en2",
    "5f9o",
    "5ggs",
    "5hi4",
    "5j13",
    "5l6y",
    "5mes",
    "5nuz"
  ],
  "targets_excluded_partial": [],
  "n_designs": 78711,
  "between_arm_range": {
    "plddt_h3_contact": 4.064761619727605,
    "plddt_h3_all": 4.680233757541359,
    "plddt_fv": 0.828991182727961
  },
  "caveats": [
    "pLDDT is read from the Stage-3c complex B-factor column, which is the Chai fold's per-residue confidence; the antigen chain carries crystallographic B-factors and is never averaged in.",
    "NOT interface confidence: the interface is assembled by rigid superposition, not predicted. Co-folding was cancelled (co-folded antigen ~24 A off pose).",
    "Confidence is a validated binary binder cull (AF3 ipTM AUC 0.86) and NOT an affinity ranker (no significant Kd correlation; Adaptyv AUROC ~0.5).",
    "Targets present in fewer than all 7 arms are excluded so no column averages a different target set than its neighbour."
  ]
}


==> tables/curation.csv <==
table,key,value
funnel,SAbDab entries after annotation cleaning,removed= retained=1905
funnel,Resolution,removed=1032 retained=873
funnel,Parser blacklist,removed=17 retained=856
funnel,Chain residue-count check,removed=67 retained=
funnel,BoltzIF resolved-residue check,removed=4 retained=
funnel,ProteinMPNN parse,removed=1 retained=784
funnel,Cross-model CDRH3 length agreement,removed=0 retained=784
funnel,Sequence recovery,removed=0 retained=784
funnel,Boundary-shift test,removed=0 retained=784
shift_test,Chothia,558/784 all 24 models pass
shift_test,IMGT,695/784 all 24 models pass
composition,n,784
composition,xray,781
composition,cryoem,3
composition,res_min,1.2
composition,res_med,2.0
composition,res_max,2.3
composition,protein,469
composition,peptide,315
composition,dropped_zero_res,212
composition,dropped_zero_res_cryoem,212
composition,cryoem_total,264
leakage_menu,0.50,train=1 excluded=707
leakage_menu,0.70,train=43 excluded=665
leakage_menu,0.80,train=136 excluded=572
leakage_menu,0.90,train=529 excluded=179
leakage_menu,0.95,train=660 excluded=48
leakage_menu,0.97,train=669 excluded=39
leakage_menu,1.00,train=691 excluded=17
scaffold_identity,p50,0.856
scaffold_identity,p75,0.900
scaffold_identity,p90,0.934
scaffold_identity,p95,0.981
scaffold_identity,p99,1.000
scaffold_identity,p100,1.000
split,n_short,31
split,trainable,753
split,rabd_avail,55
split,rabd_total,60
split,rabd_collapsed,0
split,test,55
split,valid,10
split,train,623
split,test_leaks,48
split,valid_leaks,27
split,exclude,161
split,valid_h3,"5, 7, 9, 9, 10, 11, 12, 14, 16, 18"


==> tables/curation_provenance.json <==
{
  "git_commit": "a0dd0e74a49625ba8ae6c0a21402104a59764a0d",
  "inputs": [
    "composition.csv",
    "funnel.csv",
    "leakage_menu.csv",
    "quality_flags.csv",
    "scaffold_percentiles.csv",
    "split.csv",
    "split_detail.csv"
  ],
  "source_artifacts": [
    "sabdab/tasks/stability_task/outputs/bound_antibodies.pkl",
    "sabdab/tasks/stability_task/outputs/full_logits.pkl",
    "sabdab/tasks/stability_task/outputs/calculate_if_logits.log"
  ],
  "macros": {
    "curationRaw": "1{,}905",
    "curationResCut": "2.3",
    "curationAfterRes": "873",
    "curationResRemoved": "1{,}032",
    "curationBlacklist": "17",
    "curationEnteredLoop": "856",
    "curationParserDropped": "72",
    "curationResidueMismatch": "67",
    "curationBoltzifDropped": "4",
    "curationMpnnDropped": "1",
    "curationCrossModelDropped": "0",
    "curationUniverse": "784",
    "curationXray": "781",
    "curationCryoem": "3",
    "curationCryoemTotal": "264",
    "curationZeroRes": "212",
    "curationResLowest": "1.2",
    "curationResMedian": "2.0",
    "curationResHighest": "2.3",
    "curationProtein": "469",
    "curationPeptide": "315",
    "curationNModels": "24",
    "curationShiftChothia": "558",
    "curationShiftImgt": "695",
    "splitTrainable": "753",
    "splitShortDropped": "31",
    "splitTrain": "623",
    "splitValid": "10",
    "splitTest": "55",
    "splitExclude": "161",
    "splitTestLeaks": "48",
    "splitValidLeaks": "27",
    "splitRabdAvail": "55",
    "splitRabdTotal": "60",
    "splitRabdCollapsed": "0",
    "splitValidHthrees": "5, 7, 9, 9, 10, 11, 12, 14, 16, 18",
    "splitExactDuplicates": "17",
    "splitNearTwins": "31",
    "scafIdentityPfifty": "0.856",
    "scafIdentityPseventyfive": "0.900",
    "scafIdentityPninety": "0.934",
    "scafIdentityPninetyfive": "0.981",
    "scafIdentityPninetynine": "1.000"
  },
  "caveats": [
    "The three per-structure parser drops (67 + 4 + 1) are recovered by parsing the run log. full_logits.pkl records only the admitted set, so the funnel between 873 and 784 is not reconstructible from the artifacts alone.",
    "The resolution rule's '> 0' clause removes 212 entries that are ALL cryo-EM, because SAbDab records resolution 0 for EM. It is therefore not an X-ray-only filter: 3 cryo-EM structures whose resolution field is populated and <= 2.3 A survive into the admitted set, out of 264 cryo-EM entries in total.",
    "The cross-model CDRH3 length-agreement check removed 0 structures in this run. It is implemented and does cull; it simply never fired.",
    "The shift test and sequence recovery are recorded per (structure, model) and never remove a structure. A structure can be admitted with a failing flag.",
    "The split is produced by running scripts/design_scaffold_split.py as a subprocess, not reimplemented here.",
    "The run log is dated 2026-02-08 while full_logits.pkl was rebuilt 2026-08-03. Both yield 784 and the per-cause attribution closes exactly, but the drop counts are from the February run."
  ]
}


==> tables/logcosh_regime.csv <==
# GENERATED by paper/scripts/make_logcosh_regime_table.py -- DO NOT EDIT
arm,label,display,gamma,sigma_0,c_max,c_min,tau_beta,train_steps,n_tasks_per_step,n_train_pdbs,measured_step,delta_std,sigma_hat_mean,sigma_hat_min,sigma_hat_max,sigma_hat_predicted,visits_per_pdb,visits_needed,steps_needed,beta_start,beta_end,bowl_start,bowl_end,x_end,quad_err_end,sigma_drift_pct,tau_frac_pct,knee_start_sigma,knee_end_sigma,tail_start_pct,tail_end_pct
expanded14_D4,d4,"$M{=}14$, $D{=}4$",0.999,10.0,10.0,2.0,875,3000,4,618,2770,0.8402765916115961,9.838845637639233,9.501684477872317,9.99142889162245,9.823769677063698,19.41747572815534,4689.079137481113,724462.726740832,1.0,0.22964746174232167,1.0,4.3545005566926775,0.19296738642509245,0.006145132534851362,1.6115436236076697,29.166666666666668,1.1900843245937207,5.182222853954586,23.40132506866417,2.192570182756577e-05
expanded14_D5,d5,"$M{=}14$, $D{=}5$",0.999,10.0,10.0,2.0,875,3000,4,610,2770,0.7658039636837011,9.835986951132044,9.498731986003834,9.992120664961767,9.820029690933287,19.672131147540984,4789.931147353943,730464.4999714763,1.0,0.2297142054360206,1.0,4.353235352171189,0.17591604903735658,0.0051155749151014125,1.6401304886795565,29.166666666666668,1.3058172161838386,5.684529668965254,19.16147239383685,1.311731503030505e-06
scaffold_beta8_dualcond,beta8,"$M{=}9$, $\beta{=}8$",0.999,10.0,10.0,2.0,875,1750,4,613,1520,1.1060536397938665,9.914106983194559,9.75442106922449,9.992456273655012,9.89896524982112,11.419249592169658,4384.96360866582,671995.673028037,1.0,0.31093897525196856,1.0,3.2160651432958915,0.3439151853312148,0.019112683868988498,0.8589301680544104,50.0,0.9041152834019591,2.907693648470127,36.59342751024991,0.3641048344969444


==> tables/logcosh_regime_provenance.json <==
{
  "git": "b410165ea70da30fb56bb856a5e91a80853bd3d5",
  "generator": "paper/scripts/make_logcosh_regime_table.py",
  "inputs": {
    "deviation_tracker_config_and_sigma": "$SCRATCH/outputs/<arm>/state.pkl.gz",
    "residual_spread": "results/tb_delta_std/<label>_steps.csv",
    "residual_spread_resolved": "/home/j/jdv/code/multiobjective_gfn/results/tb_delta_std",
    "schedule_params": "each run's hydra_config.txt (NOT configs/, which the launcher overrides)"
  },
  "arms": [
    {
      "arm": "expanded14_D4",
      "label": "d4",
      "display": "$M{=}14$, $D{=}4$",
      "gamma": 0.999,
      "sigma_0": 10.0,
      "c_max": 10.0,
      "c_min": 2.0,
      "tau_beta": 875,
      "train_steps": 3000,
      "n_tasks_per_step": 4,
      "n_train_pdbs": 618,
      "measured_step": 2770,
      "delta_std": 0.8402765916115961,
      "sigma_hat_mean": 9.838845637639233,
      "sigma_hat_min": 9.501684477872317,
      "sigma_hat_max": 9.99142889162245,
      "sigma_hat_predicted": 9.823769677063698,
      "visits_per_pdb": 19.41747572815534,
      "visits_needed": 4689.079137481113,
      "steps_needed": 724462.726740832,
      "beta_start": 1.0,
      "beta_end": 0.22964746174232167,
      "bowl_start": 1.0,
      "bowl_end": 4.3545005566926775,
      "x_end": 0.19296738642509245,
      "quad_err_end": 0.006145132534851362,
      "sigma_drift_pct": 1.6115436236076697,
      "tau_frac_pct": 29.166666666666668,
      "knee_start_sigma": 1.1900843245937207,
      "knee_end_sigma": 5.182222853954586,
      "tail_start_pct": 23.40132506866417,
      "tail_end_pct": 2.192570182756577e-05
    },
    {
      "arm": "expanded14_D5",
      "label": "d5",
      "display": "$M{=}14$, $D{=}5$",
      "gamma": 0.999,
      "sigma_0": 10.0,
      "c_max": 10.0,
      "c_min": 2.0,
      "tau_beta": 875,
      "train_steps": 3000,
      "n_tasks_per_step": 4,
      "n_train_pdbs": 610,
      "measured_step": 2770,
      "delta_std": 0.7658039636837011,
      "sigma_hat_mean": 9.835986951132044,
      "sigma_hat_min": 9.498731986003834,
      "sigma_hat_max": 9.992120664961767,
      "sigma_hat_predicted": 9.820029690933287,
      "visits_per_pdb": 19.672131147540984,
      "visits_needed": 4789.931147353943,
      "steps_needed": 730464.4999714763,
      "beta_start": 1.0,
      "beta_end": 0.2297142054360206,
      "bowl_start": 1.0,
      "bowl_end": 4.353235352171189,
      "x_end": 0.17591604903735658,
      "quad_err_end": 0.0051155749151014125,
      "sigma_drift_pct": 1.6401304886795565,
      "tau_frac_pct": 29.166666666666668,
      "knee_start_sigma": 1.3058172161838386,
      "knee_end_sigma": 5.684529668965254,
      "tail_start_pct": 19.16147239383685,
      "tail_end_pct": 1.311731503030505e-06
    },
    {
      "arm": "scaffold_beta8_dualcond",
      "label": "beta8",
      "display": "$M{=}9$, $\\beta{=}8$",
      "gamma": 0.999,
      "sigma_0": 10.0,
      "c_max": 10.0,
      "c_min": 2.0,
      "tau_beta": 875,
      "train_steps": 1750,
      "n_tasks_per_step": 4,
      "n_train_pdbs": 613,
      "measured_step": 1520,
      "delta_std": 1.1060536397938665,
      "sigma_hat_mean": 9.914106983194559,
      "sigma_hat_min": 9.75442106922449,
      "sigma_hat_max": 9.992456273655012,
      "sigma_hat_predicted": 9.89896524982112,
      "visits_per_pdb": 11.419249592169658,
      "visits_needed": 4384.96360866582,
      "steps_needed": 671995.673028037,
      "beta_start": 1.0,
      "beta_end": 0.31093897525196856,
      "bowl_start": 1.0,
      "bowl_end": 3.2160651432958915,
      "x_end": 0.3439151853312148,
      "quad_err_end": 0.019112683868988498,
      "sigma_drift_pct": 0.8589301680544104,
      "tau_frac_pct": 50.0,
      "knee_start_sigma": 0.9041152834019591,
      "knee_end_sigma": 2.907693648470127,
      "tail_start_pct": 36.59342751024991,
      "tail_end_pct": 0.3641048344969444
    }
  ],
  "beta_sweep": {
    "source": "paper/tables/beta_sweep.csv (tb_delta_std_final row) and beta_sweep_provenance.json (train_steps)",
    "train_steps": 1750,
    "sigma_hat_assumed": 10.0,
    "derived": {
      "beta1": {
        "delta_std": 0.1272331962599759,
        "beta_start": 1.0,
        "beta_end": 0.30826822658929015,
        "knee_start_sigma": 7.859584050350332,
        "knee_end_sigma": 25.495926509551566,
        "tail_start_pct": 3.854111375989004e-13,
        "tail_end_pct": 2.1873515433992446e-141,
        "grad_at_1sigma": 0.9946386185465677,
        "grad_at_2sigma": 0.9789604028399499,
        "grad_at_3sigma": 0.9541077958106197,
        "saturated_pct": 3.395234483810393e-49
      },
      "beta8": {
        "delta_std": 0.8580217753634287,
        "beta_start": 1.0,
        "beta_end": 0.30826822658929015,
        "knee_start_sigma": 1.1654715867513201,
        "knee_end_sigma": 3.780706171525402,
        "tail_start_pct": 24.382815491497677,
        "tail_end_pct": 0.01563841531140958,
        "grad_at_1sigma": 0.810279012624674,
        "grad_at_2sigma": 0.5462477055304195,
        "grad_at_3sigma": 0.38400214872456595,
        "saturated_pct": 2.5623021429584547
      },
      "beta32": {
        "delta_std": 4.716872702326439,
        "beta_start": 1.0,
        "beta_end": 0.30826822658929015,
        "knee_start_sigma": 0.2120048733786654,
        "knee_end_sigma": 0.687728591831562,
        "tail_start_pct": 83.21032323363019,
        "tail_end_pct": 49.16237113218257,
        "grad_at_1sigma": 0.2119709641794437,
        "grad_at_2sigma": 0.1060024353332109,
        "grad_at_3sigma": 0.07066829112614949,
        "saturated_pct": 68.47504384836644
      }
    }
  },
  "caveats": [
    "The residual s.d. is a RE-MEASUREMENT at frozen weights, not a logged training value: these runs trained with wandb_mode=disabled and tb_delta_std is emitted only to wandb. See scripts/measure_tb_delta_std.py.",
    "It is not comparable across arms: 9 objectives scalarized directly vs 14 through a learned projection put log_r on different scales. Use it to place each arm against ITS OWN beta_ell, which is what this table does.",
    "beta_ell(0) uses sigma_0 because no structure has been visited at t=0; beta_ell(T) uses the measured sigma_hat.",
    "The \\lcsw* macros describe the LOGGED beta sweep (fullscale_*, WandB), a different set of runs from the re-measured arms in `arms`. Both families contain a beta=8 arm and their residual spreads differ (0.86 logged vs 1.11 re-measured), so the prefixes must not be interchanged.",
    "Sweep geometry uses sigma_0 in place of sigma_hat: those runs' state.pkl.gz were never transferred from Mila. Justified by the <2% sigma drift measured on the three arms here, and stated in the prose.",
    "Tail percentages (tail_*_pct, saturated_pct) ASSUME NORMAL residuals. Only the standard deviation is measured, never the histogram. Heavier tails would make these understatements. See tail_frac()."
  ]
}

==> tables/lr_sweep_fullscale.csv <==
metric,5e-5,1e-4,2e-4,3e-4,5e-4,1e-3,2e-3
tb_delta_std_final,0.1511749773039969,0.1272331962599759,0.1092767691428251,0.128498069982375,0.1726544860331715,0.1987947218884447,0.263108378246054
tb_delta_std_slope_last40,-0.06397122548432922,-0.044799278784188205,-0.05828891144106384,-0.08689046507039622,-0.016870823518908087,-0.04316125936308774,0.028987991944662634
hypervolume_final,0.329380282946301,0.5028462647425203,0.6147715593586562,0.4989903263991727,0.3773103189174392,0.5062334118709195,0.3533713946007533
hypervolume_best,0.6487746787469126,0.8306505353793748,0.6781018633415535,0.5415468857204551,0.5312714017492107,0.5831561698157237,0.6338379095383443
sample_r_final,0.6281845173634062,0.628708555452582,0.62964900931801,0.6230242692144949,0.6196971775306094,0.6264602200085134,0.6175609126425728
steps_logged,2434.0,2028.0,1906.0,2387.0,2232.0,2480.0,2140.0
run_state,finished,finished,finished,finished,finished,finished,crashed
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26
tb_delta_std_slope_last40_endpoint,-0.034060299800884826,-0.13108698225497517,-0.2596657915078595,-0.08639791874203057,-0.018009487829423517,0.06381385239179038,0.6468688502247778
sample_r_best,0.6407860364758269,0.6360467388622982,0.6365144451555842,0.6461503490231673,0.6379134280219417,0.6295194460539334,0.6315302617039987
run_name,fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26,fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26,fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26


==> tables/lr_sweep_fullscale_provenance.json <==
{
  "git": "8959be3",
  "arms": [
    {
      "label": "5e-5",
      "run_id": "mcawr8cr",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr5e5_dualcond",
      "sample_beta": "1",
      "pi_lr": "5.0e-05",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "1e-4",
      "run_id": "9kjf0gxh",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr1e4_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.0001",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "2e-4",
      "run_id": "f17awz35",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr2e4_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.0002",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "3e-4",
      "run_id": "yds65tku",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr3e4_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.0003",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "5e-4",
      "run_id": "upjtl3d3",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr5e4_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.0005",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "1e-3",
      "run_id": "3tjhom0y",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr1e3_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.001",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    },
    {
      "label": "2e-3",
      "run_id": "tak82cl4",
      "out_dir": "/home/mila/v/vivianoj/scratch/outputs/fullscale_lr2e3_dualcond",
      "sample_beta": "1",
      "pi_lr": "0.002",
      "train_steps": "1750",
      "task_idx": "all",
      "n_excluded": 30
    }
  ],
  "metrics": {
    "5e-5": {
      "tb_delta_std_final": 0.1511749773039969,
      "steps_logged": 2434.0,
      "tb_delta_std_slope_last40": -0.06397122548432922,
      "tb_delta_std_slope_last40_endpoint": -0.034060299800884826,
      "hypervolume_final": 0.329380282946301,
      "hypervolume_best": 0.6487746787469126,
      "sample_r_final": 0.6281845173634062,
      "sample_r_best": 0.6407860364758269,
      "run_state": "finished",
      "run_name": "fullscale_lr5e5_dualcond_754pdb_1a2y+_L4-26"
    },
    "1e-4": {
      "tb_delta_std_final": 0.1272331962599759,
      "steps_logged": 2028.0,
      "tb_delta_std_slope_last40": -0.044799278784188205,
      "tb_delta_std_slope_last40_endpoint": -0.13108698225497517,
      "hypervolume_final": 0.5028462647425203,
      "hypervolume_best": 0.8306505353793748,
      "sample_r_final": 0.628708555452582,
      "sample_r_best": 0.6360467388622982,
      "run_state": "finished",
      "run_name": "fullscale_lr1e4_dualcond_754pdb_1a2y+_L4-26"
    },
    "2e-4": {
      "tb_delta_std_final": 0.1092767691428251,
      "steps_logged": 1906.0,
      "tb_delta_std_slope_last40": -0.05828891144106384,
      "tb_delta_std_slope_last40_endpoint": -0.2596657915078595,
      "hypervolume_final": 0.6147715593586562,
      "hypervolume_best": 0.6781018633415535,
      "sample_r_final": 0.62964900931801,
      "sample_r_best": 0.6365144451555842,
      "run_state": "finished",
      "run_name": "fullscale_lr2e4_dualcond_754pdb_1a2y+_L4-26"
    },
    "3e-4": {
      "tb_delta_std_final": 0.128498069982375,
      "steps_logged": 2387.0,
      "tb_delta_std_slope_last40": -0.08689046507039622,
      "tb_delta_std_slope_last40_endpoint": -0.08639791874203057,
      "hypervolume_final": 0.4989903263991727,
      "hypervolume_best": 0.5415468857204551,
      "sample_r_final": 0.6230242692144949,
      "sample_r_best": 0.6461503490231673,
      "run_state": "finished",
      "run_name": "fullscale_lr3e4_dualcond_754pdb_1a2y+_L4-26"
    },
    "5e-4": {
      "tb_delta_std_final": 0.1726544860331715,
      "steps_logged": 2232.0,
      "tb_delta_std_slope_last40": -0.016870823518908087,
      "tb_delta_std_slope_last40_endpoint": -0.018009487829423517,
      "hypervolume_final": 0.3773103189174392,
      "hypervolume_best": 0.5312714017492107,
      "sample_r_final": 0.6196971775306094,
      "sample_r_best": 0.6379134280219417,
      "run_state": "finished",
      "run_name": "fullscale_lr5e4_dualcond_754pdb_1a2y+_L4-26"
    },
    "1e-3": {
      "tb_delta_std_final": 0.1987947218884447,
      "steps_logged": 2480.0,
      "tb_delta_std_slope_last40": -0.04316125936308774,
      "tb_delta_std_slope_last40_endpoint": 0.06381385239179038,
      "hypervolume_final": 0.5062334118709195,
      "hypervolume_best": 0.5831561698157237,
      "sample_r_final": 0.6264602200085134,
      "sample_r_best": 0.6295194460539334,
      "run_state": "finished",
      "run_name": "fullscale_lr1e3_dualcond_754pdb_1a2y+_L4-26"
    },
    "2e-3": {
      "tb_delta_std_final": 0.263108378246054,
      "steps_logged": 2140.0,
      "tb_delta_std_slope_last40": 0.028987991944662634,
      "tb_delta_std_slope_last40_endpoint": 0.6468688502247778,
      "hypervolume_final": 0.3533713946007533,
      "hypervolume_best": 0.6338379095383443,
      "sample_r_final": 0.6175609126425728,
      "sample_r_best": 0.6315302617039987,
      "run_state": "crashed",
      "run_name": "fullscale_lr2e3_dualcond_754pdb_1a2y+_L4-26"
    }
  }
}

==> tables/pareto_pooled.csv <==
space,arm,label,targets,front_total,pool_total,pool_pct,own_front,joint_contrib,share_pct
4d,amplify_fim_prior,AMPLIFY Prior,45,19501.0,10216391.0,0.19087953857678314,9359.0,9060.0,46.45915594072099
4d,amplify_prior,Random Baseline,45,19501.0,10216391.0,0.19087953857678314,5805.0,87.0,0.446130967642685
4d,esm_if,ESM-IF,45,19501.0,10216391.0,0.19087953857678314,7448.0,5352.0,27.444746423260344
4d,expanded14_D4,GFN D=4,45,19501.0,10216391.0,0.19087953857678314,6230.0,743.0,3.810061022511666
4d,expanded14_D5,GFN D=5,45,19501.0,10216391.0,0.19087953857678314,6242.0,540.0,2.7690887646787345
4d,gflownet,GFN Fixed,45,19501.0,10216391.0,0.19087953857678314,6238.0,1309.0,6.712476283267525
4d,proteinmpnn_vanilla,ProteinMPNN,45,19501.0,10216391.0,0.19087953857678314,6889.0,2410.0,12.358340597918055
common9,amplify_fim_prior,AMPLIFY Prior,45,86972.0,10216391.0,0.8512986630993273,25324.0,23545.0,27.071931196247068
common9,amplify_prior,Random Baseline,45,86972.0,10216391.0,0.8512986630993273,18334.0,189.0,0.21731131858529182
common9,esm_if,ESM-IF,45,86972.0,10216391.0,0.8512986630993273,38556.0,35346.0,40.64066596145886
common9,expanded14_D4,GFN D=4,45,86972.0,10216391.0,0.8512986630993273,19433.0,1768.0,2.032838154808444
common9,expanded14_D5,GFN D=5,45,86972.0,10216391.0,0.8512986630993273,19134.0,1306.0,1.5016327093777309
common9,gflownet,GFN Fixed,45,86972.0,10216391.0,0.8512986630993273,19501.0,3077.0,3.5379202501954654
common9,proteinmpnn_vanilla,ProteinMPNN,45,86972.0,10216391.0,0.8512986630993273,34547.0,21741.0,24.99770040932714
all14,amplify_fim_prior,AMPLIFY Prior,45,2115506.0,10216391.0,20.70697959778556,536108.0,513514.0,24.27381439712296
all14,amplify_prior,Random Baseline,45,2115506.0,10216391.0,20.70697959778556,369922.0,83905.0,3.9661905945906084
all14,esm_if,ESM-IF,45,2115506.0,10216391.0,20.70697959778556,518506.0,462407.0,21.85798574903593
all14,expanded14_D4,GFN D=4,45,2115506.0,10216391.0,20.70697959778556,411703.0,208082.0,9.83603922654911
all14,expanded14_D5,GFN D=5,45,2115506.0,10216391.0,20.70697959778556,405846.0,173858.0,8.2182702388932
all14,gflownet,GFN Fixed,45,2115506.0,10216391.0,20.70697959778556,419879.0,205702.0,9.723536591245782
all14,proteinmpnn_vanilla,ProteinMPNN,45,2115506.0,10216391.0,20.70697959778556,524562.0,468038.0,22.124163202562414


==> tables/pareto_pooled_provenance.json <==
{
  "generator": "paper/scripts/make_pareto_pooled_table.py",
  "generated_utc": "2026-09-23T05:47:13+00:00",
  "git_commit": "e1e79576b5d512355e3c4f9af08664a38ff2e592",
  "input": {
    "path": "/Users/jdv/scratch/outputs/postfilter/pfa_all14/joint_pareto_spaces.csv",
    "sha256": "088ef10e4c211cf4e55d1f24c0cec3ff7488b6f55b5ad38ac805e50e13f6c4b2",
    "rows": 945
  },
  "arms": [
    "esm_if",
    "proteinmpnn_vanilla",
    "expanded14_D4",
    "expanded14_D5",
    "gflownet",
    "amplify_fim_prior",
    "amplify_prior"
  ],
  "expected_arms": null,
  "targets": 45,
  "spaces_emitted": [
    "4d",
    "common9",
    "all14"
  ],
  "spaces_skipped": {},
  "caveats": [
    "Shares are of the JOINT front pooled over arms, per target, summed over targets; joint_contrib partitions joint_total and the partition is asserted.",
    "Front size is not comparable across spaces: it grows steeply with the number of objectives on identical pools.",
    "Requires raw-scale rewards. `stats` merges raw_rewards/ and refuses mixed normalization, so a front decided by units cannot reach this table."
  ]
}


==> tables/postfilter_diversity_cascade.csv <==
arm,stage,identity,n,unique_frac,entropy_bits,clusters_per_design,retention
expanded14_D4,pool,0.4,32768.0,1.0,4.2263,0.3399658203125,1.0
expanded14_D4,stage0_survivors,0.4,23556.0,1.0,4.1704,0.3561820899139637,0.8721723518850988
expanded14_D4,carryforward_B3,0.4,1000.0,1.0,3.9858,0.741,0.0772416276557436
expanded14_D4,eligible_B4,0.4,250.0,1.0,3.8635,0.88,0.0212459488656823
expanded14_D5,pool,0.4,32768.0,1.0,4.2448,0.355926513671875,1.0
expanded14_D5,stage0_survivors,0.4,22722.0,1.0,4.182,0.3774057866338106,0.8518711470000868
expanded14_D5,carryforward_B3,0.4,1000.0,1.0,4.0049,0.774,0.0765927613706073
expanded14_D5,eligible_B4,0.4,250.0,1.0,3.8922,0.9,0.0203206722112663
gflownet,pool,0.4,32768.0,1.0,4.2142,0.339202880859375,1.0
gflownet,stage0_survivors,0.4,15840.0,1.0,4.1394,0.4002545707012265,0.733145556968926
gflownet,carryforward_B3,0.4,1000.0,1.0,3.9848,0.73,0.0789923526765632
gflownet,eligible_B4,0.4,250.0,1.0,3.8572,0.876,0.0212325686009896
amplify_prior,pool,0.4,32768.0,1.0,4.3213,0.43084716796875,1.0
amplify_prior,stage0_survivors,0.4,15768.0,1.0,4.2459,0.5146436027438115,0.6908548707753479
amplify_prior,carryforward_B3,0.4,1000.0,1.0,4.1007,0.854,0.0652266288951841
amplify_prior,eligible_B4,0.4,250.0,1.0,4.01,0.94,0.0170140365801786
amplify_fim_prior,pool,0.4,32716.0,1.0,3.4505,0.0487700534759358,1.0
amplify_fim_prior,stage0_survivors,0.4,26559.0,1.0,3.4272,0.0518091795624835,0.9111379171692804
amplify_fim_prior,carryforward_B3,0.4,1000.0,1.0,3.5129,0.333,0.3364083640836408
amplify_fim_prior,eligible_B4,0.4,250.0,1.0,3.4064,0.496,0.1168511685116851
proteinmpnn_vanilla,pool,0.4,32750.0,1.0,2.6656,0.0163520463154004,1.0
proteinmpnn_vanilla,stage0_survivors,0.4,23989.0,1.0,2.6687,0.0225045087430408,0.9060869565217392
proteinmpnn_vanilla,carryforward_B3,0.4,1000.0,1.0,3.2266,0.281,0.580952380952381
proteinmpnn_vanilla,eligible_B4,0.4,250.0,1.0,3.125,0.42,0.2443181818181818
esm_if,pool,0.4,32660.0,1.0,2.7451,0.0255306153611238,1.0
esm_if,stage0_survivors,0.4,23859.0,1.0,2.7501,0.0282291097760786,0.91324200913242
esm_if,carryforward_B3,0.4,1000.0,1.0,3.2933,0.295,0.4824473420260782
esm_if,eligible_B4,0.4,250.0,1.0,3.1279,0.432,0.1885656970912738


==> tables/postfilter_diversity_embedding.csv <==
arm,stage,targets,n_matched,vendi_score,vendi_centred,mean_pairwise_l2,mean_l2_to_native
expanded14_D4,pool,45,1000.0,1.221684984069057,53.380392820370325,1.8019780520618696,1.966725468635559
expanded14_D5,pool,45,1000.0,1.2206137579017844,53.39173924442541,1.7981276848017331,1.9867141246795657
gflownet,pool,45,1000.0,1.2210828510807492,52.44844612962987,1.787707027081734,1.9631556272506712
amplify_prior,pool,45,1000.0,1.2247478563302447,50.48551413014714,1.8299706759862,2.0208399295806885
amplify_fim_prior,pool,45,1000.0,1.2195768808762255,33.92308634899954,1.76873669185368,1.7377822399139404
proteinmpnn_vanilla,pool,45,1000.0,1.1605656317274864,31.06193037422043,1.4976453617218604,1.6346349716186523
esm_if,pool,45,1000.0,1.1653478822502323,30.923889445225203,1.538227240295466,1.58598792552948


==> tables/postfilter_pareto_fronts.csv <==
arm,space,stage,targets,own_front,joint_contrib,joint_total
expanded14_D4,4d,pool,45,135.0,17.0,437.0
expanded14_D5,4d,pool,45,142.0,11.0,437.0
gflownet,4d,pool,45,138.0,28.0,437.0
amplify_prior,4d,pool,45,124.0,2.0,437.0
amplify_fim_prior,4d,pool,45,212.0,202.0,437.0
proteinmpnn_vanilla,4d,pool,45,148.0,38.0,437.0
esm_if,4d,pool,45,161.0,101.0,437.0


==> tables/postfilter_provenance.json <==
{
  "git": "0755777",
  "generator": "paper/scripts/postfilter_analysis.py tables",
  "arms_registry": [
    "arm,pool_dir,bridge_dir,cofold_pool_dir,cofold_bridge_dir",
    "expanded14_D4,expanded14_D4/eval_test,expanded14_D4/eval_test/postfilter_inputs,expanded14_D4/eval_cofold,expanded14_D4/eval_cofold/postfilter_inputs",
    "expanded14_D5,expanded14_D5/eval_test,expanded14_D5/eval_test/postfilter_inputs,expanded14_D5/eval_cofold,expanded14_D5/eval_cofold/postfilter_inputs",
    "gflownet,scaffold_beta8_dualcond/eval_test,scaffold_beta8_dualcond/eval_test/postfilter_inputs,scaffold_beta8_dualcond/eval_cofold,scaffold_beta8_dualcond/eval_cofold/postfilter_inputs",
    "amplify_prior,scaffold_beta8_dualcond/eval_test_basepolicy,scaffold_beta8_dualcond/eval_test_basepolicy/postfilter_inputs,postfilter/arm_pools_cofold/uniform_random,postfilter/arm_pools_cofold/uniform_random/postfilter_inputs",
    "amplify_fim_prior,fim_prior/eval_test,fim_prior/eval_test/postfilter_inputs,fim_prior/eval_cofold,fim_prior/eval_cofold/postfilter_inputs",
    "proteinmpnn_vanilla,postfilter/arm_pools/proteinmpnn_vanilla,postfilter/arm_pools/proteinmpnn_vanilla/postfilter_inputs,postfilter/arm_pools_cofold/proteinmpnn_vanilla,postfilter/arm_pools_cofold/proteinmpnn_vanilla/postfilter_inputs",
    "esm_if,postfilter/arm_pools/esm_if,postfilter/arm_pools/esm_if/postfilter_inputs,postfilter/arm_pools_cofold/esm_if,postfilter/arm_pools_cofold/esm_if/postfilter_inputs"
  ],
  "arms": [
    "expanded14_D4",
    "expanded14_D5",
    "gflownet",
    "amplify_prior",
    "amplify_fim_prior",
    "proteinmpnn_vanilla",
    "esm_if"
  ],
  "targets": [
    "1a2y",
    "1fe8",
    "1ic7",
    "1iqd",
    "1osp",
    "1uj3",
    "2adf",
    "2b2x",
    "2cmr",
    "2dd8",
    "2xqy",
    "2xwt",
    "2ypv",
    "3bn9",
    "3cx5",
    "3ffd",
    "3hi6",
    "3l95",
    "3mxw",
    "3nid",
    "3o2d",
    "3rkd",
    "3s35",
    "3w9e",
    "4cmh",
    "4dtg",
    "4etq",
    "4g6j",
    "4g6m",
    "4lvn",
    "4ot1",
    "4qci",
    "4xnq",
    "4ydk",
    "5b8c",
    "5d93",
    "5d96",
    "5en2",
    "5f9o",
    "5ggs",
    "5hi4",
    "5j13",
    "5l6y",
    "5mes",
    "5nuz"
  ],
  "stages": [
    "pool",
    "stage0_survivors",
    "carryforward_B3",
    "eligible_B4"
  ],
  "arms_root": "/Users/jdv/scratch/outputs/postfilter/arms",
  "funnels": {
    "expanded14_D4/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26094,
      "rosetta_eligible": 250
    },
    "expanded14_D4/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26994,
      "rosetta_eligible": 250
    },
    "expanded14_D4/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 29072,
      "rosetta_eligible": 250
    },
    "expanded14_D4/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26012,
      "rosetta_eligible": 250
    },
    "expanded14_D4/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22185,
      "rosetta_eligible": 250
    },
    "expanded14_D4/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26134,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 25342,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24084,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24768,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24843,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24720,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23984,
      "rosetta_eligible": 250
    },
    "expanded14_D4/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24395,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17052,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21553,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24757,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22839,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23523,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23751,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24298,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22358,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21863,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26446,
      "rosetta_eligible": 250
    },
    "expanded14_D4/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21506,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23214,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22876,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23556,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24760,
      "rosetta_eligible": 249
    },
    "expanded14_D4/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23965,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22924,
      "rosetta_eligible": 249
    },
    "expanded14_D4/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15371,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23142,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20759,
      "rosetta_eligible": 250
    },
    "expanded14_D4/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15456,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23180,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 27170,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24047,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19708,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21041,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22389,
      "rosetta_eligible": 249
    },
    "expanded14_D4/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24922,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21776,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21259,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24594,
      "rosetta_eligible": 250
    },
    "expanded14_D4/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23332,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24913,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26237,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 28031,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 25109,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21237,
      "rosetta_eligible": 250
    },
    "expanded14_D5/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 25491,
      "rosetta_eligible": 250
    },
    "expanded14_D5/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24559,
      "rosetta_eligible": 250
    },
    "expanded14_D5/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23643,
      "rosetta_eligible": 249
    },
    "expanded14_D5/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23935,
      "rosetta_eligible": 250
    },
    "expanded14_D5/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23731,
      "rosetta_eligible": 250
    },
    "expanded14_D5/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24011,
      "rosetta_eligible": 250
    },
    "expanded14_D5/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23422,
      "rosetta_eligible": 249
    },
    "expanded14_D5/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23446,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15936,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20126,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23537,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22049,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22722,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22645,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23316,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21217,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20394,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 25822,
      "rosetta_eligible": 250
    },
    "expanded14_D5/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20953,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22292,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21560,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23140,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24252,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23263,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22040,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13644,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22658,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20342,
      "rosetta_eligible": 250
    },
    "expanded14_D5/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15063,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22551,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 26445,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22836,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 18811,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20092,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22208,
      "rosetta_eligible": 249
    },
    "expanded14_D5/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23721,
      "rosetta_eligible": 249
    },
    "expanded14_D5/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20624,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20481,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23122,
      "rosetta_eligible": 250
    },
    "expanded14_D5/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21830,
      "rosetta_eligible": 250
    },
    "gflownet/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19459,
      "rosetta_eligible": 249
    },
    "gflownet/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20019,
      "rosetta_eligible": 250
    },
    "gflownet/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32764,
      "stage0_survivors": 24241,
      "rosetta_eligible": 250
    },
    "gflownet/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19112,
      "rosetta_eligible": 250
    },
    "gflownet/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14219,
      "rosetta_eligible": 250
    },
    "gflownet/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20193,
      "rosetta_eligible": 250
    },
    "gflownet/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17745,
      "rosetta_eligible": 250
    },
    "gflownet/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16735,
      "rosetta_eligible": 250
    },
    "gflownet/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16482,
      "rosetta_eligible": 250
    },
    "gflownet/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17325,
      "rosetta_eligible": 250
    },
    "gflownet/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17651,
      "rosetta_eligible": 250
    },
    "gflownet/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15897,
      "rosetta_eligible": 250
    },
    "gflownet/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16631,
      "rosetta_eligible": 250
    },
    "gflownet/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 7906,
      "rosetta_eligible": 250
    },
    "gflownet/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13069,
      "rosetta_eligible": 249
    },
    "gflownet/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17863,
      "rosetta_eligible": 250
    },
    "gflownet/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14700,
      "rosetta_eligible": 250
    },
    "gflownet/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16114,
      "rosetta_eligible": 250
    },
    "gflownet/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16163,
      "rosetta_eligible": 250
    },
    "gflownet/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16527,
      "rosetta_eligible": 250
    },
    "gflownet/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13869,
      "rosetta_eligible": 250
    },
    "gflownet/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12564,
      "rosetta_eligible": 250
    },
    "gflownet/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19335,
      "rosetta_eligible": 250
    },
    "gflownet/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12288,
      "rosetta_eligible": 249
    },
    "gflownet/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14958,
      "rosetta_eligible": 250
    },
    "gflownet/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13867,
      "rosetta_eligible": 250
    },
    "gflownet/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16203,
      "rosetta_eligible": 250
    },
    "gflownet/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17533,
      "rosetta_eligible": 249
    },
    "gflownet/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15522,
      "rosetta_eligible": 250
    },
    "gflownet/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15140,
      "rosetta_eligible": 250
    },
    "gflownet/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 6157,
      "rosetta_eligible": 250
    },
    "gflownet/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15840,
      "rosetta_eligible": 249
    },
    "gflownet/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 11616,
      "rosetta_eligible": 250
    },
    "gflownet/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 7397,
      "rosetta_eligible": 250
    },
    "gflownet/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15034,
      "rosetta_eligible": 250
    },
    "gflownet/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 20966,
      "rosetta_eligible": 249
    },
    "gflownet/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 28689,
      "stage0_survivors": 14214,
      "rosetta_eligible": 250
    },
    "gflownet/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 27202,
      "stage0_survivors": 9446,
      "rosetta_eligible": 250
    },
    "gflownet/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12535,
      "rosetta_eligible": 250
    },
    "gflownet/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14494,
      "rosetta_eligible": 250
    },
    "gflownet/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17284,
      "rosetta_eligible": 250
    },
    "gflownet/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12484,
      "rosetta_eligible": 250
    },
    "gflownet/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12662,
      "rosetta_eligible": 250
    },
    "gflownet/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16036,
      "rosetta_eligible": 250
    },
    "gflownet/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15159,
      "rosetta_eligible": 250
    },
    "amplify_prior/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17972,
      "rosetta_eligible": 250
    },
    "amplify_prior/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19055,
      "rosetta_eligible": 250
    },
    "amplify_prior/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21548,
      "rosetta_eligible": 250
    },
    "amplify_prior/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17964,
      "rosetta_eligible": 250
    },
    "amplify_prior/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 21504,
      "stage0_survivors": 9192,
      "rosetta_eligible": 250
    },
    "amplify_prior/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17950,
      "rosetta_eligible": 250
    },
    "amplify_prior/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16765,
      "rosetta_eligible": 249
    },
    "amplify_prior/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15773,
      "rosetta_eligible": 250
    },
    "amplify_prior/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15772,
      "rosetta_eligible": 250
    },
    "amplify_prior/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16777,
      "rosetta_eligible": 250
    },
    "amplify_prior/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16769,
      "rosetta_eligible": 250
    },
    "amplify_prior/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15768,
      "rosetta_eligible": 250
    },
    "amplify_prior/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15785,
      "rosetta_eligible": 250
    },
    "amplify_prior/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 8992,
      "rosetta_eligible": 250
    },
    "amplify_prior/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13140,
      "rosetta_eligible": 250
    },
    "amplify_prior/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16774,
      "rosetta_eligible": 250
    },
    "amplify_prior/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14893,
      "rosetta_eligible": 250
    },
    "amplify_prior/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15769,
      "rosetta_eligible": 250
    },
    "amplify_prior/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15780,
      "rosetta_eligible": 250
    },
    "amplify_prior/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15755,
      "rosetta_eligible": 250
    },
    "amplify_prior/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13140,
      "rosetta_eligible": 250
    },
    "amplify_prior/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12392,
      "rosetta_eligible": 250
    },
    "amplify_prior/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 17963,
      "rosetta_eligible": 249
    },
    "amplify_prior/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13156,
      "rosetta_eligible": 250
    },
    "amplify_prior/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14863,
      "rosetta_eligible": 250
    },
    "amplify_prior/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13965,
      "rosetta_eligible": 250
    },
    "amplify_prior/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15796,
      "rosetta_eligible": 250
    },
    "amplify_prior/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16777,
      "rosetta_eligible": 249
    },
    "amplify_prior/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15770,
      "rosetta_eligible": 250
    },
    "amplify_prior/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14865,
      "rosetta_eligible": 250
    },
    "amplify_prior/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 7437,
      "rosetta_eligible": 250
    },
    "amplify_prior/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14883,
      "rosetta_eligible": 249
    },
    "amplify_prior/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 12364,
      "rosetta_eligible": 250
    },
    "amplify_prior/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 8450,
      "rosetta_eligible": 250
    },
    "amplify_prior/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14877,
      "rosetta_eligible": 250
    },
    "amplify_prior/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19053,
      "rosetta_eligible": 250
    },
    "amplify_prior/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15799,
      "rosetta_eligible": 250
    },
    "amplify_prior/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 11664,
      "rosetta_eligible": 250
    },
    "amplify_prior/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13147,
      "rosetta_eligible": 250
    },
    "amplify_prior/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14882,
      "rosetta_eligible": 250
    },
    "amplify_prior/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16781,
      "rosetta_eligible": 250
    },
    "amplify_prior/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13166,
      "rosetta_eligible": 250
    },
    "amplify_prior/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 13158,
      "rosetta_eligible": 250
    },
    "amplify_prior/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15773,
      "rosetta_eligible": 250
    },
    "amplify_prior/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 14879,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31887,
      "stage0_survivors": 28512,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32524,
      "stage0_survivors": 28273,
      "rosetta_eligible": 249
    },
    "amplify_fim_prior/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30850,
      "stage0_survivors": 28036,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32746,
      "stage0_survivors": 26090,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32754,
      "stage0_survivors": 26490,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32716,
      "stage0_survivors": 28285,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32406,
      "stage0_survivors": 28129,
      "rosetta_eligible": 249
    },
    "amplify_fim_prior/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32740,
      "stage0_survivors": 24461,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32736,
      "stage0_survivors": 25101,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32470,
      "stage0_survivors": 24778,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32020,
      "stage0_survivors": 27859,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32727,
      "stage0_survivors": 27120,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32527,
      "stage0_survivors": 28157,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32764,
      "stage0_survivors": 25078,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32755,
      "stage0_survivors": 27246,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32183,
      "stage0_survivors": 27651,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32731,
      "stage0_survivors": 25413,
      "rosetta_eligible": 249
    },
    "amplify_fim_prior/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32725,
      "stage0_survivors": 26116,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32716,
      "stage0_survivors": 26895,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32612,
      "stage0_survivors": 28883,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32627,
      "stage0_survivors": 27519,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32708,
      "stage0_survivors": 28142,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32083,
      "stage0_survivors": 28221,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32765,
      "stage0_survivors": 22661,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32730,
      "stage0_survivors": 27140,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32761,
      "stage0_survivors": 24698,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32212,
      "stage0_survivors": 27013,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32675,
      "stage0_survivors": 26559,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32653,
      "stage0_survivors": 27290,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32756,
      "stage0_survivors": 27367,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22934,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32737,
      "stage0_survivors": 25178,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32717,
      "stage0_survivors": 26503,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22509,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 26135,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30765,
      "stage0_survivors": 27857,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32628,
      "stage0_survivors": 17833,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32689,
      "stage0_survivors": 27402,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 25504,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32758,
      "stage0_survivors": 25498,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32294,
      "stage0_survivors": 26862,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 25037,
      "rosetta_eligible": 249
    },
    "amplify_fim_prior/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 24180,
      "rosetta_eligible": 249
    },
    "amplify_fim_prior/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32485,
      "stage0_survivors": 18426,
      "rosetta_eligible": 250
    },
    "amplify_fim_prior/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32705,
      "stage0_survivors": 25429,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32750,
      "stage0_survivors": 22454,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 24104,
      "stage0_survivors": 20502,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 26226,
      "stage0_survivors": 11565,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 27438,
      "stage0_survivors": 23230,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32763,
      "stage0_survivors": 25286,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31168,
      "stage0_survivors": 5647,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32358,
      "stage0_survivors": 29277,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32676,
      "stage0_survivors": 16539,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32764,
      "stage0_survivors": 27609,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32432,
      "stage0_survivors": 24899,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32746,
      "stage0_survivors": 26461,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 27738,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32722,
      "stage0_survivors": 26007,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21815,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22845,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32732,
      "stage0_survivors": 25580,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32734,
      "stage0_survivors": 27081,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32185,
      "stage0_survivors": 29441,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 21210,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32739,
      "stage0_survivors": 29884,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21458,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 24466,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31806,
      "stage0_survivors": 3672,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 24457,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32719,
      "stage0_survivors": 23064,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32763,
      "stage0_survivors": 24129,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32750,
      "stage0_survivors": 29822,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32649,
      "stage0_survivors": 22332,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32757,
      "stage0_survivors": 25528,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32746,
      "stage0_survivors": 13177,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 19434,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 25294,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 26820,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 16152,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32700,
      "stage0_survivors": 23989,
      "rosetta_eligible": 249
    },
    "proteinmpnn_vanilla/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30972,
      "stage0_survivors": 28231,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32649,
      "stage0_survivors": 24724,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 12753,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 13910,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 23695,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32473,
      "stage0_survivors": 29489,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 23162,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15504,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32722,
      "stage0_survivors": 6533,
      "rosetta_eligible": 250
    },
    "proteinmpnn_vanilla/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32758,
      "stage0_survivors": 27604,
      "rosetta_eligible": 250
    },
    "esm_if/1a2y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31817,
      "stage0_survivors": 25242,
      "rosetta_eligible": 250
    },
    "esm_if/1fe8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 26287,
      "stage0_survivors": 22884,
      "rosetta_eligible": 250
    },
    "esm_if/1ic7": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 26801,
      "stage0_survivors": 21765,
      "rosetta_eligible": 249
    },
    "esm_if/1iqd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 28829,
      "stage0_survivors": 25572,
      "rosetta_eligible": 249
    },
    "esm_if/1osp": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32721,
      "stage0_survivors": 27274,
      "rosetta_eligible": 250
    },
    "esm_if/1uj3": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 27839,
      "stage0_survivors": 9786,
      "rosetta_eligible": 249
    },
    "esm_if/2adf": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30527,
      "stage0_survivors": 26805,
      "rosetta_eligible": 250
    },
    "esm_if/2b2x": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32558,
      "stage0_survivors": 12611,
      "rosetta_eligible": 250
    },
    "esm_if/2cmr": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32756,
      "stage0_survivors": 23313,
      "rosetta_eligible": 249
    },
    "esm_if/2dd8": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31757,
      "stage0_survivors": 21630,
      "rosetta_eligible": 250
    },
    "esm_if/2xqy": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32046,
      "stage0_survivors": 21963,
      "rosetta_eligible": 250
    },
    "esm_if/2xwt": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32706,
      "stage0_survivors": 29296,
      "rosetta_eligible": 250
    },
    "esm_if/2ypv": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 29981,
      "stage0_survivors": 23326,
      "rosetta_eligible": 250
    },
    "esm_if/3bn9": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 22981,
      "rosetta_eligible": 250
    },
    "esm_if/3cx5": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 24787,
      "rosetta_eligible": 250
    },
    "esm_if/3ffd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32738,
      "stage0_survivors": 27198,
      "rosetta_eligible": 250
    },
    "esm_if/3hi6": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30522,
      "stage0_survivors": 24325,
      "rosetta_eligible": 250
    },
    "esm_if/3l95": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 30747,
      "stage0_survivors": 23859,
      "rosetta_eligible": 250
    },
    "esm_if/3mxw": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32690,
      "stage0_survivors": 23634,
      "rosetta_eligible": 250
    },
    "esm_if/3nid": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32494,
      "stage0_survivors": 27929,
      "rosetta_eligible": 250
    },
    "esm_if/3o2d": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32745,
      "stage0_survivors": 24502,
      "rosetta_eligible": 250
    },
    "esm_if/3rkd": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 23775,
      "rosetta_eligible": 250
    },
    "esm_if/3s35": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31907,
      "stage0_survivors": 4520,
      "rosetta_eligible": 250
    },
    "esm_if/3w9e": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32745,
      "stage0_survivors": 25855,
      "rosetta_eligible": 250
    },
    "esm_if/4cmh": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32304,
      "stage0_survivors": 26445,
      "rosetta_eligible": 250
    },
    "esm_if/4dtg": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32747,
      "stage0_survivors": 18536,
      "rosetta_eligible": 250
    },
    "esm_if/4etq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32757,
      "stage0_survivors": 30388,
      "rosetta_eligible": 250
    },
    "esm_if/4g6j": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31062,
      "stage0_survivors": 24300,
      "rosetta_eligible": 250
    },
    "esm_if/4g6m": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32713,
      "stage0_survivors": 29018,
      "rosetta_eligible": 250
    },
    "esm_if/4lvn": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32745,
      "stage0_survivors": 14773,
      "rosetta_eligible": 250
    },
    "esm_if/4ot1": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 15768,
      "rosetta_eligible": 249
    },
    "esm_if/4qci": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32537,
      "stage0_survivors": 26946,
      "rosetta_eligible": 249
    },
    "esm_if/4xnq": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32762,
      "stage0_survivors": 25876,
      "rosetta_eligible": 249
    },
    "esm_if/4ydk": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32766,
      "stage0_survivors": 22326,
      "rosetta_eligible": 250
    },
    "esm_if/5b8c": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32650,
      "stage0_survivors": 21701,
      "rosetta_eligible": 249
    },
    "esm_if/5d93": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 29959,
      "stage0_survivors": 26809,
      "rosetta_eligible": 250
    },
    "esm_if/5d96": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 28370,
      "stage0_survivors": 20504,
      "rosetta_eligible": 250
    },
    "esm_if/5en2": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32767,
      "stage0_survivors": 16239,
      "rosetta_eligible": 250
    },
    "esm_if/5f9o": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32768,
      "stage0_survivors": 21978,
      "rosetta_eligible": 249
    },
    "esm_if/5ggs": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32660,
      "stage0_survivors": 27670,
      "rosetta_eligible": 250
    },
    "esm_if/5hi4": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31881,
      "stage0_survivors": 26129,
      "rosetta_eligible": 249
    },
    "esm_if/5j13": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32748,
      "stage0_survivors": 26876,
      "rosetta_eligible": 250
    },
    "esm_if/5l6y": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32743,
      "stage0_survivors": 23613,
      "rosetta_eligible": 250
    },
    "esm_if/5mes": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 31873,
      "stage0_survivors": 12611,
      "rosetta_eligible": 250
    },
    "esm_if/5nuz": {
      "B3": 1000,
      "B4": 250,
      "select": "cluster_log",
      "b4_rule": "confidence_within_agreement",
      "cluster_identity": 0.5,
      "b4_keep_percent": 25.0,
      "b4_metric": "rmsd",
      "n_unique": 32752,
      "stage0_survivors": 24748,
      "rosetta_eligible": 250
    }
  },
  "stage_semantics": {
    "pool": {
      "population": "gated",
      "selector": "",
      "note": "every unique (target, loop) the arm produced; ~32,768 per (arm, target)"
    },
    "stage0_survivors": {
      "population": "gated",
      "selector": "liability hard flags (n_hard == 0)",
      "note": "the only per-design gate in the cascade"
    },
    "stage1_survivors": {
      "population": "inert",
      "selector": "",
      "note": "Stage 1 records and gates nothing: p1_pool = 1.0 in 136/136 funnels. Its filtering is by RANK and appears at the next transition."
    },
    "carryforward_B3": {
      "population": "rank_selected",
      "selector": "cluster_log @0.50 identity, ranked on Stage-1 pLDDT",
      "note": "THIS is where Stage 1 filters. B3 = 1,000 for every arm."
    },
    "stage3_survivors": {
      "population": "inert",
      "selector": "",
      "note": "Stage 3's gate was deleted (not defaulted off); it passes everyone"
    },
    "eligible_B4": {
      "population": "rank_selected",
      "selector": "best 25% by agreement_rmsd percentile, then ranked on ABB3 pLDDT",
      "note": "B4 = 250 for every arm"
    }
  },
  "metric_coverage": [
    {
      "metric": "n_hard",
      "stage": "pool",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_hard",
      "stage": "stage0_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_hard",
      "stage": "stage1_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_hard",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_hard",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_hard",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "pool",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "stage0_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "stage1_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_soft",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "scrmsd",
      "stage": "stage0_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "scrmsd",
      "stage": "stage1_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "scrmsd",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "scrmsd",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "scrmsd",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "h3_plddt",
      "stage": "stage0_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "h3_plddt",
      "stage": "stage1_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "h3_plddt",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "h3_plddt",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "h3_plddt",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "chai_h3_plddt",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "chai_h3_plddt",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "chai_h3_plddt",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_rmsd",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_rmsd",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_rmsd",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_lddt",
      "stage": "carryforward_B3",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_lddt",
      "stage": "stage3_survivors",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "agreement_lddt",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "framework_rmsd",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "n_clashes",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    },
    {
      "metric": "min_interface_distance",
      "stage": "eligible_B4",
      "n_arms": 7,
      "arms": "amplify_fim_prior amplify_prior esm_if expanded14_D4 expanded14_D5 gflownet proteinmpnn_vanilla",
      "missing": NaN
    }
  ],
  "constant_cells": [
    {
      "stage": "carryforward_B3",
      "metric": "n_hard",
      "max_distinct": 1,
      "value": 0.0,
      "reason": "constant across every arm and target at this stage"
    },
    {
      "stage": "eligible_B4",
      "metric": "n_hard",
      "max_distinct": 1,
      "value": 0.0,
      "reason": "constant across every arm and target at this stage"
    },
    {
      "stage": "stage0_survivors",
      "metric": "n_hard",
      "max_distinct": 1,
      "value": 0.0,
      "reason": "constant across every arm and target at this stage"
    },
    {
      "stage": "stage1_survivors",
      "metric": "n_hard",
      "max_distinct": 1,
      "value": 0.0,
      "reason": "constant across every arm and target at this stage"
    },
    {
      "stage": "stage3_survivors",
      "metric": "n_hard",
      "max_distinct": 1,
      "value": 0.0,
      "reason": "constant across every arm and target at this stage"
    }
  ],
  "diversity_vs_funnel_json": null,
  "caveats": [
    "carryforward_B3 and eligible_B4 are FIXED BUDGETS (n = 1000 and 250 for every arm), not filters. A difference there is a difference between the best k each arm can offer, not between their pools.",
    "The B3 budget ranks on Stage-1 pLDDT, so h3_plddt at B3/B4 partly measures the selector. chai_h3_plddt and agreement_rmsd are the only signals nothing upstream gates or ranks on.",
    "h3_plddt is ONE measurement read at several populations: Stage 3 reuses Stage 1's ABodyBuilder3 fold. Verified across all 136 funnels; see io.DUPLICATE_TOL.",
    "n_hard IS the Stage-0 gate criterion, so it is identically 0 at every later stage and is comparable between arms only at `pool`.",
    "EVERY STRUCTURAL METRIC HERE REWARDS NATIVENESS, and ESM-IF / ProteinMPNN are conditioned on the native backbone -- scrmsd measures distance to the crystal loop they were given, and fold confidence rises with proximity to a crystallised structure. Their advantage on these metrics is partly definitional and must not be read as a measured superiority over a method that was never shown the backbone. Metric.favours_inverse_folding flags them; the defensible cross-family comparison is diversity at matched acceptability.",
    "The 14 oracle rewards are SELF-SCORED for the GFN arms (they trained on them), and stability_esm_if / stability_proteinmpnn_vanilla ARE the two baseline arms' own likelihoods. Only 9 of the 14 exist for all six arms; the other 5 are expanded14-only and are compared within that family alone.",
    "Diversity is reported over an identity SWEEP. funnel.json records clusters at 0.70 while the B3 budget selects at 0.50, and the >=0.80 convention is borrowed from repertoire clonotyping and reports every method as maximally diverse.",
    "Stage 4 (FoldX / Rosetta ddG) ran on Trillium and has no output on this filesystem, so no binding endpoint is in these tables."
  ]
}


==> tables/postfilter_stages.csv <==
stage,quantity,value,unit,source
1,rate,0.2487,s/design,regression over 107 runs
1,ci95,0.0615,s/design,regression
2,rate,0.1500,s/design,trillium job 2210182
3,rate_upper,31.4156,s/design,regression intercept / B3
3,median,30.9407,s/design,per-run
3c,rate,0.2673,s/design,median of 24 clean pf-assemble jobs
4a,rate_352res,1.050,min/complex,trillium job 2189543
4a,rate_693res,2.300,min/complex,trillium job 2189782
4b,rate_352res,2.662,min/complex,trillium job 2189471
4b,rate_693res,43.967,min/complex,trillium job 2189782
4b,residue_exponent,4.140,dimensionless,two measured complexes


==> tables/postfilter_stages_provenance.json <==
{
  "git_commit": "a0dd0e74a49625ba8ae6c0a21402104a59764a0d",
  "inputs": [
    "arm_runs.csv",
    "assemble_jobs.csv",
    "point_measurements.csv"
  ],
  "stage1_stage3_fit": {
    "n_runs": 107,
    "stage1_s_per_design": 0.24871899456502838,
    "stage1_ci95": 0.06154595416789028,
    "intercept_s": 31415.593024442693,
    "intercept_ci95": 1399.8830312453385,
    "r2": 0.37402397005943344,
    "stage3_s_per_design_upper": 31.415593024442693,
    "stage3_ci95": 1.3998830312453385,
    "stage3_median": 30.940708211252687,
    "stage3_q1": 30.438661279296305,
    "stage3_q3": 31.648910457205687,
    "n_stage1_min": 9192,
    "n_stage1_max": 30388
  },
  "stage3c": {
    "n_jobs": 24,
    "n_jobs_total": 36,
    "s_per_design": 0.2673333333333333,
    "q1": 0.25750500333555704,
    "q3": 0.3064,
    "designs_min": 999,
    "designs_max": 1500
  },
  "point_measurements": {
    "stage2_developability": {
      "s_per_unit": 0.15,
      "min_per_unit": 0.0025,
      "n_residues": null,
      "job_id": "2210182",
      "cluster": "trillium",
      "date": "2026-08-27",
      "derivation": "printed by the job: SASA over 40 Stage-1 structures in 6.0 s"
    },
    "stage4_foldx:1a2y": {
      "s_per_unit": 63.0,
      "min_per_unit": 1.05,
      "n_residues": 352,
      "job_id": "2189543",
      "cluster": "trillium",
      "date": "2026-08-24",
      "derivation": "end-to-end shard smoke; FoldX did the reference and the design"
    },
    "stage4_foldx:2xqy": {
      "s_per_unit": 138.0,
      "min_per_unit": 2.3,
      "n_residues": 693,
      "job_id": "2189782",
      "cluster": "trillium",
      "date": "2026-08-24",
      "derivation": "output mtimes: job start 21:20:13, reference AnalyseComplex 21:22:30, design AnalyseComplex 21:24:49"
    },
    "stage4_rosetta:1a2y": {
      "s_per_unit": 159.7,
      "min_per_unit": 2.6616666666666666,
      "n_residues": 352,
      "job_id": "2189471",
      "cluster": "trillium",
      "date": "2026-08-24",
      "derivation": "job printed ELAPSED_SECONDS 159.7 at production defaults (5 repeats, coord_dev 0.5)"
    },
    "stage4_rosetta:2xqy": {
      "s_per_unit": 2638.0,
      "min_per_unit": 43.96666666666667,
      "n_residues": 693,
      "job_id": "2189782",
      "cluster": "trillium",
      "date": "2026-08-24",
      "derivation": "output mtimes: FoldX finished 21:24:49, reference relax score file 22:08:47; the design relax was still running when the job hit its wall at 22:15:20"
    }
  },
  "rosetta_residue_exponent": 4.1400710783434205,
  "foldx_residue_exponent": 1.1575440220105466,
  "caveats": [
    "No stage records per-design timing; every figure comes from job logs and sacct, not from a ledger column.",
    "Stages 1 and 3 are separated by regression, not measured apart. The Stage-3 figure is an upper bound because the intercept also carries model loading, Stage 0, the carry-forward selection and the diversity metrics.",
    "Stage 4 is measured on two complexes only, at 352 and 693 residues. The Rosetta arm scales at roughly the cube of residue count, so a single per-design figure is not meaningful and the table gives a range.",
    "Stage 2 is one probe over 40 structures on a CPU node.",
    "Stage 3b is not a stage. The clash-reducing FastRelax runs inside the Stage-4 Rosetta arm as one RosettaScripts protocol."
  ]
}


==> tables/postfilter_summary.csv <==
arm,pdb,liability_survival,sap_n,sap_median,sap_best10,agreement_n,agreement_med_rmsd,agreement_med_plddt,agreement_rho,agreement_retained,binding_n_both,binding_foldx_top1,binding_rosetta_top1,binding_foldx_imp,binding_rosetta_imp,binding_rho
expanded14_D4,1a2y,0.79632568359375,26094,-0.0045349868438081305,-0.08836756097632767,1000,1.6,82.285,-0.5134046742932166,0.464,250,-4.7955,-4.253,0.296,0.084,0.4451388135544829
expanded14_D4,1fe8,0.82379150390625,26994,-0.0011670687788047735,-0.0778520077813283,1000,2.1544999999999996,84.03999999999999,-0.47324451453262584,0.528,250,-2.9361,0.828,0.032,0.0,0.5238491953242713
expanded14_D4,1ic7,0.8872611853750839,29072,-0.005204838268120475,-0.09559231572475818,1000,1.748,85.19,0.025430448275718328,0.232,250,-6.2009,-5.11,0.624,0.256,0.24754595837956814
expanded14_D4,1iqd,0.7938232421875,26012,0.0020265604126198946,-0.07763544085643134,1000,3.365,77.11500000000001,-0.4587991267233442,0.528,250,-3.062,-10.013,0.048,0.02,0.3511625500240165
expanded14_D4,1osp,0.677032470703125,22185,-0.02178399832646918,-0.09862186484217701,1000,3.763,79.78,-0.15531609187817774,0.304,250,1.5115,0.16,0.0,0.0,0.6519335001072457
expanded14_D4,1uj3,0.79754638671875,26134,-0.0036767733003411547,-0.09087861961545912,1000,2.2880000000000003,80.525,-0.5613988452878335,0.536,250,-2.0129,-0.464,0.052,0.008,0.5361644575749069
expanded14_D4,2adf,0.77337646484375,25342,-0.004571349405512891,-0.07808967921589306,1000,2.309,80.775,-0.44774466815379976,0.48,250,-4.4265,0.841,0.128,0.0,0.4249455047176202
expanded14_D4,2b2x,0.7349853515625,24084,-0.00371740890518037,-0.08176311485645482,1000,4.133,76.02000000000001,-0.4227442301832703,0.532,250,-14.6543,-10.65,0.804,0.1,0.4880838070530128
expanded14_D4,2cmr,0.755859375,24768,-0.00689185454088405,-0.09266611019004828,1000,3.331,77.92,-0.3748856566402847,0.424,250,-10.8657,-3.909,0.476,0.036,0.304334586217883
expanded14_D4,2dd8,0.758148193359375,24843,-0.01707807106708488,-0.09482073882632902,1000,2.601,81.64,-0.5942313860436128,0.536,250,-5.0904,0.673,0.392,0.0,0.342852721299011
expanded14_D4,2xqy,0.75439453125,24720,-0.015419179636998452,-0.09198249033097212,1000,2.296,81.925,-0.4065269801160356,0.432,250,-1.5155,1.009,0.004,0.0,0.36477316255284353
expanded14_D4,2xwt,0.73193359375,23984,-0.01618493795416249,-0.10024141163743522,1000,2.7005,79.36500000000001,-0.35520954139201844,0.376,250,-4.4383,-55.538,0.06,0.48,0.3182977618773662
expanded14_D4,2ypv,0.744476318359375,24395,-0.01170077722201099,-0.09436517855365845,1000,3.1639999999999997,75.105,-0.2908485266508463,0.34,250,-2.9397,-15.08,0.076,0.088,0.37291028656458497
expanded14_D4,3bn9,0.5203857421875,17052,0.001503123504628666,-0.07447139517145071,1000,8.015,66.64500000000001,-0.2952902324374849,0.384,250,-8.8013,-21.344,0.18,0.136,0.6199352949647193
expanded14_D4,3cx5,0.657745361328125,21553,-0.005629104761829701,-0.07900140209644509,1000,3.8605,75.715,-0.406919564107694,0.42,250,-2.16,-3.506,0.012,0.016,0.5660239550898458
expanded14_D4,3ffd,0.755523681640625,24757,-0.018156249462375425,-0.10144416113800933,1000,2.5265,82.89500000000001,-0.4463250738813274,0.492,250,-6.6059,-24.856,0.16,0.66,0.3657138380726405
expanded14_D4,3hi6,0.696990966796875,22839,-0.012192577523933332,-0.09008189993615413,1000,3.5765000000000002,75.99,-0.27250674169008915,0.412,250,-10.4854,-14.477,0.34,0.036,0.5311587564876356
expanded14_D4,3l95,0.717864990234375,23523,-0.012923485762601295,-0.0842369259709769,1000,2.931,79.995,-0.3837347785086915,0.396,250,-4.8345,4.374,0.18,0.0,0.37685141397810207
expanded14_D4,3mxw,0.724822998046875,23751,-0.015502888560661038,-0.09417281298350756,1000,3.08,78.75999999999999,-0.2727777884711559,0.316,250,-5.4247,-4.018,0.032,0.004,0.5293384646814443
expanded14_D4,3nid,0.74151611328125,24298,-0.01585912704399279,-0.10079673711219866,1000,3.284,78.995,-0.2550712695305826,0.304,250,-1.2377,0.509,0.008,0.0,0.36549142821158676
expanded14_D4,3o2d,0.68231201171875,22358,-0.007475659877220014,-0.0843648064494442,1000,4.024,71.67,-0.29868985281728133,0.384,250,-9.9452,-15.724,0.368,0.312,0.49712705803292845
expanded14_D4,3rkd,0.667205810546875,21863,-0.0030031761146969704,-0.07863099386914503,1000,3.319,78.565,-0.3482025464471342,0.388,250,-6.02,-9.55,0.216,0.196,0.5640822019227965
expanded14_D4,3s35,0.80706787109375,26446,-0.006374689425149939,-0.0925849986192065,1000,1.4915,86.57499999999999,-0.5216335428096842,0.412,250,-11.0416,-19.401,0.372,0.36,0.3612803458513667
expanded14_D4,3w9e,0.65631103515625,21506,-0.006277245271731216,-0.08904494486768998,1000,4.4025,70.81,-0.13349129689178527,0.288,250,1.1974,4.979,0.0,0.0,0.6679592315958903
expanded14_D4,4cmh,0.70843505859375,23214,-0.01390709095480835,-0.08725584893013986,1000,3.7255000000000003,72.36,-0.3573993182570231,0.468,250,5.1793,15.525,0.0,0.0,0.6016455818452723
expanded14_D4,4dtg,0.6981201171875,22876,-0.013630480947402934,-0.09215134986758809,1000,4.2669999999999995,77.24000000000001,-0.28426163694460144,0.408,250,-15.9278,-17.506,0.684,0.608,0.373295731422852
expanded14_D4,4etq,0.7188720703125,23556,-0.009063467992193057,-0.09251232617070405,1000,3.7024999999999997,79.93,-0.3359542782409809,0.396,250,1.3392,-6.679,0.0,0.124,0.3098446330043033
expanded14_D4,4g6j,0.755615234375,24760,-0.007337760983564139,-0.0807135145065301,1000,2.4530000000000003,80.58500000000001,-0.5556684751132978,0.46,249,-2.8841,-9.45,0.07630522088353414,0.05220883534136546,0.5100855111430325
expanded14_D4,4g6m,0.731353759765625,23965,-0.012802760424662702,-0.08648501541142158,1000,2.309,82.84,-0.41423423420776756,0.376,250,-5.941,-6.66,0.472,0.092,0.4721514797298787
expanded14_D4,4lvn,0.6995849609375,22924,-0.010285648614434952,-0.08929360505883255,1000,3.758,78.355,-0.313680052681148,0.444,249,-2.1706,-14.388,0.020080321285140562,0.0963855421686747,0.6462432957637
expanded14_D4,4ot1,0.469085693359375,15371,-0.011665109647928827,-0.08479486932242512,1000,9.335,64.41,-0.2764406173334844,0.344,250,-4.8106,-22.556,0.112,0.216,0.8582289364429547
expanded14_D4,4qci,0.70623779296875,23142,-0.008563731187696037,-0.08772148447078223,1000,3.116,76.89,-0.5087054095365373,0.448,250,-13.8505,-25.646,0.804,0.536,0.485668314693035
expanded14_D4,4xnq,0.633514404296875,20759,-0.009734259239599688,-0.08467386169772019,1000,3.7430000000000003,73.56,-0.23180210795902018,0.348,250,-6.7456,-17.57,0.496,0.232,0.5012169159379877
expanded14_D4,4ydk,0.4716796875,15456,0.0020302526008937768,-0.07428427530529982,1000,8.256,67.33,-0.08771504123746104,0.204,250,2.5433,10.131,0.0,0.0,0.7636435061547721
expanded14_D4,5b8c,0.7073974609375,23180,-0.008654977748761483,-0.0848403569362048,1000,3.1115000000000004,80.39,-0.3955061125336485,0.452,250,1.4048,2.189,0.0,0.0,0.3812163394614313
expanded14_D4,5d93,0.82916259765625,27170,-0.004935236550522097,-0.09532415937334944,1000,2.45,84.22,-0.21601378635304289,0.424,250,-3.2611,-7.715,0.12,0.108,0.40971620212475235
expanded14_D4,5d96,0.733856201171875,24047,-0.001817343593267685,-0.07792522623325378,1000,2.837,82.625,-0.41792313833053607,0.424,250,-5.5553,-21.476,0.188,0.472,0.4805702491239859
expanded14_D4,5en2,0.6014404296875,19708,-0.0104524245313057,-0.08474546790221109,1000,5.2345,71.185,-0.16748314345804752,0.352,250,0.9079,7.305,0.0,0.0,0.46240291844669507
expanded14_D4,5f9o,0.642120361328125,21041,-0.0005976826632142659,-0.08113000288208616,1000,4.3925,71.455,-0.21692261411902264,0.348,250,-14.4631,-23.095,0.944,0.856,0.46820531676224997
expanded14_D4,5ggs,0.683258056640625,22389,-0.012611830813013595,-0.08730338396433768,1000,3.3495,79.36500000000001,-0.37367564460845987,0.42,249,-2.6077,0.064,0.004016064257028112,0.0,0.37684507456088145
expanded14_D4,5hi4,0.76055908203125,24922,-0.0067385690416408035,-0.08872709008375537,1000,2.8964999999999996,80.925,-0.5760553919234607,0.592,250,-0.4458,-3.032,0.004,0.008,0.5974718182636923
expanded14_D4,5j13,0.66455078125,21776,-0.011706673948579386,-0.08590552578180632,1000,4.498,74.99000000000001,-0.4017194442669667,0.36,250,-7.9057,-23.668,0.544,0.856,0.5011691076036332
expanded14_D4,5l6y,0.648773193359375,21259,-0.01056731463462931,-0.08898973171244078,1000,4.2115,73.125,-0.4169819817903889,0.412,250,-10.2816,-18.134,0.744,0.524,0.5558954650593805
expanded14_D4,5mes,0.75054931640625,24594,-0.007663273682707555,-0.0874184364564394,1000,2.5164999999999997,79.225,-0.43873478830354834,0.396,250,-5.7255,-3.549,0.072,0.06,0.36535887589092514
expanded14_D4,5nuz,0.7120361328125,23332,-0.014946247979027381,-0.09253721021465278,1000,3.3175,77.60499999999999,-0.14437427445780912,0.308,250,-5.1781,-9.079,0.252,0.108,0.4114802587053772
expanded14_D5,1a2y,0.760284423828125,24913,-0.01083020026376805,-0.09182372380752893,1000,1.665,81.9,-0.5146187003185784,0.432,250,-6.434,-7.024,0.388,0.132,0.5473086332713241
expanded14_D5,1fe8,0.800689697265625,26237,-0.003853848275767855,-0.07975488057330267,1000,2.266,83.54,-0.44853185915249183,0.492,250,-1.6029,-1.414,0.016,0.004,0.4260294156613674
expanded14_D5,1ic7,0.8554643391216773,28031,-0.011289700113276752,-0.09889387313661602,1000,1.8035,85.005,0.08071603950240622,0.244,250,-5.7177,-3.925,0.62,0.204,0.189929822877166
expanded14_D5,1iqd,0.766265869140625,25109,-0.00010121426155085823,-0.07909531788827572,1000,3.434,77.21000000000001,-0.37076405769162524,0.504,250,-5.0907,-32.004,0.056,0.032,0.3899715201679829
expanded14_D5,1osp,0.648101806640625,21237,-0.021378808648269947,-0.09768638437312863,1000,3.7285000000000004,79.275,-0.14637930008223532,0.264,250,2.3691,-1.23,0.0,0.008,0.5256809868957902
expanded14_D5,1uj3,0.777923583984375,25491,-0.005578936138118848,-0.08893840470291274,1000,2.5940000000000003,79.97,-0.5153548534256206,0.488,250,-5.7786,-2.446,0.084,0.004,0.4613947840800174
expanded14_D5,2adf,0.749481201171875,24559,-0.006114083094516332,-0.07848210269447331,1000,2.3525,79.55000000000001,-0.42539212331948667,0.5,250,-4.4358,3.365,0.104,0.0,0.4997944606719164
expanded14_D5,2b2x,0.721527099609375,23643,-0.004013591468574014,-0.08135008086264471,1000,4.2325,75.56,-0.37111456857832864,0.536,249,-11.9764,-10.259,0.8514056224899599,0.08433734939759036,0.399173804736464
expanded14_D5,2cmr,0.730438232421875,23935,-0.009479548627939947,-0.09327617033092146,1000,3.5090000000000003,77.17500000000001,-0.3218869306320497,0.388,250,-8.8559,-2.978,0.508,0.024,0.3640467965427146
expanded14_D5,2dd8,0.724212646484375,23731,-0.024972789392333324,-0.098611391718204,1000,3.1855,80.115,-0.5607475110558154,0.592,250,-7.1234,-1.104,0.404,0.008,0.23905735671575004
expanded14_D5,2xqy,0.732757568359375,24011,-0.015364790007034546,-0.09094459618935356,1000,2.4145000000000003,81.33,-0.3919414279964486,0.432,250,-1.019,2.526,0.004,0.0,0.2654274527634056
expanded14_D5,2xwt,0.71478271484375,23422,-0.014574242781624428,-0.09949236353120784,1000,2.73,79.13499999999999,-0.36938105898947937,0.392,249,-7.1965,-26.274,0.07228915662650602,0.44176706827309237,0.3444874357729245
expanded14_D5,2ypv,0.71551513671875,23446,-0.017158975146326673,-0.09607458591986523,1000,3.2425,74.73,-0.318465047805825,0.356,250,-7.6159,-12.859,0.048,0.068,0.3472748043968703
expanded14_D5,3bn9,0.486328125,15936,-0.0014229117281631916,-0.07615388079513753,1000,8.246,65.69,-0.23807054304157976,0.396,250,-7.8741,-30.543,0.18,0.18,0.6928572937166994
expanded14_D5,3cx5,0.61419677734375,20126,-0.013676135164867122,-0.08448730787579782,1000,3.8659999999999997,75.525,-0.44471616366328837,0.4,250,-0.8673,-2.967,0.004,0.008,0.515082516216112
expanded14_D5,3ffd,0.718292236328125,23537,-0.019392549577582154,-0.10108586414221983,1000,2.7555,81.67500000000001,-0.4224459185690099,0.48,250,-6.5776,-24.866,0.184,0.68,0.3956569664776085
expanded14_D5,3hi6,0.672882080078125,22049,-0.012021506080128218,-0.0895199002800212,1000,3.6855,75.97,-0.2735368434413949,0.4,250,-14.0712,-24.625,0.364,0.028,0.5475755863439041
expanded14_D5,3l95,0.69342041015625,22722,-0.013082034183521826,-0.08392644237509299,1000,2.966,79.36500000000001,-0.43154431146871153,0.408,250,-5.9162,-2.658,0.16,0.004,0.39726856429702867
expanded14_D5,3mxw,0.691070556640625,22645,-0.014807383269937517,-0.09298991446179046,1000,3.0845000000000002,78.96,-0.2587971148133751,0.3,250,-3.0698,-2.268,0.048,0.004,0.4381458025808618
expanded14_D5,3nid,0.7115478515625,23316,-0.024319529840792442,-0.10463862184823912,1000,3.3235,79.03999999999999,-0.24432374055864509,0.304,250,-4.0059,-2.106,0.004,0.004,0.46598885729158585
expanded14_D5,3o2d,0.647491455078125,21217,-0.011405995975419272,-0.08679694751538115,1000,4.093500000000001,71.12,-0.33660697803630296,0.372,250,-6.1863,-14.533,0.332,0.288,0.6232408198531175
expanded14_D5,3rkd,0.62237548828125,20394,-0.006230067701148237,-0.08088110701303701,1000,3.2895,78.09,-0.3820935443612425,0.408,250,-6.3801,-10.724,0.2,0.188,0.5928021888350212
expanded14_D5,3s35,0.78802490234375,25822,-0.008626274169067069,-0.09299976265672573,1000,1.5815000000000001,86.59,-0.5335088169994201,0.44,250,-7.1468,-16.518,0.4,0.428,0.2926384102145634
expanded14_D5,3w9e,0.639434814453125,20953,-0.009579333085082343,-0.09015318653594752,1000,4.5305,70.61,-0.15162189229033737,0.288,250,1.5136,-0.692,0.0,0.004,0.6394274468391493
expanded14_D5,4cmh,0.6802978515625,22292,-0.011157119804422482,-0.08640924860943704,1000,3.9255,71.46,-0.26083691810360227,0.428,250,1.5656,19.857,0.0,0.0,0.42549839197427153
expanded14_D5,4dtg,0.657958984375,21560,-0.015027022502459967,-0.0918725992147435,1000,4.2524999999999995,76.47,-0.289177776695008,0.4,250,-13.8408,-21.817,0.7,0.56,0.28603975847542396
expanded14_D5,4etq,0.7061767578125,23140,-0.014818574778500088,-0.09365717376988346,1000,3.6035000000000004,80.025,-0.3129928005842199,0.36,250,1.1953,-15.213,0.0,0.148,0.29974713195411123
expanded14_D5,4g6j,0.7401123046875,24252,-0.009486399677369955,-0.08062415738438992,1000,2.5945,78.99,-0.579018610509996,0.468,250,-3.2496,-11.289,0.068,0.096,0.4849707617609964
expanded14_D5,4g6m,0.709930419921875,23263,-0.0132140474666324,-0.08390609568540788,1000,2.266,83.045,-0.4584766661779261,0.408,250,-6.557,-9.845,0.496,0.112,0.3745240242016401
expanded14_D5,4lvn,0.672607421875,22040,-0.016849414150038964,-0.09314471568191125,1000,3.9074999999999998,77.925,-0.2947149380131126,0.436,250,-1.6986,-9.474,0.004,0.064,0.5408883982143713
expanded14_D5,4ot1,0.4163818359375,13644,-0.008551584651951442,-0.08045385862660004,1000,9.2675,63.260000000000005,-0.23786336406172123,0.32,250,-9.8862,-24.647,0.124,0.26,0.8652070974333376
expanded14_D5,4qci,0.69146728515625,22658,-0.010540704536086768,-0.08776852447262731,1000,3.3810000000000002,75.245,-0.4969310466966432,0.488,250,-16.5138,-22.324,0.84,0.528,0.46409136588405736
expanded14_D5,4xnq,0.62078857421875,20342,-0.016634328744115686,-0.08634512128990497,1000,3.767,73.88,-0.22087430933366525,0.348,250,-7.0476,-13.581,0.492,0.264,0.4847721374304582
expanded14_D5,4ydk,0.459686279296875,15063,0.0028416486198595573,-0.0722688283061966,1000,8.3795,67.035,-0.11731017596657492,0.204,250,0.9735,-0.228,0.0,0.004,0.8016039936638985
expanded14_D5,5b8c,0.688201904296875,22551,-0.011250277576052816,-0.08712041134719788,1000,3.352,78.565,-0.3683631392495569,0.452,250,-0.9232,5.779,0.004,0.0,0.45700319954042135
expanded14_D5,5d93,0.807037353515625,26445,-0.010522122400893404,-0.09819165365608007,1000,2.5205,83.41,-0.1979987304264885,0.344,250,-4.3022,-7.865,0.104,0.08,0.311821616755171
expanded14_D5,5d96,0.6968994140625,22836,-0.009265660633071,-0.08305613174368065,1000,2.925,81.775,-0.3663036493299634,0.424,250,-6.7656,-16.438,0.216,0.44,0.45580509991079055
expanded14_D5,5en2,0.574066162109375,18811,-0.008717920098178109,-0.0837423535853079,1000,5.400499999999999,70.83500000000001,-0.15117583298103993,0.284,250,-2.8621,5.798,0.004,0.0,0.4837802493698067
expanded14_D5,5f9o,0.6131591796875,20092,-0.006695666621278478,-0.08499655502408161,1000,4.3855,71.16,-0.2400057483720247,0.372,250,-15.1713,-30.497,0.96,0.896,0.4966599132760192
expanded14_D5,5ggs,0.677734375,22208,-0.013155288169622009,-0.08603738492124167,1000,3.518,78.81,-0.3794925213286404,0.42,249,-1.9793,0.568,0.004016064257028112,0.0,0.3655239730905575
expanded14_D5,5hi4,0.723907470703125,23721,-0.011412710960549521,-0.09020172832939516,1000,3.0065,80.09,-0.5486238691358374,0.58,249,0.178,-3.002,0.0,0.012048192771084338,0.6411164559333776
expanded14_D5,5j13,0.62939453125,20624,-0.013776978521679552,-0.08653382029488822,1000,4.670999999999999,74.285,-0.43109100214023005,0.408,250,-8.4727,-19.632,0.616,0.872,0.464075429616838
expanded14_D5,5l6y,0.625030517578125,20481,-0.013638002887369854,-0.08853589500002644,1000,4.3415,71.915,-0.4000337308645074,0.412,250,-10.4272,-21.027,0.768,0.58,0.6149967100267401
expanded14_D5,5mes,0.70562744140625,23122,-0.009196810771886391,-0.08747291210330009,1000,2.5445,78.52000000000001,-0.4163399906989843,0.408,250,-2.7595,-4.928,0.096,0.052,0.3994814378043204
expanded14_D5,5nuz,0.66619873046875,21830,-0.018925194957430898,-0.0962680158055955,1000,3.44,76.97,-0.1254827194384438,0.304,250,-7.925,-9.881,0.256,0.076,0.5504409350549608
gflownet,1a2y,0.593841552734375,19459,-0.011438173877153696,-0.09373306893774469,1000,1.7715,81.66,-0.5601779766129173,0.468,249,-5.543,-3.89,0.3172690763052209,0.12048192771084337,0.38917277757183066
gflownet,1fe8,0.610931396484375,20019,-0.014340231992452554,-0.08897465164295752,1000,2.2105,83.13,-0.44194583777514107,0.44,250,-1.9033,1.866,0.024,0.0,0.5372421996277948
gflownet,1ic7,0.7398669271151264,24241,-0.013669563922276973,-0.10022016441235898,1000,1.8170000000000002,85.6,0.0990144162121767,0.196,250,-6.194,-5.79,0.572,0.224,0.13556192707452566
gflownet,1iqd,0.583251953125,19112,-0.01218453960960477,-0.08883973794438896,1000,3.3525,76.575,-0.4304049427477513,0.5,250,-3.4401,-10.555,0.064,0.016,0.4299244467911486
gflownet,1osp,0.433929443359375,14219,-0.028550817795575865,-0.10378741026042616,1000,3.811,79.75,-0.2041830920294943,0.288,250,1.0044,-3.776,0.0,0.028,0.5590147475668029
gflownet,1uj3,0.616241455078125,20193,-0.005972369091842442,-0.09071454743050274,1000,2.2095000000000002,80.43,-0.522787055426473,0.524,250,-4.2384,-1.61,0.092,0.004,0.5298464032729715
gflownet,2adf,0.541534423828125,17745,-0.014880859893910858,-0.0856633100918574,1000,2.3615,80.215,-0.5026652270074471,0.476,250,-3.4234,5.804,0.08,0.0,0.3729033744539912
gflownet,2b2x,0.510711669921875,16735,-0.012908531061527983,-0.08894932096530397,1000,4.077999999999999,75.93,-0.4175501741775533,0.544,250,-13.8035,-17.404,0.776,0.088,0.3714588859824153
gflownet,2cmr,0.50299072265625,16482,-0.024190437079968388,-0.1058775939150438,1000,3.22,77.645,-0.42102253914339904,0.392,250,-8.7322,-11.234,0.432,0.036,0.36390785613668364
gflownet,2dd8,0.528717041015625,17325,-0.028331163060321417,-0.10311939668373235,1000,2.66,81.155,-0.5647500632664147,0.536,250,-6.0191,-14.57,0.356,0.004,0.37109415125671275
gflownet,2xqy,0.538665771484375,17651,-0.025082904898129386,-0.09811259624633097,1000,2.2634999999999996,82.1,-0.4019148673229689,0.412,250,0.1335,2.758,0.0,0.0,0.36648991493689076
gflownet,2xwt,0.485137939453125,15897,-0.030655733394944273,-0.10933515842079952,1000,2.7215,79.89,-0.36448797805132804,0.34,250,-8.3036,-31.72,0.068,0.42,0.3704365189843037
gflownet,2ypv,0.507537841796875,16631,-0.02456768088482553,-0.10322902060910119,1000,3.189,74.795,-0.37595531820320227,0.376,250,-2.5316,-8.963,0.044,0.08,0.2923251173283052
gflownet,3bn9,0.24127197265625,7906,-0.009375536801302185,-0.08136772671739553,1000,8.1245,66.45,-0.29874423728430277,0.388,250,-13.0129,-20.776,0.168,0.144,0.6269303508856141
gflownet,3cx5,0.398834228515625,13069,-0.0163770287141065,-0.08855444704929048,1000,3.9450000000000003,75.17,-0.41327426409458745,0.408,249,-1.286,-3.551,0.01606425702811245,0.008032128514056224,0.5063852519209681
gflownet,3ffd,0.545135498046875,17863,-0.0236066167698337,-0.10453167522494511,1000,2.4635,83.38,-0.4719302760151958,0.536,250,-6.1667,-22.987,0.16,0.608,0.39457821725147596
gflownet,3hi6,0.4486083984375,14700,-0.018431498405153353,-0.09539674390927197,1000,3.266,76.33,-0.30347741014348906,0.4,250,-7.4735,-19.205,0.336,0.04,0.5995734842938687
gflownet,3l95,0.49176025390625,16114,-0.02080321409919434,-0.09360860127620088,1000,2.8385,80.265,-0.44744047134211046,0.436,250,-4.366,-5.858,0.14,0.004,0.43541035856573695
gflownet,3mxw,0.493255615234375,16163,-0.024926277133718606,-0.10091156191160569,1000,3.0015,79.125,-0.31020574499565395,0.288,250,-1.8511,-1.194,0.036,0.004,0.3322195870857393
gflownet,3nid,0.504364013671875,16527,-0.03299442268825078,-0.11512680734522178,1000,3.235,79.42,-0.2490361630168035,0.276,250,-1.1972,-5.113,0.004,0.008,0.4417470135830706
gflownet,3o2d,0.423248291015625,13869,-0.022096006562260052,-0.09476735654799923,1000,4.0175,71.805,-0.2952563876502693,0.348,250,-7.683,-17.99,0.36,0.268,0.4986484903758459
gflownet,3rkd,0.3834228515625,12564,-0.015624273534670031,-0.08959125965928058,1000,3.324,78.385,-0.3552073582906934,0.448,250,-4.2773,-14.08,0.164,0.172,0.6037108831991548
gflownet,3s35,0.590057373046875,19335,-0.023049109811127337,-0.10385523371301501,1000,1.4475,87.37,-0.48053909803788414,0.412,250,-7.9568,-13.504,0.388,0.412,0.2894090296775423
gflownet,3w9e,0.375,12288,-0.025042157812861204,-0.1033594631488996,1000,4.3535,71.2,-0.13091852362800474,0.284,249,-0.121,-0.265,0.004016064257028112,0.004016064257028112,0.6575014880492718
gflownet,4cmh,0.45648193359375,14958,-0.02415700615544697,-0.09544956703195763,1000,4.011,71.0,-0.2808515657628635,0.452,250,4.0328,17.475,0.0,0.0,0.497471509602273
gflownet,4dtg,0.423187255859375,13867,-0.02652187215304924,-0.10270060344877183,1000,4.415,77.265,-0.30750155989838207,0.336,250,-11.9178,-20.551,0.692,0.576,0.3986218019488311
gflownet,4etq,0.494476318359375,16203,-0.027231249564548466,-0.10477026619949198,1000,3.573,80.41,-0.3879999835720174,0.412,250,-0.8969,-8.912,0.008,0.148,0.37934215114183223
gflownet,4g6j,0.535064697265625,17533,-0.014266706986511309,-0.08503287558477778,1000,2.351,80.58,-0.5914057774146538,0.484,249,-3.0824,-8.752,0.07630522088353414,0.07630522088353414,0.3881696028642357
gflownet,4g6m,0.47369384765625,15522,-0.024707586049056596,-0.09666632091635224,1000,2.2575000000000003,82.57499999999999,-0.3548300608498502,0.356,250,-7.0901,-6.129,0.484,0.096,0.4543474120279987
gflownet,4lvn,0.4620361328125,15140,-0.02196415201675766,-0.09705880236871338,1000,3.8465,77.52,-0.3205869419912306,0.464,250,-1.0692,-11.504,0.008,0.088,0.5102984687755003
gflownet,4ot1,0.187896728515625,6157,-0.01298036320550082,-0.08212464727191601,1000,9.2515,63.17,-0.24446536861895699,0.28,250,-5.6677,-18.345,0.108,0.2,0.8178466855469686
gflownet,4qci,0.4833984375,15840,-0.016920344964154996,-0.09424085444303289,1000,3.0715000000000003,77.755,-0.5438984562464015,0.424,249,-14.465,-25.013,0.8795180722891566,0.5502008032128514,0.42266506464537623
gflownet,4xnq,0.3544921875,11616,-0.02090406720216216,-0.09251635537413087,1000,3.94,73.16,-0.2660461283666692,0.368,250,-8.0338,-13.568,0.48,0.252,0.512590217443479
gflownet,4ydk,0.225738525390625,7397,-0.00900785758709788,-0.0820389896331216,1000,8.2875,67.0,-0.1350380240325526,0.284,250,4.126,6.381,0.0,0.0,0.734891374261988
gflownet,5b8c,0.45880126953125,15034,-0.014054054568607272,-0.08904536069366917,1000,3.2365000000000004,79.815,-0.40544861490528605,0.468,250,0.9128,-1.113,0.0,0.004,0.39071180942231437
gflownet,5d93,0.63983154296875,20966,-0.020683634875232088,-0.10469984513091998,1000,2.491,83.62,-0.17788139096797576,0.352,249,-2.8264,-3.943,0.1285140562248996,0.09236947791164658,0.44309508925093494
gflownet,5d96,0.4954512182369549,14214,-0.013133131417067529,-0.08685605194992384,1000,2.869,82.465,-0.4207515381117521,0.4,250,-5.1999,-20.327,0.196,0.38,0.4759752316037056
gflownet,5en2,0.34725387839129473,9446,-0.01894202014161864,-0.09159641756396389,1000,5.3545,71.295,-0.18886409503601345,0.328,250,0.8455,7.272,0.0,0.0,0.5136477703643257
gflownet,5f9o,0.382537841796875,12535,-0.019454016823688136,-0.09480575748245607,1000,4.3225,71.765,-0.23908890830494633,0.332,250,-16.7969,-28.732,0.952,0.832,0.4789328469255507
gflownet,5ggs,0.44232177734375,14494,-0.022615048277502825,-0.09479297028470987,1000,3.2015000000000002,79.38,-0.43369632714284045,0.464,250,0.0854,-1.979,0.0,0.004,0.3234426771838349
gflownet,5hi4,0.5274658203125,17284,-0.020183086843857098,-0.0991344036943446,1000,3.0229999999999997,81.245,-0.5615257786442839,0.592,250,-0.0244,1.365,0.004,0.0,0.5989924828862939
gflownet,5j13,0.3809814453125,12484,-0.02202612559549533,-0.09489345097769353,1000,4.479,74.86,-0.44622347269413065,0.372,250,-8.8543,-25.552,0.584,0.832,0.38830202083233323
gflownet,5l6y,0.38641357421875,12662,-0.018698295555747688,-0.09604383669052151,1000,4.1505,73.09,-0.41717336542046174,0.396,250,-10.0463,-18.557,0.752,0.612,0.6142243555896894
gflownet,5mes,0.4893798828125,16036,-0.021282830159777527,-0.09677485255680417,1000,2.3815,79.41,-0.46282092861753027,0.452,250,-4.8735,-4.842,0.076,0.056,0.3827242415201947
gflownet,5nuz,0.462615966796875,15159,-0.029819531797363276,-0.10316118446328469,1000,3.4195,76.625,-0.09263531552211078,0.292,250,-6.0342,-9.961,0.196,0.052,0.47910113360556417
amplify_prior,1a2y,0.5484619140625,17972,0.019819737908123643,-0.06677152906247774,1000,2.193,79.565,-0.4958798596638122,0.516,250,-4.7543,-4.043,0.352,0.136,0.5261315471911276
amplify_prior,1fe8,0.581512451171875,19055,0.018365957071900182,-0.06111735689917163,1000,2.541,81.68,-0.3718006021535435,0.48,250,-4.4175,-3.282,0.016,0.004,0.4226539179114134
amplify_prior,1ic7,0.6575927734375,21548,0.01625961995026977,-0.07800559264335931,1000,2.1185,85.13,0.19754972992179362,0.12,250,-6.7254,-4.208,0.624,0.224,0.30091429995548596
amplify_prior,1iqd,0.5482177734375,17964,0.025758512643085006,-0.05636645186111742,1000,3.722,77.08,-0.40391931195185976,0.528,250,-3.8454,-11.377,0.068,0.012,0.49981740507848116
amplify_prior,1osp,0.42745535714285715,9192,0.009213938467749417,-0.06774552270712375,1000,3.739,78.705,-0.16864076506048314,0.28,250,0.2473,-8.269,0.0,0.012,0.7403747401478061
amplify_prior,1uj3,0.54779052734375,17950,0.022194525740035373,-0.06599718873748785,1336,2.745,78.785,-0.5085983421212605,0.584,250,-5.8273,-6.61,0.052,0.016,0.4411778315514566
amplify_prior,2adf,0.511627197265625,16765,0.012391694574499668,-0.06317778718513191,1000,2.862,77.565,-0.4047529986708976,0.496,249,-7.5192,3.615,0.13654618473895583,0.0,0.4346262018317614
amplify_prior,2b2x,0.481353759765625,15773,0.02246489039431512,-0.05782843286551037,1340,4.629,74.91,-0.26936650364009734,0.476,250,-12.8783,-8.112,0.832,0.112,0.49598838150342095
amplify_prior,2cmr,0.4813232421875,15772,0.014491825362826128,-0.07001871633513926,1000,3.675,76.98,-0.310381919564829,0.408,250,-8.1582,-12.102,0.496,0.044,0.35719158480776897
amplify_prior,2dd8,0.511993408203125,16777,0.015740995690152516,-0.06841678998125673,1000,3.4415,78.945,-0.4276992576919397,0.588,250,-6.4251,-0.05,0.38,0.004,0.27049129179500175
amplify_prior,2xqy,0.511749267578125,16769,0.01650318356940717,-0.06438429063599645,1352,2.705,80.07499999999999,-0.34652280092958954,0.468,250,-0.4328,-4.886,0.008,0.004,0.23241341373160396
amplify_prior,2xwt,0.481201171875,15768,0.015184290630521898,-0.06941079621162981,1342,2.6464999999999996,78.425,-0.34771650774485785,0.356,250,-8.4961,-35.553,0.088,0.508,0.4102187875005999
amplify_prior,2ypv,0.481719970703125,15785,0.015491198897893169,-0.06675513880980381,1000,3.3145,73.72,-0.33069876576276896,0.388,250,-4.4507,-10.881,0.072,0.068,0.33847575259939233
amplify_prior,3bn9,0.2744140625,8992,0.019410254431577883,-0.05116180486890938,1000,8.227,66.015,-0.21788327384581557,0.348,250,-9.4208,-19.509,0.184,0.18,0.7492332357317716
amplify_prior,3cx5,0.4010009765625,13140,0.015210134289222712,-0.057081546545882815,1000,4.104,74.59,-0.36819142934149984,0.384,250,-2.7235,-2.116,0.004,0.02,0.5383234438913443
amplify_prior,3ffd,0.51190185546875,16774,0.013642567583754758,-0.0735989796541058,1000,2.936,80.6,-0.350056064564785,0.444,250,-5.0759,-19.786,0.12,0.628,0.2548150059645813
amplify_prior,3hi6,0.454498291015625,14893,0.018569343919812804,-0.061456659415701616,1000,3.9135,74.785,-0.1399555231008487,0.376,250,-11.0789,-11.442,0.308,0.024,0.4895414946558905
amplify_prior,3l95,0.481231689453125,15769,0.020560160484417972,-0.05716224549631107,1000,3.1725000000000003,77.38,-0.3500920834037288,0.392,250,-4.2444,-0.545,0.176,0.004,0.49162933646222506
amplify_prior,3mxw,0.4815673828125,15780,0.014747521156524206,-0.06519970887358213,1000,3.3465,78.72,-0.18689097228596424,0.3,250,-2.7998,-2.955,0.032,0.012,0.45036104271535704
amplify_prior,3nid,0.480804443359375,15755,0.014986991715535108,-0.07057154522879323,1000,3.335,78.295,-0.20021741293964498,0.316,250,-2.3135,-2.404,0.024,0.016,0.4007413626888353
amplify_prior,3o2d,0.4010009765625,13140,0.019813908141536996,-0.05576706776701325,1000,4.335,69.80000000000001,-0.2565803228914924,0.352,250,-9.1562,-14.424,0.448,0.344,0.5088100609609753
amplify_prior,3rkd,0.378173828125,12392,0.015767786380729946,-0.056943867240978455,1000,3.3600000000000003,77.16499999999999,-0.38802595047752014,0.448,250,-8.1677,-9.634,0.22,0.204,0.587705500966928
amplify_prior,3s35,0.548187255859375,17963,0.013745798958574765,-0.07308444065147421,1334,1.7845,84.955,-0.4905065949252785,0.464,249,-14.1169,-17.118,0.3654618473895582,0.46184738955823296,0.37673221919937816
amplify_prior,3w9e,0.4014892578125,13156,0.01915685918502333,-0.0598770767078291,1000,4.452,70.41,-0.07221187214856581,0.28,250,1.1012,-1.448,0.0,0.004,0.5696773388374213
amplify_prior,4cmh,0.453582763671875,14863,0.021010762936388722,-0.05574862153122157,1000,4.6,70.595,-0.11015276575281653,0.348,250,6.2532,14.156,0.0,0.0,0.5446777708443334
amplify_prior,4dtg,0.426177978515625,13965,0.016121043224791392,-0.06343686669870764,1000,4.3420000000000005,75.11500000000001,-0.2850093240945515,0.364,250,-14.1236,-22.385,0.744,0.652,0.48047558411200547
amplify_prior,4etq,0.4820556640625,15796,0.017549605789813832,-0.06473853627143035,1000,3.795,79.345,-0.2915310138406291,0.392,250,1.3776,-11.069,0.0,0.136,0.40491305235215114
amplify_prior,4g6j,0.511993408203125,16777,0.02069736218551792,-0.056991523192864095,1355,2.92,77.44,-0.48862083298896225,0.488,249,-3.3984,-7.482,0.07630522088353414,0.08433734939759036,0.5208324912553439
amplify_prior,4g6m,0.48126220703125,15770,0.013890807213328842,-0.060257971333948716,1000,2.2425,82.07499999999999,-0.3753402425093184,0.328,250,-7.3869,-5.11,0.524,0.076,0.3696804818663692
amplify_prior,4lvn,0.453643798828125,14865,0.015119321289875939,-0.062205706110529974,1000,4.116,77.44,-0.14519281971266998,0.412,250,0.2514,-9.108,0.0,0.076,0.63662149663794
amplify_prior,4ot1,0.226959228515625,7437,0.015069148971764196,-0.05356300429423036,1000,9.4485,62.11,-0.20174751255623402,0.308,250,-5.7938,-17.794,0.076,0.176,0.8516522824365188
amplify_prior,4qci,0.454193115234375,14883,0.019433962022214347,-0.06056443808256035,1000,4.107,72.875,-0.4157343080081758,0.476,249,-13.3653,-25.1,0.8594377510040161,0.5502008032128514,0.31825806451612904
amplify_prior,4xnq,0.3773193359375,12364,0.017962225999136477,-0.054976972921940606,1000,4.0,72.00999999999999,-0.2656154093066218,0.324,250,-7.8554,-12.487,0.496,0.236,0.3942317624782223
amplify_prior,4ydk,0.25787353515625,8450,0.016205686594187262,-0.054055442399899775,1000,8.3825,66.60499999999999,-0.09682284734920127,0.26,250,0.4662,0.446,0.0,0.0,0.7890383121083642
amplify_prior,5b8c,0.454010009765625,14877,0.019060175160249448,-0.05765572611445261,1000,3.7755,78.06,-0.23442341860074414,0.416,250,0.7329,2.188,0.0,0.0,0.39426486823789175
amplify_prior,5d93,0.581451416015625,19053,0.017461924739046307,-0.07502359072534681,1000,2.7714999999999996,82.485,-0.10475773089346191,0.272,250,-1.9472,-5.257,0.124,0.072,0.36695302661343
amplify_prior,5d96,0.482147216796875,15799,0.021405417609159483,-0.056050873357027436,1000,3.1580000000000004,80.66499999999999,-0.29789736265345307,0.408,250,-8.4,-28.28,0.216,0.476,0.4061817368422643
amplify_prior,5en2,0.35595703125,11664,0.020889240590822866,-0.05297564486595187,1000,5.6475,69.66499999999999,-0.1369778800620654,0.328,250,-1.2545,4.552,0.008,0.0,0.4680416646666346
amplify_prior,5f9o,0.401214599609375,13147,0.020203083275143963,-0.05643342886627485,1000,4.5575,70.215,-0.16155291340391315,0.336,250,-15.3365,-28.425,0.952,0.856,0.37662977007632115
amplify_prior,5ggs,0.45416259765625,14882,0.019196083249900155,-0.05710377091010221,1000,3.7615,77.945,-0.22094636910500284,0.428,250,-2.5797,2.255,0.004,0.0,0.40209413991038834
amplify_prior,5hi4,0.512115478515625,16781,0.02335651362938945,-0.06354081428051984,1000,3.2664999999999997,78.305,-0.5140251823407407,0.608,250,0.6022,-1.047,0.0,0.008,0.5419032545884379
amplify_prior,5j13,0.40179443359375,13166,0.01419069463949639,-0.05924202291437912,1000,5.0565,71.6,-0.42275864509528127,0.424,250,-12.4012,-21.65,0.552,0.884,0.42583409510567577
amplify_prior,5l6y,0.40155029296875,13158,0.019659638854316416,-0.05801004632152726,1000,4.513999999999999,70.255,-0.31949931942621257,0.404,250,-10.753,-22.095,0.74,0.596,0.5873974151389567
amplify_prior,5mes,0.481353759765625,15773,0.01574208755879389,-0.06475295060659542,1000,2.6565000000000003,75.78,-0.4244906052221397,0.448,250,-3.3885,-7.283,0.112,0.036,0.3703244602936679
amplify_prior,5nuz,0.454071044921875,14879,0.01718183054285991,-0.06190869571602687,1000,3.945,75.805,-0.0024059269898928613,0.26,250,-6.659,-12.063,0.3,0.16,0.4361484183746939
amplify_fim_prior,1a2y,0.8941574936494496,28512,0.03430649743396447,-0.040459936687235486,1000,1.619,84.72999999999999,-0.44640098695428876,0.38,250,-5.7513,-5.363,0.324,0.112,0.5188221679963427
amplify_fim_prior,1fe8,0.8692965194932972,28273,0.031192179453084543,-0.04146401959422106,1000,1.8210000000000002,86.5,-0.3795511977183975,0.404,249,-1.9715,0.015,0.03614457831325301,0.0,0.5944081994574927
amplify_fim_prior,1ic7,0.9087844408427876,28036,0.008262806778155175,-0.08144187097309721,1000,1.739,84.96,-0.09104076759634769,0.204,250,-6.8734,-4.045,0.636,0.12,0.19980803529171112
amplify_fim_prior,1iqd,0.7967385329505894,26090,0.022574267710833918,-0.05568651034344639,1000,1.987,79.205,-0.5275597494660996,0.448,250,-2.4138,-16.534,0.04,0.012,0.4675370805932894
amplify_fim_prior,1osp,0.8087561824509983,26490,0.022842757417773727,-0.049242752462720474,1000,3.4865,82.03,-0.04965543865320763,0.296,250,0.5865,-5.793,0.0,0.02,0.60041330589226
amplify_fim_prior,1uj3,0.8645616823572564,28285,0.042049514611732994,-0.04023090294724707,1000,1.979,82.11500000000001,-0.5885274924488535,0.532,250,-3.1041,2.706,0.056,0.0,0.4883535669488067
amplify_fim_prior,2adf,0.8680182682219342,28129,0.02949288741362136,-0.03833424501033174,1000,1.8685,83.14,-0.40032999182005347,0.44,249,-5.0168,1.556,0.1686746987951807,0.0,0.49234531377590735
amplify_fim_prior,2b2x,0.747128894318876,24461,0.029229503810971794,-0.043127436055117256,1000,2.9495,78.035,-0.5048441985033394,0.504,250,-12.3662,-9.585,0.82,0.124,0.48438650218403484
amplify_fim_prior,2cmr,0.7667705278592375,25101,0.015400748329402731,-0.06363230455634207,1000,2.6225,79.42,-0.47235472810944257,0.392,250,-8.4562,-6.914,0.448,0.052,0.417641482825227
amplify_fim_prior,2dd8,0.763104404065291,24778,0.025347029904050203,-0.054000704828718465,1000,1.886,84.6,-0.5895369315365478,0.472,250,-6.257,-1.343,0.464,0.016,0.22945225140055725
amplify_fim_prior,2xqy,0.870049968769519,27859,0.026547980638404942,-0.04484109570603113,1000,1.748,83.725,-0.41131266828167873,0.416,250,-2.0577,-7.085,0.016,0.004,0.3341691228664436
amplify_fim_prior,2xwt,0.828673572279769,27120,0.014269272771485798,-0.06209180391264903,1000,2.403,82.80000000000001,-0.34255215021881946,0.38,250,-4.6679,-27.751,0.06,0.548,0.27697495913696857
amplify_fim_prior,2ypv,0.8656500753220402,28157,0.041170166141372457,-0.03076475482219348,1000,2.843,76.5,-0.23598369404795141,0.34,250,-4.5199,-5.455,0.06,0.116,0.40868821747962497
amplify_fim_prior,3bn9,0.7654132584544012,25078,0.021868024760327183,-0.035116627007248165,1000,6.535500000000001,71.275,-0.23997578166670566,0.3,250,-8.8659,-27.68,0.12,0.116,0.6241317141074256
amplify_fim_prior,3cx5,0.8318119371088384,27246,0.03639165523802697,-0.026030197247652796,1000,2.9455,79.025,-0.3313100317849615,0.372,250,-4.5546,-10.511,0.016,0.032,0.5651967551480823
amplify_fim_prior,3ffd,0.8591803125873908,27651,0.029662649472730687,-0.044667202418774,1000,2.263,86.785,-0.42551537840346504,0.396,250,-5.3338,-21.49,0.216,0.74,0.35820822733163726
amplify_fim_prior,3hi6,0.7764199077327304,25413,0.01321647811989294,-0.060916691513708564,1000,2.5484999999999998,79.84,-0.38735424163790105,0.344,249,-8.9119,-7.954,0.27710843373493976,0.040160642570281124,0.5603684415079674
amplify_fim_prior,3l95,0.7980443086325439,26116,0.023842829011649264,-0.04602399944432985,1000,2.4930000000000003,82.84,-0.3568375952606899,0.316,250,-5.2035,-1.686,0.156,0.008,0.5069171053298911
amplify_fim_prior,3mxw,0.8220748257733219,26895,0.0370430082060315,-0.03434673751082039,1000,2.6395,81.07,-0.18293333042933502,0.26,250,-3.2857,-1.34,0.02,0.004,0.49603571257140106
amplify_fim_prior,3nid,0.8856555869005274,28883,0.03261895599553095,-0.040915948098457416,1000,3.0335,78.93,-0.2847770056354103,0.332,250,-1.0856,-6.982,0.02,0.024,0.4576533221920645
amplify_fim_prior,3o2d,0.84344254758329,27519,0.05060102311278657,-0.01347207954573571,1000,3.3865,75.205,-0.30720972613726893,0.356,250,-8.17,-17.149,0.4,0.316,0.5979909946701967
amplify_fim_prior,3rkd,0.8604011251070075,28142,0.027720069966319642,-0.034353785819143015,1000,2.9455,80.67,-0.3138990644119217,0.372,250,-6.35,-13.81,0.168,0.208,0.521471227662128
amplify_fim_prior,3s35,0.8796247233737493,28221,0.029531779730756012,-0.049174819385352564,1000,1.7865,87.9,-0.367619616346141,0.396,250,-6.9398,-16.46,0.352,0.444,0.44907999772671586
amplify_fim_prior,3w9e,0.691622157790325,22661,0.029374208730464656,-0.04335903496745104,1000,3.738,74.43,-0.1383986611256072,0.304,250,-1.6086,1.489,0.004,0.0,0.519495530644439
amplify_fim_prior,4cmh,0.8292086770546899,27140,0.03180509194740151,-0.03744377004199659,1000,2.7775,76.245,-0.37669542993341726,0.336,250,3.0039,15.626,0.0,0.0,0.5025774502289446
amplify_fim_prior,4dtg,0.7538841915692439,24698,0.02381956741764349,-0.047812322873994714,1000,3.6755,80.525,-0.30233234250321767,0.364,250,-13.3624,-24.468,0.784,0.648,0.3352661642586281
amplify_fim_prior,4etq,0.8386005215447659,27013,0.03690535931475033,-0.03399715451894513,1000,2.8715,79.84,-0.4148377048686554,0.376,250,0.744,-9.145,0.0,0.16,0.33372937166994665
amplify_fim_prior,4g6j,0.812823259372609,26559,0.01919663123618569,-0.04961765102477049,1000,1.838,84.265,-0.47609078352020284,0.428,250,-3.1773,-7.191,0.088,0.072,0.4278337797727414
amplify_fim_prior,4g6m,0.835757817045907,27290,0.01893684563378468,-0.04793856819831897,1000,2.2205000000000004,84.265,-0.2959319000148151,0.348,250,-7.2161,-8.327,0.516,0.128,0.4313643342952132
amplify_fim_prior,4lvn,0.8354805226523385,27367,0.03136093130216901,-0.041981018158140815,1000,2.931,80.22,-0.4243649630648583,0.428,250,-2.9692,-13.884,0.028,0.136,0.5587439159026544
amplify_fim_prior,4ot1,0.69989013671875,22934,0.007982006313195643,-0.04596932681209738,1000,7.811,68.15,-0.16510794051806724,0.276,250,-4.866,-20.456,0.076,0.316,0.7381161572951755
amplify_fim_prior,4qci,0.7690991844090784,25178,0.022063926418190227,-0.050572432805488315,1000,2.473,82.9,-0.3778245748940919,0.352,250,-14.3229,-23.967,0.84,0.632,0.3604620978110371
amplify_fim_prior,4xnq,0.8100681602836446,26503,0.03120766772230175,-0.03484669597096935,1000,3.3845,76.505,-0.338532234036118,0.392,250,-7.117,-14.298,0.52,0.332,0.5089109637082188
amplify_fim_prior,4ydk,0.686920166015625,22509,0.014180348775281904,-0.04491818430846364,1000,7.35,68.785,-0.18910496158815887,0.292,250,0.8154,4.241,0.0,0.0,0.7190664810636969
amplify_fim_prior,5b8c,0.7976012451551866,26135,0.022994827508203124,-0.04685509247990425,1000,2.4195,83.03999999999999,-0.36215363461737626,0.42,250,-1.1746,4.096,0.012,0.0,0.5169018384294147
amplify_fim_prior,5d93,0.9054770030879246,27857,0.031611076719927945,-0.049857099243846605,1000,2.036,84.45,-0.2721657635525108,0.344,250,-4.0378,-7.069,0.18,0.12,0.29636991172465554
amplify_fim_prior,5d96,0.5465551060438887,17833,0.03886964181678999,-0.029306678680252794,1000,2.4844999999999997,85.25999999999999,-0.34302666151979105,0.34,250,-7.3486,-25.008,0.22,0.528,0.44554504872077944
amplify_fim_prior,5en2,0.8382636360855333,27402,0.0337391547860421,-0.02958514912934407,1000,4.4775,74.235,-0.1192647145109135,0.252,250,-0.0205,10.965,0.004,0.0,0.5372850908789291
amplify_fim_prior,5f9o,0.7783678203015321,25504,0.01267554116809108,-0.05744733754602108,1000,3.6305,77.45,-0.19195214583960898,0.324,250,-16.3944,-22.005,0.952,0.86,0.3889932318917102
amplify_fim_prior,5ggs,0.7783747481531229,25498,0.031169901147274838,-0.03899985964300762,1000,2.434,82.41,-0.360402860986413,0.364,250,0.218,-4.541,0.0,0.008,0.3067435165805365
amplify_fim_prior,5hi4,0.8317953799467394,26862,0.029622647773099777,-0.048142790440069874,1000,2.081,86.56,-0.5580438152014625,0.456,250,-1.3896,-6.295,0.004,0.008,0.5646393950518901
amplify_fim_prior,5j13,0.7641152414087774,25037,0.012640091335049227,-0.0539371219381532,1000,3.8724999999999996,79.985,-0.22629436118793683,0.304,249,-7.9127,-20.931,0.5823293172690763,0.8714859437751004,0.5433459334208988
amplify_fim_prior,5l6y,0.7379375591296121,24180,0.03450781513292671,-0.03710203468314326,1000,3.2305,77.97999999999999,-0.24559597720138673,0.276,249,-10.0595,-21.159,0.8192771084337349,0.7710843373493976,0.5853867744941894
amplify_fim_prior,5mes,0.5672156379867631,18426,0.019785155723242874,-0.056412311258931,1000,2.443,81.315,-0.39186476688822386,0.436,250,-3.4054,-5.851,0.12,0.052,0.41290698906813933
amplify_fim_prior,5nuz,0.7775263721143556,25429,0.032105202194676066,-0.03612748408912544,1000,2.7969999999999997,78.265,-0.373711763315427,0.364,250,-5.7525,-11.547,0.252,0.116,0.5499486391782268
proteinmpnn_vanilla,1a2y,0.6856183206106871,22454,-0.020436055441588243,-0.08768192908844344,1277,1.356,87.76,-0.5663591256361826,0.508,249,-4.8859,-7.225,0.42971887550200805,0.11244979919678715,0.4639800606180699
proteinmpnn_vanilla,1fe8,0.8505642217059409,20502,0.01969622969785265,-0.05171225585503056,1302,1.408,88.905,-0.5502919289546737,0.428,250,-4.5717,-5.08,0.324,0.06,0.6253264534741563
proteinmpnn_vanilla,1ic7,0.44097460535346605,11565,-0.0052444716976777685,-0.0896885144196535,1000,1.4485000000000001,87.64500000000001,-0.12341586391478278,0.32,250,-4.994,-5.928,0.564,0.176,0.05191187058992943
proteinmpnn_vanilla,1iqd,0.8466360521903928,23230,0.03401469928392638,-0.01843387253776936,1000,1.477,84.14,-0.5563390753408612,0.352,250,-6.5281,-24.479,0.216,0.048,0.4723999318005174
proteinmpnn_vanilla,1osp,0.7717852455513842,25286,-0.01665083806172961,-0.07766790524647861,1000,4.115,82.705,-0.15684112287143387,0.288,250,-2.0212,-6.688,0.004,0.064,0.6522303369136273
proteinmpnn_vanilla,1uj3,0.18117941478439425,5647,0.010257649305860105,-0.06445271683940693,1000,1.404,88.285,-0.4923044317579012,0.316,250,-6.3368,-11.714,0.308,0.128,0.6680937620481975
proteinmpnn_vanilla,2adf,0.9047839792323382,29277,0.03852540446179879,-0.027545764941781476,1000,2.0535,82.525,-0.4953357321126879,0.416,250,-8.0807,-11.54,0.372,0.016,0.6538047624067249
proteinmpnn_vanilla,2b2x,0.5061513037091443,16539,0.05494472473641406,-0.01083763056189561,1000,2.8274999999999997,79.12,-0.4759129095807061,0.448,250,-11.3565,-4.514,0.688,0.048,0.35739095273160076
proteinmpnn_vanilla,2cmr,0.8426626785496276,27609,0.019254518544081427,-0.04501173394641859,1000,2.7125,81.69,-0.43174715268234554,0.424,250,-9.3301,-12.279,0.728,0.24,0.5386040490767726
proteinmpnn_vanilla,2dd8,0.7677294030587074,24899,-0.0015670706410020033,-0.060565313368102364,1000,2.042,86.03,-0.4741175652257075,0.392,250,-6.4549,-4.615,0.476,0.024,0.19635654970479524
proteinmpnn_vanilla,2xqy,0.8080681609967629,26461,0.009484990982466473,-0.05971752710776878,1354,1.4980000000000002,87.985,-0.451742314646272,0.372,250,0.8474,2.177,0.0,0.0,0.2728476063352023
proteinmpnn_vanilla,2xwt,0.84649658203125,27738,-0.0013762071222653397,-0.07733316847936417,1340,2.2845,81.97,-0.2803355907780042,0.336,250,-8.1093,-51.984,0.124,0.476,0.2422091873469975
proteinmpnn_vanilla,2ypv,0.7947863822504737,26007,0.0013294119437256165,-0.07186456727543244,1000,3.2045000000000003,75.72999999999999,-0.32098305045842973,0.328,250,-2.0133,-18.6,0.024,0.124,0.19744789516632263
proteinmpnn_vanilla,3bn9,0.665740966796875,21815,0.008715789222532069,-0.04889606868620597,1000,6.609999999999999,73.0,-0.30526448288690894,0.356,250,-7.5147,-17.124,0.24,0.16,0.5731840829453271
proteinmpnn_vanilla,3cx5,0.697174072265625,22845,0.040609544504032265,-0.018672435502770767,1000,2.1665,83.18,-0.5911563095500453,0.512,249,-4.2397,-14.303,0.1646586345381526,0.30522088353413657,0.7902531656146994
proteinmpnn_vanilla,3ffd,0.7814982280337285,25580,0.0029643850144378827,-0.06089523108006873,1000,2.3765,85.62,-0.5057656438574165,0.46,249,-8.4561,-27.866,0.3534136546184739,0.8955823293172691,0.5952079284881462
proteinmpnn_vanilla,3hi6,0.8273049428728539,27081,0.03894946241633198,-0.033802790283033915,1000,3.1325000000000003,78.13,-0.20394664589319428,0.312,250,-8.8658,-13.302,0.452,0.092,0.6051377343902063
proteinmpnn_vanilla,3l95,0.9147428926518565,29441,0.031125347347642374,-0.02846493896002198,1000,3.0084999999999997,82.76,-0.33909223088615753,0.376,249,-10.46,-12.704,0.3413654618473896,0.12449799196787148,0.65894766011421
proteinmpnn_vanilla,3mxw,0.6472975859859005,21210,-0.03520970405627449,-0.09519500717651669,1000,2.5915,82.94,-0.1646612807381187,0.244,250,-6.7244,-2.489,0.044,0.012,0.34944111724329063
proteinmpnn_vanilla,3nid,0.9127951372980238,29884,0.01574382258683644,-0.05105255511575056,1000,2.9425,82.68,-0.2560469765493883,0.3,250,-4.4147,-8.864,0.084,0.076,0.58820152415909
proteinmpnn_vanilla,3o2d,0.65484619140625,21458,0.012083561060507893,-0.05115360628640345,1000,3.3665000000000003,77.57,-0.1526580822421993,0.272,250,-7.7928,-12.119,0.36,0.296,0.5463713428447934
proteinmpnn_vanilla,3rkd,0.74664306640625,24466,-0.007741120747043346,-0.06657153261846308,1000,2.258,84.53,-0.39513139892957866,0.4,250,-6.741,-30.908,0.2,0.46,0.4812913982943085
proteinmpnn_vanilla,3s35,0.11544991511035653,3672,0.0253042397866698,-0.05216992556429597,1000,1.584,89.60499999999999,-0.5642170779548477,0.48,250,-13.1078,-22.853,0.6,0.804,0.4559482467140192
proteinmpnn_vanilla,3w9e,0.7464139656961485,24457,-0.00021853164546997011,-0.056734625195691876,1000,4.223,75.91499999999999,-0.19255692161061208,0.312,250,1.0427,-6.108,0.0,0.016,0.589286341724456
proteinmpnn_vanilla,4cmh,0.7049115193007122,23064,0.041040281409760154,-0.01452300446878331,1000,3.032,77.565,-0.5131479836227996,0.436,250,-3.4938,0.9,0.008,0.0,0.7218359333749339
proteinmpnn_vanilla,4dtg,0.7364710191374416,24129,-0.009586631157778566,-0.0732499094591732,1000,3.8834999999999997,81.63,-0.3389848332071608,0.372,250,-13.0462,-35.465,0.764,0.676,0.42253079249267983
proteinmpnn_vanilla,4etq,0.9105954198473283,29822,0.008218018091182278,-0.060853678908424046,1000,2.864,83.6,-0.3472030530090727,0.332,249,1.3019,-10.362,0.0,0.17269076305220885,0.5000775359804249
proteinmpnn_vanilla,4g6j,0.6840025728199944,22332,0.009919841412684993,-0.054055957843958224,1330,1.9365,86.67,-0.4403172288418373,0.472,250,-3.3111,-8.707,0.104,0.08,0.513129362069793
proteinmpnn_vanilla,4g6m,0.7793143450254907,25528,0.03863823368452332,-0.02592669880557053,1000,2.3514999999999997,84.83,-0.2330098727771598,0.252,250,-6.58,-22.379,0.472,0.092,0.5755187877994372
proteinmpnn_vanilla,4lvn,0.40240029316557746,13177,0.016697675014725154,-0.04478121252454043,1000,3.8025,77.2,-0.3297165051810426,0.456,250,-2.8696,-14.416,0.02,0.152,0.679207411318581
proteinmpnn_vanilla,4ot1,0.59307861328125,19434,0.023779146393975412,-0.02759611683422916,1000,8.116,69.565,-0.21039213389331937,0.296,250,-11.3808,-35.327,0.18,0.312,0.8066252580041279
proteinmpnn_vanilla,4qci,0.77191162109375,25294,0.018938683287705222,-0.05227539836415084,1000,2.2155,83.985,-0.3677312138047233,0.288,250,-14.9357,-53.792,0.924,0.664,0.5716137173191447
proteinmpnn_vanilla,4xnq,0.8185064241462447,26820,0.028235361452261756,-0.027206201621026663,1000,3.5995,80.2,-0.19705727506728865,0.268,249,-8.4169,-18.901,0.5381526104417671,0.3453815261044177,0.619178390983288
proteinmpnn_vanilla,4ydk,0.492919921875,16152,0.03836012685355884,-0.013824579130085557,1000,7.7445,75.465,-0.14506069492056659,0.264,250,1.7146,-1.286,0.0,0.008,0.7564469363888079
proteinmpnn_vanilla,5b8c,0.7336085626911315,23989,-0.000731058788090499,-0.06769934474788256,1000,2.644,84.095,-0.3478183215029145,0.324,249,-2.004,1.561,0.008032128514056224,0.0,0.46739806984028676
proteinmpnn_vanilla,5d93,0.9115007103189978,28231,0.017987656399001004,-0.05427805167376202,1000,2.058,85.795,-0.03652059736922538,0.236,250,-2.6933,-5.452,0.172,0.048,0.4212051427679581
proteinmpnn_vanilla,5d96,0.7572666850439523,24724,0.015621714303349086,-0.03633013490407242,1000,2.709,85.08,-0.34495781902240763,0.344,250,-7.5189,-23.862,0.328,0.704,0.5297301510988346
proteinmpnn_vanilla,5en2,0.3892025513473922,12753,-0.004431695383251253,-0.056415315188214576,1000,4.947,74.295,0.004928303271030827,0.224,250,-0.6687,4.115,0.012,0.0,0.5442678612846794
proteinmpnn_vanilla,5f9o,0.4245124668111209,13910,0.012512178499679893,-0.0493959257613762,1000,4.175000000000001,74.055,-0.12991151487755295,0.304,250,-14.8274,-32.133,0.976,0.924,0.4978724123246465
proteinmpnn_vanilla,5ggs,0.7231581517426601,23695,0.001037213872748636,-0.06681591788383619,1000,2.5380000000000003,84.50999999999999,-0.23620673795477143,0.332,250,-3.0352,-1.532,0.044,0.004,0.4529878558056928
proteinmpnn_vanilla,5hi4,0.908108274566563,29489,0.0583124242689733,-0.013194461281636049,1000,1.9845000000000002,87.715,-0.4469597883302717,0.324,250,-2.9583,-6.315,0.032,0.052,0.7120894995955585
proteinmpnn_vanilla,5j13,0.70684814453125,23162,0.007096617090199724,-0.057430166618175245,1000,3.883,79.53,-0.12134344616145382,0.236,250,-10.0815,-19.644,0.584,0.796,0.5306282399324708
proteinmpnn_vanilla,5l6y,0.47314453125,15504,-0.0010250740663937915,-0.06523186634373365,1000,4.2425,78.25,-0.2351448378077837,0.256,250,-9.6567,-21.319,0.856,0.772,0.508586673629994
proteinmpnn_vanilla,5mes,0.19965161053725322,6533,-0.007831238373252954,-0.06604315701375267,1000,2.4595000000000002,84.41499999999999,-0.5255715154216454,0.408,250,-3.8626,-5.272,0.132,0.152,0.2759063223972953
proteinmpnn_vanilla,5nuz,0.8426643873252335,27604,-0.016132182872809188,-0.07952977948151557,1000,2.4355,82.015,-0.3212409620251185,0.392,250,-9.3957,-12.848,0.416,0.36,0.4888012245192626
esm_if,1a2y,0.793349467265927,25242,0.007264184608319065,-0.06786591567831039,1000,1.89,84.24000000000001,-0.5008987825986687,0.512,250,-5.6926,-4.031,0.448,0.18,0.6126469448640166
esm_if,1fe8,0.8705443755468483,22884,0.038479865237002614,-0.03798938273053104,1000,1.88,86.11,-0.3771075135674121,0.436,250,-2.4908,-2.945,0.096,0.02,0.6535587399063948
esm_if,1ic7,0.8120965635610612,21765,0.015744973677600447,-0.07215656504740656,1000,1.571,86.82,-0.13032361518381858,0.28,249,-6.404,-5.176,0.5983935742971888,0.1686746987951807,0.08628222796911116
esm_if,1iqd,0.8870234832980679,25572,0.035592941168181236,-0.028552309939997505,1000,2.383,78.89,-0.4474756281040071,0.452,249,-6.6306,-12.821,0.13253012048192772,0.04819277108433735,0.464944124551918
esm_if,1osp,0.8335319825188717,27274,-0.011004520561246501,-0.07576861244551898,1000,4.0945,81.54,-0.10925600902932982,0.296,250,-0.8549,-10.752,0.012,0.092,0.604501552153475
esm_if,1uj3,0.3515212471712346,9786,0.00547898015031989,-0.06241981057408067,1000,1.947,84.005,-0.6533316807693973,0.54,249,-8.7825,-5.025,0.24096385542168675,0.04819277108433735,0.6794075706986797
esm_if,2adf,0.878075146591542,26805,0.023734371024425435,-0.04520236854187786,1000,2.3585000000000003,82.49000000000001,-0.310148001891177,0.408,250,-6.0688,-0.624,0.332,0.004,0.6035817048580715
esm_if,2b2x,0.38733951716935927,12611,0.029777018373693915,-0.03558851905881041,1000,3.3365,75.555,-0.29608351390807824,0.424,250,-11.7827,-6.83,0.628,0.088,0.5328189183077793
esm_if,2cmr,0.7117169373549884,23313,0.0022439058091495334,-0.07160876988356188,1000,3.2195,80.03,-0.30708928668336527,0.344,249,-9.4483,-11.207,0.714859437751004,0.22088353413654618,0.5141018266614846
esm_if,2dd8,0.6811096766067324,21630,-0.006266456167626708,-0.06785045402200858,1000,2.3475,83.66499999999999,-0.4596118340847052,0.404,250,-6.5399,-4.316,0.512,0.044,0.5536966866958982
esm_if,2xqy,0.6853585470885601,21963,-0.01907327526920344,-0.09242449329012299,1000,1.792,87.07499999999999,-0.3610481990158823,0.328,250,-4.0105,2.235,0.008,0.0,0.3447317964628647
esm_if,2xwt,0.8957377851158809,29296,0.03480519169319924,-0.044317610641682784,1000,2.345,82.08,-0.2764696933861452,0.32,250,-10.3208,-32.674,0.152,0.52,0.23332635722171552
esm_if,2ypv,0.7780260831860178,23326,0.00814288557927606,-0.06696517312804819,1000,2.7395,75.27000000000001,-0.2479403401160902,0.312,250,-4.0327,-8.213,0.06,0.104,0.37932249398982965
esm_if,3bn9,0.701324462890625,22981,0.004758576108735162,-0.05570026998021492,1000,6.7684999999999995,72.48,-0.25088352140668435,0.332,250,-9.4465,-18.098,0.244,0.196,0.6520305284884557
esm_if,3cx5,0.7564622943815424,24787,0.047435858137806604,-0.023181538660680664,1000,2.393,82.87,-0.46010114840589367,0.412,250,-3.7167,-11.326,0.084,0.16,0.7626159962782257
esm_if,3ffd,0.8307776895350968,27198,-0.028499519836430523,-0.09567998083330716,1000,2.2954999999999997,85.685,-0.3907279033232599,0.396,250,-6.375,-25.93,0.296,0.876,0.5637920851695235
esm_if,3hi6,0.7969661227966712,24325,0.032384501418664884,-0.03783567894732584,1000,3.2279999999999998,77.95,-0.255913021937723,0.328,250,-8.4608,-8.692,0.34,0.076,0.5286471518546926
esm_if,3l95,0.7759781442091911,23859,0.001904431751915469,-0.06726025607809834,1000,2.7115,84.275,-0.1483470858516089,0.332,250,-5.4817,-2.671,0.124,0.004,0.38115343563643683
esm_if,3mxw,0.722973386356684,23634,0.008455776389618891,-0.06924495674405627,1000,2.6105,81.875,-0.18997942672528909,0.32,250,-4.6657,-0.855,0.04,0.008,0.39032588309929744
esm_if,3nid,0.8595125253893027,27929,-0.004009068886277224,-0.08040753283792522,1000,2.9975,81.4,-0.30635368290245324,0.344,250,-4.0036,-9.958,0.068,0.068,0.49219200007376546
esm_if,3o2d,0.7482669109787754,24502,0.012296184999082287,-0.04876264977297825,1000,3.7185,75.5,-0.176166421763134,0.28,250,-7.1841,-14.731,0.324,0.264,0.5098276772428358
esm_if,3rkd,0.7255775627918333,23775,-0.02529168454801512,-0.08406588855752364,1000,2.431,82.705,-0.3828490031698836,0.432,250,-6.2553,-12.601,0.228,0.432,0.5283889185748019
esm_if,3s35,0.14166170432820385,4520,0.010173270765951509,-0.06615067155408481,1000,2.374,84.67500000000001,-0.21957594797183902,0.436,250,-8.5186,-21.541,0.396,0.548,0.38415682202537216
esm_if,3w9e,0.7895861963658574,25855,-0.0010751762868440298,-0.06767588708414188,1000,4.435,73.0,-0.14374636112316097,0.276,250,2.232,-102.553,0.0,0.012,0.5787721403542455
esm_if,4cmh,0.8186292719167905,26445,0.03853234380027945,-0.016893563282159615,1000,3.4764999999999997,74.38,-0.40241047859936807,0.436,250,-4.2109,4.376,0.004,0.0,0.6686807792791905
esm_if,4dtg,0.5660365835038325,18536,0.022968858425234804,-0.05018471884290612,1000,3.611,80.74,-0.24264314176277227,0.352,250,-13.0528,-23.513,0.712,0.668,0.3456985255505321
esm_if,4etq,0.9276795799371127,30388,0.010836482000093153,-0.06404579896594718,1000,2.8735,82.735,-0.3862760019900436,0.428,250,-1.513,-20.475,0.012,0.3,0.46430230198288225
esm_if,4g6j,0.7823063550318717,24300,-0.0002996845503657308,-0.06295645501333115,1000,2.048,86.715,-0.21545200038873427,0.308,250,-3.8952,-7.514,0.112,0.112,0.5263116260378585
esm_if,4g6m,0.8870479625836823,29018,0.0290649270196212,-0.038199933502018404,1000,2.3765,84.78,-0.17661123286228375,0.26,250,-8.1242,-5.692,0.588,0.088,0.32095809532952524
esm_if,4lvn,0.45115284776301723,14773,0.0018036761707280681,-0.053672050447345146,1000,3.6685,77.375,-0.2832195288529786,0.42,250,-2.5006,-17.191,0.04,0.132,0.7005218068491094
esm_if,4ot1,0.481201171875,15768,-0.011026718349567956,-0.0641875172002767,1000,7.500500000000001,69.755,-0.31176573973737604,0.344,249,-9.866,-33.151,0.2971887550200803,0.5301204819277109,0.7037657799778175
esm_if,4qci,0.8281648584688202,26946,0.003018195309720103,-0.06480394649491301,1000,2.485,83.565,-0.4806761703281693,0.348,249,-15.7875,-27.518,0.9076305220883534,0.6987951807228916,0.5263799169762998
esm_if,4xnq,0.7898174714608388,25876,0.007819746451949423,-0.051429885364507794,1000,3.6550000000000002,79.72,-0.2187003932946235,0.296,249,-11.2982,-19.81,0.5622489959839357,0.41767068273092367,0.5677629226583755
esm_if,4ydk,0.681377037172679,22326,0.0334610396366926,-0.022375863829097155,1000,7.9485,71.515,-0.15912990092496657,0.24,250,2.4203,1.401,0.0,0.0,0.7505862334923066
esm_if,5b8c,0.664655436447167,21701,0.014234730101040295,-0.05956350933176552,1000,2.7845,83.37,-0.2723420979785458,0.292,249,-3.6733,1.844,0.020080321285140562,0.0,0.4071620676253401
esm_if,5d93,0.8948563036149404,26809,0.013255677232218873,-0.06742079326032117,1000,2.009,84.025,-0.1283041573793568,0.296,250,-3.0288,-6.253,0.156,0.072,0.38992006331503415
esm_if,5d96,0.7227352837504406,20504,0.010705180954922115,-0.04777152003850636,1000,2.6975,85.16499999999999,-0.23287552572272507,0.256,250,-5.2612,-19.66,0.2,0.536,0.3703368195984796
esm_if,5en2,0.4955900753807184,16239,0.0019714929822305972,-0.060105209993519024,1000,5.3294999999999995,72.685,-0.07182474697036842,0.212,250,1.3893,8.786,0.0,0.0,0.5126585705371285
esm_if,5f9o,0.67071533203125,21978,0.011283581810208585,-0.058605852055099314,1000,3.7515,75.52000000000001,-0.23766724676911039,0.352,249,-15.2023,-29.862,0.9437751004016064,0.8955823293172691,0.3929280994947532
esm_if,5ggs,0.8472137170851194,27670,0.005975690853698663,-0.06472077090339781,1000,2.7025,83.7,-0.29380086842145825,0.312,250,-4.178,0.407,0.06,0.0,0.30263228632740147
esm_if,5hi4,0.8195790596279916,26129,0.03569866978323709,-0.034101540222039185,1000,2.4480000000000004,83.35,-0.48094268448968786,0.444,249,-2.6978,-2.878,0.028112449799196786,0.028112449799196786,0.6425806451612903
esm_if,5j13,0.820691339929156,26876,0.007590180787609211,-0.05356180009429195,1000,3.856,78.095,-0.26796414346126046,0.28,250,-8.4635,-22.309,0.576,0.788,0.5897787066469626
esm_if,5l6y,0.7211617750358855,23613,-0.009738450343015364,-0.07547598552484718,1000,4.2265,78.375,-0.31256185713760115,0.324,250,-11.1732,-19.802,0.784,0.708,0.6268043968703498
esm_if,5mes,0.3956640416653594,12611,-0.025047419786745666,-0.08095970802158584,1000,2.73,80.16,-0.45650437639983454,0.52,250,-2.5658,-4.412,0.072,0.06,0.2614330193186078
esm_if,5nuz,0.7556179775280899,24748,-0.018075692895489708,-0.08602964723987916,1000,2.8754999999999997,79.83,-0.34539813868154373,0.476,250,-6.3678,-13.696,0.3,0.264,0.48631986923816145


==> tables/postfilter_summary_provenance.json <==
{
  "generator": "paper/scripts/make_postfilter_summary_table.py",
  "git_commit": "0755777e9ae0f6765c41d87b71805807a4b57fac",
  "arms_root": "/Users/jdv/scratch/outputs/postfilter/arms",
  "stage4_root": "/Users/jdv/scratch/outputs/postfilter/stage4",
  "min_both_threshold": 200,
  "n_targets_liability": {
    "expanded14_D4": 45,
    "expanded14_D5": 45,
    "gflownet": 45,
    "amplify_prior": 45,
    "amplify_fim_prior": 45,
    "proteinmpnn_vanilla": 45,
    "esm_if": 45
  },
  "n_targets_sap": 45,
  "n_targets_agreement": {
    "expanded14_D4": 45,
    "expanded14_D5": 45,
    "gflownet": 45,
    "amplify_prior": 45,
    "amplify_fim_prior": 45,
    "proteinmpnn_vanilla": 45,
    "esm_if": 45
  },
  "n_targets_binding": {
    "expanded14_D4": 45,
    "expanded14_D5": 45,
    "gflownet": 45,
    "amplify_prior": 45,
    "amplify_fim_prior": 45,
    "proteinmpnn_vanilla": 45,
    "esm_if": 45
  },
  "n_binding_units_excluded_incomplete": 0,
  "caveats": [
    "Supersedes stage2_sap.tex, stage4_binding.tex and agreement_confidence.tex; see their retired generators (git history) for family-specific derivations.",
    "Stage 0 survival = stage0_survivors / stage0_in per (arm, target), averaged over targets -- the only per-design gate in the cascade.",
    "SAP median is POOLED across an arm's designs; SAP depth (best-10%), agreement and binding statistics are computed WITHIN each target then averaged.",
    "Stage 3 agreement is computed on the pool B4 selects FROM, never on its survivors -- selecting on either variable and then measuring their association would be circular.",
    "Stage 3 RMSD (ABB3<->Chai agreement) and pLDDT (Chai CDR-H3) are the levels the stage actually gates on; rho and Retained describe how the two agree and are near-flat across arms, so they do not rank arms on their own.",
    "Stage 4 Arm A is the RELAXED FoldX score; the merged stage4_all_targets_ranked.csv carries a GRAFT-scored column and is not an input to this table.",
    "IMP is a pool fraction and Top-1 an extreme: an arm can lead one, not the other."
  ]
}


==> tables/postfilter_tails.csv <==
metric,arm,stage,median,tail_q5,best_of_100,tail_lift
n_hard,expanded14_D4,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,expanded14_D5,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,gflownet,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,amplify_prior,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,amplify_fim_prior,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,proteinmpnn_vanilla,carryforward_B3,0.0,0.0,0.0,1.0
n_hard,esm_if,carryforward_B3,0.0,0.0,0.0,1.0
n_soft,expanded14_D4,carryforward_B3,1.0,0.0,2.037792772855431e-21,1.1596037424325814
n_soft,expanded14_D5,carryforward_B3,1.0,0.0,3.29958232276893e-21,1.1194852941176472
n_soft,gflownet,carryforward_B3,1.0,0.0,2.825583239739352e-14,0.8285605192821688
n_soft,amplify_prior,carryforward_B3,1.0,0.0,7.981516597910894e-10,0.574719432959244
n_soft,amplify_fim_prior,carryforward_B3,1.0,0.0,1.1241893977429846e-25,1.3417943107221006
n_soft,proteinmpnn_vanilla,carryforward_B3,1.0,0.0,6.3314972473390466e-18,1.0256188831318365
n_soft,esm_if,carryforward_B3,1.0,0.0,4.9621936192827585e-17,0.9947139303482588
scrmsd,expanded14_D4,carryforward_B3,2.4910903575276357,1.7992904456876382,1.494628684959222,0.4997142857142857
scrmsd,expanded14_D5,carryforward_B3,2.499731722239979,1.7776433368137043,1.407320893250401,0.5
scrmsd,gflownet,carryforward_B3,2.4808553759052057,1.7950162338535351,1.463226132402916,0.5
scrmsd,amplify_prior,carryforward_B3,2.435203279306325,1.822877325804011,1.4582994129538354,0.4
scrmsd,amplify_fim_prior,carryforward_B3,2.4294919455337705,1.6469958332539048,1.3164555521863146,0.7000000000000001
scrmsd,proteinmpnn_vanilla,carryforward_B3,2.3529703464198253,1.4726812146612938,1.1957779630113343,2.1
scrmsd,esm_if,carryforward_B3,2.337416971604016,1.4465395636911622,1.1140398658133148,1.5993142857142857
h3_plddt,expanded14_D4,carryforward_B3,87.945,89.3705,90.27244360116902,1.0
h3_plddt,expanded14_D5,carryforward_B3,87.83,89.3705,90.21201611854066,0.8
h3_plddt,gflownet,carryforward_B3,87.3,89.1205,89.98136957706976,0.6000000000000001
h3_plddt,amplify_prior,carryforward_B3,87.42,89.07,90.02329073657643,0.3
h3_plddt,amplify_fim_prior,carryforward_B3,86.7,89.41,90.54374981825124,2.033333333333333
h3_plddt,proteinmpnn_vanilla,carryforward_B3,85.34,88.641,89.56104052216165,0.6000000000000001
h3_plddt,esm_if,carryforward_B3,84.93,88.5705,89.8392522454246,0.8999999999999999
chai_h3_plddt,expanded14_D4,carryforward_B3,78.75999999999999,88.42399999999999,91.90115692786183,0.7000000000000001
chai_h3_plddt,expanded14_D5,carryforward_B3,78.52000000000001,88.4,92.20797052087973,0.6000000000000001
chai_h3_plddt,gflownet,carryforward_B3,79.125,88.861,91.98059644692432,0.6000000000000001
chai_h3_plddt,amplify_prior,carryforward_B3,77.16499999999999,87.37100000000001,91.61451040295444,0.3
chai_h3_plddt,amplify_fim_prior,carryforward_B3,80.67,89.551,92.70413301176856,1.2000000000000002
chai_h3_plddt,proteinmpnn_vanilla,carryforward_B3,82.76,91.1405,93.3835356240191,2.1
chai_h3_plddt,esm_if,carryforward_B3,81.875,90.02499999999999,92.90519544679113,1.3
agreement_rmsd,expanded14_D4,carryforward_B3,3.3175,1.54095,1.1394724757850412,0.8999999999999999
agreement_rmsd,expanded14_D5,carryforward_B3,3.381,1.60995,1.092901463287392,0.8
agreement_rmsd,gflownet,carryforward_B3,3.235,1.57185,1.0926431259501552,0.8
agreement_rmsd,amplify_prior,carryforward_B3,3.722,1.70105,1.2492843807978515,0.5
agreement_rmsd,amplify_fim_prior,carryforward_B3,2.6225,1.3635000000000002,1.016619631864664,1.7000000000000002
agreement_rmsd,proteinmpnn_vanilla,carryforward_B3,2.644,1.39085,0.9704553914109734,1.2000000000000002
agreement_rmsd,esm_if,carryforward_B3,2.73,1.38995,1.043657686774183,0.8999999999999999
agreement_lddt,expanded14_D4,carryforward_B3,0.7363,0.85965,0.8995150732613308,1.0
agreement_lddt,expanded14_D5,carryforward_B3,0.7323500000000001,0.8540249999999999,0.8994972605638261,0.8
agreement_lddt,gflownet,carryforward_B3,0.7343,0.854625,0.898866821521517,0.8
agreement_lddt,amplify_prior,carryforward_B3,0.72325,0.8444050000000001,0.8838483113612724,0.5
agreement_lddt,amplify_fim_prior,carryforward_B3,0.77035,0.874715,0.9104709270917828,1.6
agreement_lddt,proteinmpnn_vanilla,carryforward_B3,0.77585,0.869525,0.9068143142506911,1.1
agreement_lddt,esm_if,carryforward_B3,0.7708,0.86691,0.8981068085567241,0.8999999999999999


==> tables/reward_pca_provenance.json <==
{
  "git_commit": "a0dd0e74a49625ba8ae6c0a21402104a59764a0d",
  "input": "paper/figures/reward_pca.csv",
  "reference_set": "natives plus mutation ladder at rates 0.1-0.75 (n = 3,115), M = 14, IMGT crop",
  "macros": {
    "pcaNobjectives": "14",
    "pcaSpectrum": "68.1 \\cdot 8.0 \\cdot 6.9 \\cdot 5.9 \\cdot 4.6 \\cdot 1.7 \\cdot 1.3 \\cdot 1.1",
    "pcaComponentsAboveFive": "4",
    "pcaParticipationRatio": "2.08",
    "pcaCumDfour": "89.1",
    "pcaCumDfive": "93.7",
    "pcaDiscardDfour": "10.9",
    "pcaDiscardDfive": "6.3",
    "pcaGainDfourToDfive": "4.6"
  },
  "caveats": [
    "The dominant first component (68.1%) is over a reference set that includes a mutation ladder, which contributes an axis of its own. It is not evidence that the objective set is one-dimensional on designs.",
    "NOT comparable with the M = 9 and M = 13 spectra in docs/objective_slots_roadmap.md: those were computed on natives alone and on a superseded objective list, so both the objective count and the reference set differ.",
    "The upstream generator make_reward_landscape_figures.py reads $SCRATCH and results/, so it runs only on the cluster; this script reads the CSV it commits."
  ]
}


==> tables/reward_tradeoffs_provenance.json <==
{
  "git_commit": "0755777e9ae0f6765c41d87b71805807a4b57fac",
  "input": "paper/figures/reward_tradeoffs.csv",
  "macros": {
    "tradeoffMostOpposed": "ProteinMPNN-antibody vs.\\ trainset novelty",
    "tradeoffMostOpposedRho": "$-$0.58",
    "tradeoffMostOpposedRhoLadder": "$-$0.87",
    "tradeoffMostAligned": "ProteinMPNN vs.\\ ProteinMPNN-soluble",
    "tradeoffMostAlignedRho": "0.97",
    "tradeoffWeakestOpposedRho": "$-$0.51",
    "tradeoffCellsAllArms": "315",
    "tradeoffCellsExpandedOnly": "90",
    "tradeoffLadderRows": "3,115",
    "tradeoffDesignRows": "10,216,391"
  },
  "caveats": [
    "Pairs are ranked on the DESIGN side. The reference-set ranking differs and is dominated by the mutation ladder, which moves every stability oracle and both novelty terms at once.",
    "The design-side cell counts are not equal across pairs. sequence_liability, trainset_novelty, blosum_novelty, h3berta and ablang2 were added after the baseline arms were scored and exist only on the expanded14 partitions, so a pair involving one of them averages over 90 cells against 315 for a stability pair.",
    "The design-side rho is the mean of within-(arm, target) Spearmans, matching postfilter_analysis.stats.reward_correlation; the ladder rho is pooled over the whole reference set. They are not differenceable cell by cell."
  ]
}


==> tables/run_comparison.csv <==
n_designs,n_unique,hv_group,r2_group,hsri_group,n_pareto_group,n_pareto_raw,mean_shared_reward,diversity,grp_mhc2,grp_developability,grp_naturalness,grp_stability_mean,mean_mhc2,max_mhc2,mean_developability,max_developability,mean_naturalness,max_naturalness,mean_stability_esm_if,max_stability_esm_if,mean_stability_proteinmpnn_vanilla,max_stability_proteinmpnn_vanilla,mean_stability_proteinmpnn_soluble,max_stability_proteinmpnn_soluble,mean_stability_proteinmpnn_antibody,max_stability_proteinmpnn_antibody,mean_stability_proteinmpnn_ca_only,max_stability_proteinmpnn_ca_only,mean_stability_boltzif,max_stability_boltzif,run,pdb
32768,32768,0.9680604706540157,0.019774154857243098,1.3129220547983056,55,308,0.5470248722761079,9.276142697881829,0.6715846833021878,0.3780479979972731,0.47768434462209686,0.5659844707605685,0.6715846833021878,1.0,0.3780479979972731,1.0,0.47768434462209686,1.0,0.6597102800858413,1.0,0.577580324262418,1.0,0.5500681280347651,1.0,0.41532863310324286,1.0,0.5482196648552666,1.0,0.6449997942218773,1.0,expanded14_D5_C8,1a2y
32768,32768,0.9835714448075086,0.015011999768831693,1.3406535099130463,59,145,0.4851438700508966,8.342408026755853,0.6896529232940386,0.2974471118757178,0.5185109171472431,0.47678064635684503,0.6896529232940386,1.0,0.2974471118757178,1.0,0.5185109171472431,1.0,0.5365456012408817,1.0,0.38085368768008077,1.0,0.3696288891155014,1.0,0.4366469879835811,1.0,0.524785193787626,1.0,0.6122235183333994,1.0,expanded14_D5_C8,1fe8
32768,32767,0.9990307883076439,0.009620778589637306,1.4793986724833283,29,114,0.5839896705351137,6.503389074693422,0.7702109869843505,0.4005371416453718,0.5198060269062326,0.5942254798800115,0.7702109869843505,1.0,0.4005371416453718,1.0,0.5198060269062326,1.0,0.684148069736918,1.0,0.5762869082132813,1.0,0.5699193272079619,1.0,0.4316639531649424,1.0,0.6554930101715998,1.0,0.6478416107853657,1.0,expanded14_D5_C8,1ic7
32768,32768,0.8995665843662723,0.03404234855982032,1.0659689448208043,139,574,0.4621744371832144,9.267179487179487,0.6852915231175681,0.16391969389212174,0.5859260827225212,0.4540721058194531,0.6852915231175681,1.0,0.16391969389212174,1.0,0.5859260827225212,1.0,0.5961890958755501,1.0,0.3202799230099671,1.0,0.318371985115215,1.0,0.42602522235136825,1.0,0.4109478233806335,1.0,0.6526185851839845,1.0,expanded14_D5_C8,1iqd
32768,32768,0.898193661294628,0.054750221110769916,1.017030422919614,94,311,0.4912302790443366,12.948004459308807,0.6213397108902122,0.31667937505406973,0.5366820634035405,0.49106189367520126,0.6213397108902122,1.0,0.31667937505406973,1.0,0.5366820634035405,1.0,0.5483047736186559,1.0,0.42608634854014626,1.0,0.4242702467838806,1.0,0.4695357048564044,1.0,0.4453791734383936,1.0,0.6327951148137265,1.0,expanded14_D5_C8,1osp
32768,32768,0.9655892255169505,0.019774154857243098,1.2842825035231051,59,229,0.5111387938495218,9.270367892976589,0.6740518993450465,0.47955095014895033,0.5699308668327892,0.4794525713864849,0.6740518993450465,1.0,0.47955095014895033,1.0,0.5699308668327892,1.0,0.6117662804977384,1.0,0.4031167907318783,1.0,0.4331544027673516,1.0,0.3725437340708138,1.0,0.4768532333091957,1.0,0.5792809869419316,1.0,expanded14_D5_C8,1uj3
32768,32768,0.9055854957707998,0.0489137347760323,1.1320054864550804,56,225,0.465910044539557,10.194202898550724,0.633652645026742,0.16728562647480044,0.46357276146878723,0.48811322798094703,0.633652645026742,1.0,0.16728562647480044,1.0,0.46357276146878723,1.0,0.6280736594742597,1.0,0.43312007209991255,1.0,0.4520669305913374,1.0,0.425323335563365,1.0,0.43490957905628,1.0,0.5551857911005273,1.0,expanded14_D5_C8,2adf
32768,32768,0.8866798838565049,0.040002038666925976,1.0593084568158555,114,426,0.4770313511448914,11.098506131549609,0.6531102323035523,0.37611198419855985,0.5143270339995655,0.4582888183003909,0.6531102323035523,1.0,0.37611198419855985,1.0,0.5143270339995655,1.0,0.560380714721698,1.0,0.4372103187860104,1.0,0.4231128379036026,1.0,0.3848189202010214,1.0,0.46539041897954825,1.0,0.47881969921046474,1.0,expanded14_D5_C8,2b2x
32768,32768,0.8567441894468062,0.0471166311620717,0.9524811857502034,120,430,0.4955963955147465,11.0996878483835,0.6412061723011204,0.16190980084800333,0.5181107309395593,0.5231901425906726,0.6412061723011204,1.0,0.16190980084800333,1.0,0.5181107309395593,1.0,0.6478185730464676,1.0,0.5158067245052846,1.0,0.49427616527888957,1.0,0.4756619792987755,1.0,0.4704190799999172,1.0,0.5351583334147012,1.0,expanded14_D5_C8,2cmr
32768,32768,0.9304903958338229,0.033241937004221844,1.1718581205638872,102,395,0.5039932324856895,10.126220735785953,0.6842563652533715,0.4215488225342513,0.5006129954267685,0.4882534848594692,0.6842563652533715,1.0,0.4215488225342513,1.0,0.5006129954267685,1.0,0.564176425879134,1.0,0.46929500185112194,1.0,0.4500842880815581,1.0,0.38485282707611895,1.0,0.4558810387121329,1.0,0.6052313275567489,1.0,expanded14_D5_C8,2dd8
32768,32768,0.9522059222310815,0.025882332377359707,1.253227050852268,40,241,0.5418920762389603,10.153377926421404,0.6705839369610868,0.5677812218653278,0.4784170459314785,0.5267077468987917,0.6705839369610868,1.0,0.5677812218653278,1.0,0.4784170459314785,1.0,0.6505289230638199,1.0,0.5126077124098387,1.0,0.4923070374269189,1.0,0.4437008347426256,1.0,0.4753328562934124,1.0,0.5857691174561346,1.0,expanded14_D5_C8,2xqy
32768,32768,0.8808781013027425,0.05382059594573111,0.9878754627630464,144,671,0.5228651250179661,11.096544035674471,0.648499958748366,0.26213321052573935,0.4989434158736539,0.549368256668989,0.648499958748366,1.0,0.26213321052573935,1.0,0.4989434158736539,1.0,0.6727427303191671,1.0,0.49539493975160614,1.0,0.5016272161319383,1.0,0.48573175394249407,1.0,0.5223820611172778,1.0,0.6183308387514506,1.0,expanded14_D5_C8,2xwt
32768,32768,0.9247945622992773,0.04351082498936787,1.1198995427178697,101,339,0.5304336075635775,11.08035674470457,0.6540327869376772,0.4955969695481442,0.4552526100874279,0.5281700169164913,0.6540327869376772,1.0,0.4955969695481442,1.0,0.4552526100874279,1.0,0.5740079385034339,1.0,0.449433111662649,1.0,0.4278462481298931,1.0,0.4893892204029362,1.0,0.5290709991081123,1.0,0.6992725836919236,1.0,expanded14_D5_C8,2ypv
32768,30190,0.6184165156948389,0.06486888107119766,0.8048108756841681,56,245,0.47815834419375824,19.226042363433667,0.5411453461759101,0.14596588566508326,0.46480945964310844,0.5252507343766203,0.5411453461759101,0.997229790371696,0.14596588566508326,1.0,0.46480945964310844,0.9959966269984024,0.6684399957884538,0.993061523456959,0.43544984225105915,0.9954426541409244,0.42490906176535653,0.9334195205786124,0.5237030650061505,0.9630016384074892,0.4795610366012406,0.951298920620032,0.6194414048474611,0.9583138435846692,expanded14_D5_C8,3bn9
32768,32768,0.761122147900605,0.05682587260528546,0.8545409427902506,96,397,0.4876159750806301,13.82876254180602,0.6008875488989767,0.13130730687428616,0.5140677599996133,0.523713526658799,0.6008875488989767,1.0,0.13130730687428616,1.0,0.5140677599996133,1.0,0.6914920332958563,1.0,0.5031828476638674,1.0,0.4885064570213833,1.0,0.4258564685408717,1.0,0.5164635790386448,1.0,0.5167797743921702,0.9843390421144728,expanded14_D5_C8,3cx5
32768,32768,0.9069365733481206,0.045839433979342425,1.0383128694498858,159,644,0.5432018258438718,10.157190635451505,0.6674378607310096,0.18903134482436995,0.42249355732338956,0.6016422782860129,0.6674378607310096,1.0,0.18903134482436995,1.0,0.42249355732338956,1.0,0.7475792119820301,1.0,0.5699722261039759,1.0,0.5490965954195524,1.0,0.5066264073423006,1.0,0.5571389604093091,1.0,0.6794402684589089,1.0,expanded14_D5_C8,3ffd
32768,32768,0.8810720758006523,0.04545804033507784,1.0058169474931848,118,385,0.46424936459242855,12.036677814938685,0.6255196260840977,0.30338539169342055,0.49439918046036424,0.4591566805156625,0.6255196260840977,1.0,0.30338539169342055,1.0,0.49439918046036424,1.0,0.5016198073730018,1.0,0.37775716515646485,1.0,0.3635946384087336,1.0,0.4630838992634273,1.0,0.43924099931668725,1.0,0.6096435735756598,1.0,expanded14_D5_C8,3hi6
32768,32768,0.9483785816550898,0.024710410121580262,1.1588112743472463,43,164,0.5255026411831314,11.064147157190636,0.6697869406951674,0.7578282349697628,0.5427246763433939,0.4598639864399763,0.6697869406951674,1.0,0.7578282349697628,1.0,0.5427246763433939,1.0,0.5505975499259832,1.0,0.37899311144546277,1.0,0.35458694002370744,1.0,0.3913309391642642,1.0,0.47590788483194146,1.0,0.6077674932484984,1.0,expanded14_D5_C8,3l95
32768,32768,0.8508512937231167,0.05455014262634301,0.9663716419362706,150,482,0.5168206000637399,11.096945373467113,0.6491579166800387,0.13265875239545444,0.5314818866287052,0.5563478074782434,0.6491579166800387,1.0,0.13265875239545444,1.0,0.5314818866287052,1.0,0.6535423029253837,1.0,0.5288320426479589,1.0,0.5076272140454381,1.0,0.45360413704788966,1.0,0.5506246060485673,1.0,0.6438565421542229,1.0,expanded14_D5_C8,3mxw
32768,32768,0.9301473518437267,0.04866495236904056,1.059839984143887,85,310,0.5447514841259374,11.073311036789297,0.657626665280343,0.5026426357785095,0.47375781546172496,0.5447893734354764,0.657626665280343,1.0,0.5026426357785095,1.0,0.47375781546172496,1.0,0.7055170947256882,1.0,0.4829165240813361,1.0,0.46325898878258964,1.0,0.5259299992327593,1.0,0.4871537373356376,1.0,0.6039598964548476,1.0,expanded14_D5_C8,3nid
32768,29135,0.854798868576472,0.05788279276043672,0.9926539527039451,49,203,0.5190284865230174,13.803411371237457,0.6096489863372839,0.5490613672378636,0.46958185336132535,0.507160695295114,0.6096489863372839,1.0,0.5490613672378636,1.0,0.46958185336132535,1.0,0.6355007413803264,1.0,0.4409816416683012,1.0,0.42219480830338363,1.0,0.4604090974665671,1.0,0.4549323263053741,1.0,0.6289455566467314,1.0,expanded14_D5_C8,3o2d
32768,32768,0.8100341428614812,0.053150283153358936,0.9222529751561725,78,328,0.5308267317499541,14.748494983277592,0.5774555577990266,0.23932198673146823,0.4587293562262257,0.5836556141654778,0.5774555577990266,1.0,0.23932198673146823,1.0,0.4587293562262257,1.0,0.7100625367638151,1.0,0.5335853390131025,1.0,0.5253696388499038,1.0,0.4700087671701454,1.0,0.5547288940101598,1.0,0.7081785091857409,1.0,expanded14_D5_C8,3rkd
32768,32768,0.8365781023163186,0.054154012398636035,1.023818694828207,94,428,0.4586800027120838,9.279888517279822,0.6665406817400621,0.09293863286242729,0.4782499332773365,0.48173179608815486,0.6665406817400621,1.0,0.09293863286242729,1.0,0.4782499332773365,1.0,0.6183354916968722,1.0,0.4527910008606577,1.0,0.4456816383809262,1.0,0.41790161233227596,1.0,0.46818195547121033,1.0,0.48749907778698665,1.0,expanded14_D5_C8,3s35
32768,32768,0.8985356277960124,0.04189286348059132,1.0968249661798593,54,242,0.5177851514215456,13.810144927536232,0.6095793695889752,0.3520636135340144,0.5558334629925268,0.5237649861130655,0.6095793695889752,1.0,0.3520636135340144,1.0,0.5558334629925268,1.0,0.6070815058643034,1.0,0.46473612275127857,1.0,0.43612126382908695,1.0,0.5276539212178097,1.0,0.46885637809113234,1.0,0.6381407249247826,1.0,expanded14_D5_C8,3w9e
32768,32768,0.8768342649662049,0.04883365217910507,1.013819314845698,100,386,0.49405787780131877,11.994202898550725,0.6430967685171891,0.2579963426255597,0.5170770785580879,0.5047251184185054,0.6430967685171891,1.0,0.2579963426255597,1.0,0.5170770785580879,1.0,0.5999466671655571,1.0,0.42808180886141506,1.0,0.4810221677180405,1.0,0.44097899248499683,1.0,0.46085601043264995,1.0,0.6174650638483733,1.0,expanded14_D5_C8,4cmh
32768,32768,0.9175316659246493,0.039334076560195795,1.1075267842278806,61,234,0.5395878907844275,12.920713489409142,0.631109563331846,0.6432410526386483,0.5170362516977229,0.5108173582319383,0.631109563331846,1.0,0.6432410526386483,1.0,0.5170362516977229,1.0,0.6828846732304993,1.0,0.4674849996037398,1.0,0.4554904961176631,1.0,0.43382946792051064,1.0,0.4445898012454673,1.0,0.5806247112737499,1.0,expanded14_D5_C8,4dtg
32768,32768,0.9278678057862322,0.04462477589035293,1.0505246695523063,114,253,0.5583513014937491,11.079888517279821,0.6564395711132165,0.2842175927811285,0.49267847498413,0.5986376790942114,0.6564395711132165,1.0,0.2842175927811285,1.0,0.49267847498413,1.0,0.7138096634807822,1.0,0.5624813626182052,1.0,0.5618807663564268,1.0,0.46490990460021875,1.0,0.610588788881498,1.0,0.678155588628137,1.0,expanded14_D5_C8,4etq
32768,32768,0.9553604373541819,0.033241937004221844,1.1639720085094631,83,272,0.5399458343488499,10.149163879598662,0.6654903243295207,0.27968913819053953,0.5272268753778593,0.5645176952069548,0.6654903243295207,1.0,0.27968913819053953,1.0,0.5272268753778593,1.0,0.6855021430815655,1.0,0.5306788854028266,1.0,0.53977715112863,1.0,0.43933404005585436,1.0,0.5555356067575529,1.0,0.6362783448153001,1.0,expanded14_D5_C8,4g6j
32768,32768,0.9262132391531582,0.052018951814867265,1.0708573462590942,112,362,0.526548107338558,11.09685618729097,0.6468954308117556,0.3947730658168976,0.4920745524048007,0.5341983195022613,0.6468954308117556,1.0,0.3947730658168976,1.0,0.4920745524048007,1.0,0.6640573468684274,1.0,0.4995128482321928,1.0,0.4943124768323775,1.0,0.4580640943768375,1.0,0.4752407693131614,1.0,0.6140023813905713,1.0,expanded14_D5_C8,4g6m
32768,32768,0.9178428935923975,0.04589082988733006,1.0941073488283313,81,273,0.5433112391748974,12.024860646599777,0.6321351242777953,0.41750911364527254,0.5322383404047923,0.5513197623743697,0.6321351242777953,1.0,0.41750911364527254,1.0,0.5322383404047923,1.0,0.6007946467600875,1.0,0.4873726332109153,1.0,0.44220943977905003,1.0,0.5230692937542346,1.0,0.5233742603516237,1.0,0.731098300390307,1.0,expanded14_D5_C8,4lvn
32768,32768,0.595580260539307,0.0744741953788495,0.7856357606519028,74,226,0.44492923834562365,21.872285395763658,0.537124511075378,0.1708244365892652,0.5217288867073735,0.46244755178976604,0.537124511075378,0.9830254706283876,0.1708244365892652,1.0,0.5217288867073735,0.8990840635797995,0.5267804250892235,0.972754800076213,0.38035726588722074,0.961003704350078,0.38344692361946137,0.9294643279524056,0.5491115263639045,0.961105309810782,0.38471948273809464,0.8955084422727886,0.5502696870406916,0.8969673082940999,expanded14_D5_C8,4ot1
32768,32768,0.9211445570010337,0.03369357554398175,1.1925730369414327,97,366,0.5534122948409647,12.005953177257526,0.646513344123923,0.38697635345215586,0.5055762770425307,0.5736074464916786,0.646513344123923,1.0,0.38697635345215586,1.0,0.5055762770425307,1.0,0.6664825776573126,1.0,0.5498717942248856,1.0,0.5311418056343943,1.0,0.46420454892089646,1.0,0.585614462268383,1.0,0.6443294902441994,1.0,expanded14_D5_C8,4qci
32768,32768,0.8072425740625027,0.05729259135765793,0.9246185045286777,93,345,0.4730175873632261,14.711125975473802,0.5985366603753641,0.35409926008715126,0.4945689887570469,0.46832556284157867,0.5985366603753641,1.0,0.35409926008715126,1.0,0.4945689887570469,1.0,0.49248034274986024,1.0,0.4011041230019261,1.0,0.40878939968558314,1.0,0.41997278986274944,0.9869348218682846,0.4005229700370322,0.997605726697888,0.6870837517123208,1.0,expanded14_D5_C8,4xnq
32768,31593,0.46988907529607676,0.101677487218125,0.5973895810155448,158,590,0.4185032371557442,20.148584169453734,0.5340113588353377,0.06789568495524154,0.5577401966059425,0.43448031566752954,0.5340113588353377,0.9944764493693542,0.06789568495524154,1.0,0.5577401966059425,0.961477292522043,0.46510691082242817,0.9076967573146104,0.33424006764309677,0.889087005180947,0.3473864477071589,0.8710815918978189,0.5401376205773867,0.9277565639690306,0.39546060869327804,0.9302406793113132,0.5245502385618286,0.8813134489758859,expanded14_D5_C8,4ydk
32768,32768,0.9364924321578969,0.03494996492130745,1.2282485200465472,47,182,0.521707016530769,12.002764771460424,0.6445996923037017,0.3243085208442857,0.5373060838234431,0.5315248086342482,0.6445996923037017,1.0,0.3243085208442857,1.0,0.5373060838234431,1.0,0.6066744570380938,1.0,0.5106964479242591,1.0,0.5060581506096795,1.0,0.41802300147791743,1.0,0.5074027209570628,1.0,0.640294073798477,1.0,expanded14_D5_C8,5b8c
32768,32768,0.9787938800854034,0.023385692108943836,1.359566004674176,29,195,0.5411901992106276,8.333823857302118,0.6920593875703622,0.20915988194138482,0.43765207791769506,0.5886400742443677,0.6920593875703622,1.0,0.20915988194138482,1.0,0.43765207791769506,1.0,0.6710806121672467,1.0,0.5737332247587872,1.0,0.5391545013039561,1.0,0.4638130869697342,1.0,0.5847876433948671,1.0,0.6992713768716148,1.0,expanded14_D5_C8,5d93
32768,32768,0.8884562517825281,0.053403642371430186,0.9959438730184388,137,454,0.45680521104204147,11.085596432552954,0.6469255643218528,0.3522398419475865,0.5106739922537473,0.4335679168091978,0.6469255643218528,1.0,0.3522398419475865,1.0,0.5106739922537473,1.0,0.4391941795303926,1.0,0.3963545512596951,1.0,0.380374180800387,1.0,0.43959514177623205,1.0,0.3840324910996945,1.0,0.5618569563887855,1.0,expanded14_D5_C8,5d96
32768,32768,0.8360284334760709,0.06647111181591371,0.9260291176134412,98,349,0.5124300475036015,15.569230769230769,0.5986491076186748,0.3691444101153424,0.49208502314401353,0.5253319811090638,0.5986491076186748,1.0,0.3691444101153424,1.0,0.49208502314401353,1.0,0.6540314504328429,1.0,0.43831698308246975,1.0,0.439546827625081,0.999682877222105,0.49753202829753024,1.0,0.47054191450432564,1.0,0.6520226827121329,1.0,expanded14_D5_C8,5en2
32768,32768,0.7249369204552546,0.06376777375544192,0.8232844402038482,96,274,0.5195485614457711,13.832107023411371,0.5934435407794855,0.08500493131198794,0.5646268571112197,0.5721436206348745,0.5934435407794855,1.0,0.08500493131198794,1.0,0.5646268571112197,1.0,0.7291440075902954,1.0,0.5102835019443461,1.0,0.49981397080609247,1.0,0.5428534116775064,1.0,0.5259782455232811,1.0,0.6247885862677256,1.0,expanded14_D5_C8,5f9o
32768,32768,0.9110897896479511,0.03563594245987159,1.1449340284265566,56,221,0.5218634184383775,11.991772575250836,0.6531384436025206,0.36345555742118874,0.5235761178792596,0.5261001078404046,0.6531384436025206,1.0,0.36345555742118874,1.0,0.5235761178792596,1.0,0.6289533958568085,1.0,0.482705815308245,1.0,0.46483987305734237,1.0,0.4424201285812948,1.0,0.4929324063927514,1.0,0.6447490278459854,1.0,expanded14_D5_C8,5ggs
32768,32768,0.9133549606091124,0.05705977501377873,1.0703177732858797,89,377,0.4967514653282058,10.129297658862876,0.6780293461181093,0.5199197765039775,0.45722858208847034,0.469264247207216,0.6780293461181093,1.0,0.5199197765039775,1.0,0.45722858208847034,1.0,0.5657253189006055,1.0,0.4159862819517278,1.0,0.3961844031199576,1.0,0.4444499554779363,1.0,0.40734006963822106,1.0,0.5858994541548476,1.0,expanded14_D5_C8,5hi4
32768,32768,0.8454901159897821,0.05942720259088427,0.9338258174824616,120,445,0.5335018580002103,13.827357859531773,0.5915182327162722,0.21702653479576123,0.5103315768537406,0.580440062939353,0.5915182327162722,1.0,0.21702653479576123,1.0,0.5103315768537406,1.0,0.7164253722252683,1.0,0.5576713670344076,1.0,0.5343089295424884,1.0,0.4879678384029001,1.0,0.5394605541968007,1.0,0.6468063162342531,1.0,expanded14_D5_C8,5j13
32768,32768,0.8677256131754773,0.04452888140229108,1.0192620836065374,74,239,0.5309307423504994,13.810702341137123,0.6142753543498394,0.25350590958327895,0.5166651599151098,0.5656550428843776,0.6142753543498394,1.0,0.25350590958327895,1.0,0.5166651599151098,1.0,0.7372600944130137,1.0,0.4903711407306003,1.0,0.4991575437803729,1.0,0.47004221020963366,1.0,0.5371634893413562,1.0,0.6599357788312893,1.0,expanded14_D5_C8,5l6y
32768,32768,0.8636537070960724,0.059864087165014825,0.9394436518747332,122,290,0.45741464971187845,11.106265328874025,0.6425854737575484,0.1377476103119687,0.4746792048857754,0.4769532597419355,0.6425854737575484,1.0,0.1377476103119687,1.0,0.4746792048857754,1.0,0.5877822327665123,1.0,0.4247416232470857,1.0,0.4341187996758199,1.0,0.4066800788826293,1.0,0.3929438022426178,1.0,0.6154530216369478,1.0,expanded14_D5_C8,5mes
32768,32768,0.9288913358483114,0.03655630224998216,1.0916669038905678,77,315,0.5497544326061418,11.978550724637682,0.6502777569885922,0.5053887592569815,0.49172826020105104,0.5500658528347753,0.6502777569885922,1.0,0.5053887592569815,1.0,0.49172826020105104,1.0,0.6768689061927246,1.0,0.49740014762975826,1.0,0.5071174414109506,1.0,0.4445783732340926,1.0,0.5492794084437149,1.0,0.6251508400974103,1.0,expanded14_D5_C8,5nuz
32768,32768,0.9659757981830914,0.030976505771717757,1.3060089729100708,60,289,0.5427961879289218,9.247023411371238,0.6879999138263513,0.3784929150847433,0.471067390381133,0.557934245344678,0.6879999138263513,1.0,0.3784929150847433,1.0,0.471067390381133,1.0,0.6312988079463577,1.0,0.5767548793850328,1.0,0.5549918060619925,1.0,0.4384408443609953,1.0,0.5005007788035565,1.0,0.6456183555101329,1.0,scaffold_beta8,1a2y
32768,32768,0.9762759145837792,0.035161918446831225,1.2280626567056647,89,249,0.47986493018674753,8.340802675585284,0.720696266364685,0.30559154242395925,0.5033242182173054,0.46486205744579623,0.720696266364685,1.0,0.30559154242395925,1.0,0.5033242182173054,1.0,0.5112732139598609,1.0,0.37414911470901335,1.0,0.3699858452785254,1.0,0.45144868816652384,1.0,0.4784918098365115,1.0,0.6038236727243422,1.0,scaffold_beta8,1fe8
32768,32764,0.9989966213476758,0.008283770006636186,1.480635856302177,24,116,0.6025527511525466,6.411705685618729,0.7751310590754854,0.40045745478116535,0.524936085420959,0.6204083601825515,0.7751310590754854,1.0,0.40045745478116535,1.0,0.524936085420959,1.0,0.6797074923960595,1.0,0.6134631772562351,1.0,0.6117653018572626,1.0,0.49533571949560273,1.0,0.6385192246870799,1.0,0.6836592454030693,1.0,scaffold_beta8,1ic7
32768,32768,0.8890353133762879,0.05533467480876631,1.021390951538987,148,595,0.46038205291275003,9.217859531772575,0.7074974279799654,0.1702012728443614,0.5934460244622088,0.44538229182136924,0.7074974279799654,1.0,0.1702012728443614,1.0,0.5934460244622088,1.0,0.5663705966910172,1.0,0.3126170765129919,1.0,0.31899113457569905,1.0,0.45108292472553463,1.0,0.36671065344478165,1.0,0.6565213649781908,1.0,scaffold_beta8,1iqd
32768,32768,0.8860299958499782,0.04856372851868477,1.0363752177783507,94,282,0.4898077953657023,12.90581939799331,0.6438814546332937,0.30233898150283656,0.5379016047959728,0.48735801955986957,0.6438814546332937,1.0,0.30233898150283656,1.0,0.5379016047959728,1.0,0.5291319524246064,1.0,0.4263242964737482,1.0,0.42867088575410445,1.0,0.49715812650461705,1.0,0.4047686531122747,1.0,0.6380942030898664,1.0,scaffold_beta8,1osp
32768,32768,0.9722492755585428,0.025109470947767856,1.2075047319366856,85,240,0.5133198322207999,9.246465997770345,0.678033344397731,0.4542688525868387,0.5728861169603277,0.4857816960070501,0.678033344397731,1.0,0.4542688525868387,1.0,0.5728861169603277,1.0,0.5984128055538739,1.0,0.4142824249890425,1.0,0.4464010802490206,1.0,0.4093288828734286,1.0,0.4497856849579356,1.0,0.5964792974190001,1.0,scaffold_beta8,1uj3
32768,32768,0.9115155821823676,0.03300979177963373,1.0693560429203177,110,262,0.4747923692601884,10.153690078037904,0.6702961122855045,0.18263323174045157,0.46538922802019395,0.49246879188259096,0.6702961122855045,1.0,0.18263323174045157,1.0,0.46538922802019395,1.0,0.6130282068351285,1.0,0.445003802417565,1.0,0.4664918936213396,1.0,0.4611565131272525,1.0,0.40369486991644166,1.0,0.5654374653778185,1.0,scaffold_beta8,2adf
32768,32768,0.9041823522040735,0.03884894218690121,1.095843508532013,54,310,0.48517695794899574,11.061783723522854,0.6753958729608616,0.37365695183680714,0.5219412860644075,0.4659330851131478,0.6753958729608616,1.0,0.37365695183680714,1.0,0.5219412860644075,1.0,0.5463854649404138,1.0,0.44869178446754354,1.0,0.44054128463103737,1.0,0.4258223248041061,1.0,0.4327367883394107,1.0,0.5014208634963754,1.0,scaffold_beta8,2b2x
32768,32768,0.8669633986335765,0.045319814731719234,0.985230675386823,144,434,0.4951887746233365,11.057413600891861,0.6723905347240332,0.17120452968311511,0.5249355169637699,0.5146947317065182,0.6723905347240332,1.0,0.17120452968311511,1.0,0.5249355169637699,1.0,0.619998479590934,1.0,0.5093147342836278,1.0,0.4924064850885163,1.0,0.504101563053081,1.0,0.4227424486218211,1.0,0.5396046796011291,1.0,scaffold_beta8,2cmr
32768,32768,0.9782174036173841,0.020577859221000108,1.3156679847766435,56,141,0.5076993485714363,10.1082497212932,0.7019047025405166,0.3988189888707301,0.5087343416562242,0.49330601734590945,0.7019047025405166,1.0,0.3988189888707301,1.0,0.5087343416562242,1.0,0.5489133487794077,1.0,0.4765138157948681,1.0,0.4653080293527214,1.0,0.42318335290320785,1.0,0.4279279270977777,1.0,0.617989630147474,1.0,scaffold_beta8,2dd8
32768,32768,0.9619475341997561,0.029459508899985717,1.189627248884564,74,187,0.5387482056549798,10.126644370122632,0.7055591796223502,0.5682111869392977,0.470046106781538,0.5174862295919387,0.7055591796223502,1.0,0.5682111869392977,1.0,0.470046106781538,1.0,0.6248854159238655,1.0,0.5092241116501973,1.0,0.48966277341612335,1.0,0.466025649545803,1.0,0.426209096905072,1.0,0.5889103301105711,1.0,scaffold_beta8,2xqy
32768,32768,0.8559687719457267,0.0530853023242951,0.9833173073214387,188,899,0.5101622956563855,11.063857302118171,0.6881708786992111,0.2708283570554801,0.4840867839408446,0.5247291068686558,0.6881708786992111,1.0,0.2708283570554801,1.0,0.4840867839408446,1.0,0.6275035676134113,1.0,0.47207254202124477,1.0,0.4852020300942793,1.0,0.4932791478356794,1.0,0.46292293651848904,1.0,0.6073944171288307,1.0,scaffold_beta8,2xwt
32768,32768,0.9386624161871506,0.025819906396537886,1.178508927114069,54,219,0.5201405260434133,11.064659977703457,0.6773460647894056,0.4584286604652182,0.45014184507133925,0.5158913606774593,0.6773460647894056,1.0,0.4584286604652182,1.0,0.45014184507133925,1.0,0.5405200844767157,1.0,0.4454933346435278,1.0,0.4270749396072758,1.0,0.5108336085439092,1.0,0.47924748878339346,1.0,0.6921787080099342,1.0,scaffold_beta8,2ypv
32768,32768,0.5753958014206481,0.08017277061090719,0.680131519276139,145,427,0.46487915938015,19.213065774804907,0.580053972682279,0.14572626358166607,0.4473358837464311,0.5017993857351619,0.580053972682279,0.9950863102255266,0.14572626358166607,1.0,0.4473358837464311,0.8760541964500158,0.6232006430443278,0.9278902417675146,0.41560865996312896,0.9191098105307764,0.4120458282542255,0.9092353637305128,0.5318289161637275,0.991670051251623,0.4185718199462869,0.9077315986334312,0.609540447039275,0.9273032063393865,scaffold_beta8,3bn9
32768,32768,0.7500703708451009,0.0568585732182036,0.8780991815165506,78,382,0.47936075076851953,13.801761426978818,0.6299901197660354,0.13172180983650483,0.5002587891036089,0.5087126730350879,0.6299901197660354,1.0,0.13172180983650483,1.0,0.5002587891036089,0.9870904720701617,0.6524773012996417,1.0,0.491370950732439,1.0,0.4832814278324077,1.0,0.4431485316558479,1.0,0.4647525551793267,1.0,0.5172452715108649,0.9694883731210636,scaffold_beta8,3cx5
32768,32768,0.8844335905752228,0.04095186158565253,1.0231262403099044,169,708,0.5389373090848948,10.146755852842809,0.6800076638089774,0.17167774748627918,0.42699362942951535,0.5952927901732135,0.6800076638089774,1.0,0.17167774748627918,1.0,0.42699362942951535,1.0,0.7172676036050802,1.0,0.5657958519477139,1.0,0.5501987508065593,1.0,0.5424587939652356,1.0,0.5122978836345216,1.0,0.6837378570801707,1.0,scaffold_beta8,3ffd
32768,32768,0.8988610504598052,0.0351614463107189,1.0091246669777885,112,342,0.4729573391743512,11.987870680044592,0.6616994388765041,0.31499023294514134,0.4989705319960642,0.46349264145857505,0.6616994388765041,1.0,0.31499023294514134,1.0,0.4989705319960642,1.0,0.49188282882170886,1.0,0.3830083055861683,1.0,0.37640899967597147,1.0,0.5032232556354057,1.0,0.4059942157771504,1.0,0.6204382432550456,1.0,scaffold_beta8,3hi6
32768,32768,0.9400751494890954,0.02434358583638824,1.1669386187157438,38,209,0.5225645890631367,11.041404682274248,0.6911264888632469,0.7127522420071064,0.546017639199914,0.45886415524966073,0.6911264888632469,1.0,0.7127522420071064,1.0,0.546017639199914,1.0,0.5337348892848488,1.0,0.38288586777966654,1.0,0.3645108721591439,1.0,0.4227611501181273,1.0,0.4389294696742229,1.0,0.6103626824819548,1.0,scaffold_beta8,3l95
32768,32768,0.86296759518732,0.04413598620296602,0.9804657064917808,141,469,0.5172093689220305,11.066198439241917,0.6827919703652845,0.13085156677003212,0.522994646466422,0.5530410227827558,0.6827919703652845,1.0,0.13085156677003212,1.0,0.522994646466422,1.0,0.6282439508034322,1.0,0.53702066451506,1.0,0.5206902712090208,1.0,0.47586982692486857,1.0,0.5140099679387082,1.0,0.6424114553054456,1.0,scaffold_beta8,3mxw
32768,32768,0.9158707705364634,0.03257061317723508,1.0747948364636484,100,381,0.5316623361226576,11.065217391304348,0.6899420293887452,0.4789490842593752,0.45438783182846854,0.5269470132712213,0.6899420293887452,1.0,0.4789490842593752,1.0,0.45438783182846854,1.0,0.6693790705645954,1.0,0.46963814253163483,1.0,0.4559985489661984,1.0,0.5352231859115997,1.0,0.431195393571787,1.0,0.6002477380815128,1.0,scaffold_beta8,3nid
32768,32768,0.8210257344353444,0.05541074140781058,1.0060586243245777,50,140,0.5233634520235079,13.755027870680044,0.6427933781494611,0.5622760699721818,0.45832766980304446,0.5078123250478138,0.6427933781494611,1.0,0.5622760699721818,1.0,0.45832766980304446,1.0,0.6162686187353774,1.0,0.45192172000741454,1.0,0.43728989434398824,1.0,0.4874432796314213,1.0,0.4226269173646494,1.0,0.6313235202040324,1.0,scaffold_beta8,3o2d
32768,32768,0.7725359500472636,0.06597696778327901,0.8613492504046539,154,448,0.5277240123937549,14.700089186176143,0.617208638252764,0.2608557773839204,0.4481517786880535,0.5705499862031758,0.617208638252764,1.0,0.2608557773839204,1.0,0.4481517786880535,1.0,0.6744366231073222,1.0,0.5250194765183548,1.0,0.5228019061284062,1.0,0.49091589373500427,1.0,0.5099157817545369,1.0,0.7002102359754311,1.0,scaffold_beta8,3rkd
32768,32768,0.8023876697759431,0.05092271334584934,0.9261350434222652,138,535,0.4620117892003122,9.232865105908584,0.7016693946019894,0.09408089311407607,0.4763111989620119,0.48100743602078877,0.7016693946019894,1.0,0.09408089311407607,1.0,0.4763111989620119,1.0,0.598731949866008,1.0,0.46260216021338996,1.0,0.455821347487652,1.0,0.4409934029663694,1.0,0.42879942705217605,1.0,0.4990963285391374,1.0,scaffold_beta8,3s35
32768,32768,0.8777545820477086,0.030713856681937723,1.0435051351270448,78,251,0.5119789132943516,13.770479375696768,0.6520365607150437,0.35545251982679227,0.5507672170039937,0.5082589870172224,0.6520365607150437,1.0,0.35545251982679227,1.0,0.5507672170039937,1.0,0.5709156845931826,1.0,0.45772820894172583,1.0,0.43524052654241097,0.9994712106566592,0.5389163484345082,1.0,0.41864300768102547,1.0,0.6281101459104812,1.0,scaffold_beta8,3w9e
32768,32768,0.8729954256621553,0.042971775918957796,1.050297563162138,95,398,0.4914749714762274,11.954715719063545,0.6831089162482678,0.26906159428435317,0.5037029476973998,0.494566880842671,0.6831089162482678,1.0,0.26906159428435317,1.0,0.5037029476973998,1.0,0.5692243967024264,1.0,0.42559904156849737,1.0,0.48041737632149045,1.0,0.45619037445954597,1.0,0.42072094617338857,1.0,0.615249149830677,0.9936826601505926,scaffold_beta8,4cmh
32768,32768,0.9072530759674666,0.04345262859293348,1.0398921485144808,87,345,0.5330883136828785,12.8755629877369,0.6586354556007877,0.6208709017180458,0.5121410522335372,0.501024568932256,0.6586354556007877,1.0,0.6208709017180458,1.0,0.5121410522335372,1.0,0.6524400102125523,1.0,0.45974939562081185,1.0,0.45465967782423455,1.0,0.4537213517338468,1.0,0.4000627708642521,1.0,0.5855142073378383,1.0,scaffold_beta8,4dtg
32768,32768,0.9414110363277808,0.025819906396537886,1.1864799870303449,65,259,0.5481888093400591,11.060557413600892,0.6928892057146594,0.2762748312793223,0.4831747891007443,0.580226742994301,0.6928892057146594,1.0,0.2762748312793223,1.0,0.4831747891007443,1.0,0.6755297023591551,1.0,0.549931169978833,1.0,0.5537217200528279,1.0,0.47976669901455465,1.0,0.5558362485669777,1.0,0.6665749179934575,1.0,scaffold_beta8,4etq
32768,32768,0.9530754111010856,0.02480645104335624,1.288342780788396,68,283,0.5423704572782388,10.115540691192866,0.6894554598211357,0.27693645311496573,0.5372001193717191,0.5629570138660548,0.6894554598211357,1.0,0.27693645311496573,1.0,0.5372001193717191,1.0,0.6635805691319856,1.0,0.530887222843852,1.0,0.5444589086451959,1.0,0.48057294765155345,1.0,0.5117275417094548,1.0,0.6465148932142868,1.0,scaffold_beta8,4g6j
32768,32768,0.8964045935619682,0.04322015998987879,1.0661562790700174,111,413,0.5136969377978862,11.071348940914158,0.6954475973409514,0.4105063942877314,0.47721881947826505,0.5066832715123378,0.6954475973409514,1.0,0.4105063942877314,1.0,0.47721881947826505,1.0,0.6160254612631475,1.0,0.4770479519608588,1.0,0.4778104614550679,1.0,0.4620969949359216,1.0,0.41100069553269103,1.0,0.5961180639263399,1.0,scaffold_beta8,4g6m
32768,32768,0.9395059973735873,0.039376026383306534,1.2369242521078136,74,243,0.5459208628900569,11.986465997770345,0.6633905856773756,0.43920571770211964,0.5288379731832251,0.5469755815746319,0.6633905856773756,1.0,0.43920571770211964,1.0,0.5288379731832251,1.0,0.5756493549905981,1.0,0.4927838547451297,1.0,0.451749127667886,1.0,0.5519863557486595,1.0,0.4877835312522015,1.0,0.7219012650433166,1.0,scaffold_beta8,4lvn
32768,32768,0.5382120662343824,0.0853502252542714,0.6800508354511792,125,415,0.43205129720090535,21.874046822742475,0.5694632245444835,0.15845087973167876,0.5052579028695907,0.44254827794373264,0.5694632245444835,1.0,0.15845087973167876,1.0,0.5052579028695907,0.8993948559068391,0.48576236997575056,0.8614039767159084,0.3633929169749524,0.8684769158945489,0.373885722494509,0.8455630148976525,0.5581163548940324,0.9700777227764732,0.33143392356213375,0.8176513556085692,0.5426983797610174,0.8830285797109543,scaffold_beta8,4ot1
32768,32768,0.8973777674715568,0.044210024961390294,1.0118664034091616,154,614,0.5567516691187131,11.981248606465998,0.656531304943112,0.3614147012729044,0.5161665908751958,0.5794420708295343,0.656531304943112,1.0,0.3614147012729044,1.0,0.5161665908751958,1.0,0.6550036950997167,1.0,0.5525806762349141,1.0,0.5398822050745633,1.0,0.5159001464167521,1.0,0.5472089839360834,1.0,0.6660767182151757,1.0,scaffold_beta8,4qci
32768,32768,0.7990873473855825,0.06338270131010404,0.9296307037819407,127,361,0.4606321391443451,14.69088071348941,0.6421865009058653,0.35076133587914426,0.47518887693934164,0.4462587564291258,0.6421865009058653,1.0,0.35076133587914426,1.0,0.47518887693934164,1.0,0.4521809946437588,0.927963408018136,0.38518666289453085,1.0,0.3997236485492258,1.0,0.42729786440380324,1.0,0.3447563317506783,0.9721762183871387,0.6684070363327581,1.0,scaffold_beta8,4xnq
32768,32768,0.45518479160446607,0.09910484448661865,0.5742403908109474,151,419,0.4127514476162874,20.108361204013377,0.5696318614610354,0.06631063503398588,0.548745922817129,0.42167910153907273,0.5696318614610354,1.0,0.06631063503398588,1.0,0.548745922817129,0.95209889585797,0.4364534891053426,0.8493376711378464,0.3238801875484655,0.8659652920701449,0.34188500786897924,0.8679733443108409,0.5587849531811621,1.0,0.3440022339527963,0.886946390450579,0.5250687375776906,0.9100093345851796,scaffold_beta8,4ydk
32768,32768,0.890914122567591,0.03921636588851688,1.0537330157604816,114,362,0.507024879759192,12.007290969899666,0.6565463280300813,0.2777721659536028,0.530289934615412,0.516435914872272,0.6565463280300813,1.0,0.2777721659536028,1.0,0.530289934615412,1.0,0.5746127422087044,1.0,0.4966909887667141,1.0,0.4963627782113931,1.0,0.43972329546522654,1.0,0.4555523692843999,1.0,0.6356733152971944,1.0,scaffold_beta8,5b8c
32768,32768,0.9746667038961934,0.026452032806149186,1.2448948040020542,111,470,0.5558099850540453,8.307335562987737,0.7138873985476017,0.22714145155290139,0.45470336966843417,0.6010929409529119,0.7138873985476017,1.0,0.22714145155290139,1.0,0.45470336966843417,1.0,0.663248626954802,1.0,0.5959194080994399,1.0,0.5649309858291811,1.0,0.515598078803078,1.0,0.5674026830376335,1.0,0.699457862993337,1.0,scaffold_beta8,5d93
32768,28689,0.8744640877178711,0.058728842140973216,0.9903997578836606,142,431,0.45409360268673815,11.064124860646599,0.6725004996551208,0.33491345837200837,0.5118165953930548,0.42793531179340966,0.6725004996551208,1.0,0.33491345837200837,1.0,0.5118165953930548,1.0,0.4181925592935355,1.0,0.39413422366826967,1.0,0.3852770713915789,1.0,0.4587808705599772,1.0,0.34469071178449323,1.0,0.5665364340626036,1.0,scaffold_beta8,5d96
32768,27202,0.7747849664264717,0.0678162239728516,0.8782246933030604,86,349,0.4978056067251367,15.574960981047937,0.6228140663320765,0.3326339893051763,0.48108988324676616,0.507285420273702,0.6228140663320765,1.0,0.3326339893051763,1.0,0.48108988324676616,1.0,0.6127664062340958,1.0,0.42565299556784564,1.0,0.4313240747476702,1.0,0.5129217487726263,1.0,0.41641690666246123,0.9879925425543796,0.6446303896575134,1.0,scaffold_beta8,5en2
32768,32768,0.7568794936709088,0.03805708003574974,0.9484331623168876,92,408,0.5186951989985715,13.787023411371237,0.6393893237597268,0.0901234844525886,0.5576206889744157,0.5635205489667354,0.6393893237597268,1.0,0.0901234844525886,0.9697278949563228,0.5576206889744157,1.0,0.7017438086960399,1.0,0.5083222745049992,1.0,0.5029876009698058,1.0,0.5616584146114176,1.0,0.4857241702161243,1.0,0.620687024802026,0.9990881117845504,scaffold_beta8,5f9o
32768,32768,0.8914061943151821,0.043998038028666815,1.0585164969017418,99,398,0.5116011946237022,11.97948717948718,0.680672314593058,0.33585184072956153,0.5189491512617447,0.5114895741714928,0.680672314593058,1.0,0.33585184072956153,1.0,0.5189491512617447,1.0,0.5956680422476697,1.0,0.47117671377134396,1.0,0.45958174267472696,1.0,0.4613327650357364,1.0,0.4430053897550946,1.0,0.6381727915443847,1.0,scaffold_beta8,5ggs
32768,32768,0.9076947269519446,0.04614023442867358,1.0594987267065603,107,354,0.48271209226929457,10.136164994425863,0.6980463384000319,0.4781812019614575,0.44896827077435675,0.4532021698813011,0.6980463384000319,1.0,0.4781812019614575,1.0,0.44896827077435675,1.0,0.5301134478472982,1.0,0.4012519422080342,1.0,0.3895391293765863,1.0,0.4596550877571501,1.0,0.3545379313941075,1.0,0.5841154807046302,1.0,scaffold_beta8,5hi4
32768,32768,0.8607950412030322,0.04146206924465639,1.0578087310156539,85,279,0.52885665582817,13.775496098104794,0.637665871240406,0.2337556907684974,0.5051330901918851,0.5638592083754569,0.637665871240406,1.0,0.2337556907684974,1.0,0.5051330901918851,1.0,0.6787523296039876,1.0,0.5453201051329787,1.0,0.5272908538221621,1.0,0.5065798916568658,1.0,0.4884575999661652,1.0,0.6367544700705815,1.0,scaffold_beta8,5j13
32768,32768,0.8513934074658748,0.0486628859387126,0.9737897967451858,120,314,0.5249679509951971,13.778260869565218,0.6389474783443234,0.232458795855159,0.5145421716107316,0.5564605188577602,0.6389474783443234,1.0,0.232458795855159,1.0,0.5145421716107316,1.0,0.7040131825834444,1.0,0.4862034639391766,1.0,0.5014946470233024,1.0,0.49497047156056406,1.0,0.49332543093255476,1.0,0.6587559171075191,1.0,scaffold_beta8,5l6y
32768,32768,0.8354103081798114,0.05041656900402458,0.9062531697393155,161,388,0.46195714409915567,11.068182831661092,0.676789899462177,0.13884182084430374,0.48126129656125016,0.47678688000411185,0.676789899462177,1.0,0.13884182084430374,1.0,0.48126129656125016,1.0,0.5662429342885411,1.0,0.4326134879154563,1.0,0.4471449761406245,1.0,0.4374767774652345,1.0,0.36279289075417825,1.0,0.614450213460636,1.0,scaffold_beta8,5mes
32768,32768,0.9039250226333668,0.02772739314065753,1.0845802570189964,97,242,0.5363624625043867,11.957056856187291,0.6828012985311804,0.46571085110361654,0.4790811972233878,0.5332781359468826,0.6828012985311804,1.0,0.46571085110361654,1.0,0.4790811972233878,1.0,0.6449355081933095,1.0,0.48367575641353555,1.0,0.49612218443810285,1.0,0.4587279292714744,1.0,0.49461610883741125,1.0,0.6215913285274617,1.0,scaffold_beta8,5nuz
32768,32768,0.680256988327881,0.057272742261699615,0.8770204959030393,112,497,0.4312474315930992,9.360758082497213,0.6367359903110098,0.16869018031114466,0.4006664714082221,0.44585570705125266,0.6367359903110098,0.9545454545454546,0.16869018031114466,0.9545454545454546,0.4006664714082221,0.9545454545454546,0.5516166841847749,0.9545454545454546,0.4222381522488524,0.9545454545454546,0.4123337354680921,0.9545454545454546,0.35677433754313154,0.9545454545454546,0.41324089878119796,0.9545454545454546,0.5189304340814667,0.9545454545454546,base_policy,1a2y
32768,32768,0.6513895594682378,0.06539758847843162,0.7623152927534179,105,341,0.3998692655774529,8.443612040133779,0.64640715928193,0.14514395666797486,0.39860670296554984,0.40144426188027027,0.64640715928193,0.9545454545454546,0.14514395666797486,0.9545454545454546,0.39860670296554984,0.9545454545454546,0.4994973919564964,0.9545454545454546,0.34018464339648086,0.9545454545454546,0.3279663535164761,0.9545454545454546,0.3428970012661148,0.9545454545454544,0.3963784319658684,0.9545454545454546,0.5017417491801852,0.9545454545454546,base_policy,1fe8
32768,32768,0.6820924103029246,0.05780419473450185,0.8172863723298076,106,480,0.44850408171661005,6.584035674470457,0.6946802461181179,0.20289672644310858,0.40532373771797103,0.4556060041950487,0.6946802461181179,0.9545454545454548,0.20289672644310858,0.9545454545454546,0.40532373771797103,0.9545454545454546,0.5716205617631211,0.9545454545454546,0.3999105022947774,0.9545454545454546,0.39339180042790123,0.9545454545454546,0.3498958381217625,0.9545454545454546,0.4464636659642758,0.9545454545454544,0.5723536565984542,0.9545454545454546,base_policy,1ic7
32768,32768,0.5298524997172311,0.07593670896365004,0.6708992493405649,139,462,0.38597096058621344,9.360579710144927,0.633440744410598,0.07607436142184444,0.4208713202009307,0.39055870320709135,0.633440744410598,0.9545454545454546,0.07607436142184444,0.9545454545454546,0.4208713202009307,0.9545454545454546,0.4780585283992726,0.9545454545454544,0.31954001584994873,0.9545454545454546,0.3179615997974366,0.9545454545454546,0.34977332333274996,0.9545454545454546,0.3815360173307116,0.9545454545454546,0.4964827345324291,0.9545454545454546,base_policy,1iqd
32768,21504,0.6102839487562229,0.07747005107608013,0.7343769466861169,82,257,0.4025642493132795,13.013021181716834,0.5935912023592593,0.13284961389908206,0.3940462169667589,0.417098535099069,0.5935912023592593,0.9545454545454548,0.13284961389908206,0.9545454545454546,0.3940462169667589,0.9545454545454546,0.46503809411745145,0.9545454545454546,0.3621135535959327,0.9545454545454546,0.38233713869406993,0.9545454545454546,0.38446003384388455,0.9545454545454548,0.3948915800344455,0.9545454545454546,0.5137508103086297,0.9545454545454546,base_policy,1osp
32768,32768,0.6859747405707031,0.05969217644133263,0.8114112905043649,109,345,0.4219684031073425,9.360602006688962,0.6368286544723758,0.2145676938310952,0.4116096516157791,0.42245160467447224,0.6368286544723758,0.9545454545454546,0.2145676938310952,0.9545454545454544,0.4116096516157791,0.9545454545454546,0.5083548692962456,0.9545454545454546,0.37579534130022707,0.9545454545454546,0.3835593624168653,0.9545454545454546,0.34686801737143813,0.9545454545454546,0.413785431197672,0.9545454545454546,0.5063466064643851,0.9545454545454546,base_policy,1uj3
32768,32768,0.5301255742236267,0.07834869395294314,0.7084074083588044,127,396,0.40903754587936547,10.27670011148272,0.6210070451979737,0.09761491189379412,0.3849307328463143,0.4296308704960346,0.6210070451979737,0.9545454545454546,0.09761491189379412,0.9545454545454546,0.3849307328463143,0.9545454545454544,0.4984097829185753,0.9545454545454546,0.37557580326554196,0.9545454545454546,0.39047658672229413,0.9545454545454546,0.3830664393732004,0.9545454545454546,0.3952659883055169,0.9545454545454546,0.5349906223910788,0.9545454545454546,base_policy,2adf
32768,32768,0.6050419252145386,0.0826987751202967,0.6942083100101408,138,423,0.4018039256207435,11.194002229654403,0.6111312614893577,0.15694491036194216,0.4098200548918741,0.40638985064058614,0.6111312614893577,0.9545454545454546,0.15694491036194216,0.9545454545454546,0.4098200548918741,0.9545454545454548,0.4856280906746627,0.9545454545454546,0.3781626181691521,0.9545454545454546,0.3755183382109073,0.9545454545454546,0.3613003044474238,0.9545454545454546,0.38683222263301253,0.9545454545454546,0.45089752970835834,0.9545454545454546,base_policy,2b2x
32768,32768,0.5354155128521172,0.0794117694755216,0.6491559142153339,154,498,0.4278078493459021,11.193979933110368,0.6111274158906292,0.07467127458778028,0.4364591728691444,0.454668796794261,0.6111274158906292,0.9545454545454546,0.07467127458778028,0.9545454545454546,0.4364591728691444,0.9545454545454548,0.5427330489548222,0.9545454545454546,0.42931560351874754,0.9545454545454546,0.4286132044303743,0.9545454545454546,0.40213597965081627,0.9545454545454546,0.43231252657327635,0.9545454545454546,0.4929024176375292,0.9545454545454546,base_policy,2cmr
32768,32768,0.646939947142717,0.07572310933624579,0.7503655545767798,120,334,0.408797111525502,10.276499442586399,0.6210770286635866,0.13088892546083017,0.39204654519443033,0.4225269174017785,0.6210770286635866,0.9545454545454546,0.13088892546083017,0.9545454545454546,0.39204654519443033,0.9545454545454546,0.4847021499192795,0.9545454545454546,0.3691287286812789,0.9545454545454546,0.35046296266462496,0.9545454545454546,0.3801247767813998,0.9545454545454546,0.3819700369988046,0.9545454545454546,0.5687728493652836,0.9545454545454546,base_policy,2dd8
32768,32768,0.6325467543811611,0.06752550683884327,0.7743029839353887,97,338,0.4299195603900875,10.276923076923078,0.6209171045456086,0.23500239232424347,0.39803411026478275,0.4358870727293588,0.6209171045456086,0.9545454545454546,0.23500239232424347,0.9545454545454546,0.39803411026478275,0.9545454545454546,0.5134923182816182,0.9545454545454546,0.40412670306684395,0.9545454545454546,0.3907980477780192,0.9545454545454546,0.3841438728092116,0.9545454545454546,0.40775433988720655,0.9545454545454546,0.5150071545532531,0.9545454545454546,base_policy,2xqy
32768,32768,0.5596573821184052,0.07176368410142289,0.6751467534183005,180,680,0.42264148245922073,11.194091415830547,0.6111227265977057,0.1055217022473045,0.40178356395615317,0.4475575582219705,0.6111227265977057,0.9545454545454546,0.1055217022473045,0.9545454545454546,0.40178356395615317,0.9545454545454546,0.4924897051077483,0.9545454545454546,0.4086430244461595,0.9545454545454546,0.4156714783910306,0.9545454545454546,0.41810207811546707,0.9545454545454546,0.4283708219496922,0.9545454545454546,0.5220682413217252,0.9545454545454546,base_policy,2xwt
32768,32768,0.6399546465740118,0.06339573455369507,0.7505079534300155,125,375,0.42940691220214927,11.19520624303233,0.6111438059876886,0.20133400104945198,0.40602661602009127,0.4410262977936853,0.6111438059876886,0.9545454545454546,0.20133400104945198,0.9545454545454546,0.40602661602009127,0.9545454545454546,0.476932563113857,0.9545454545454546,0.40002128894252287,0.9545454545454546,0.39303569463141197,0.9545454545454546,0.389076570673408,0.9545454545454546,0.45248176724425276,0.9545454545454546,0.5346099021566588,0.9545454545454546,base_policy,2ypv
32768,32768,0.5534486374173263,0.0877780093107248,0.6912789488122918,107,403,0.4182973422236429,19.287915273132665,0.5774425551969276,0.08275772837182689,0.4465872230652008,0.44298142889647185,0.5774425551969276,0.9545454545454546,0.08275772837182689,0.9545454545454546,0.4465872230652008,0.9545454545454546,0.5015518938400336,0.9545454545454546,0.4145503676499994,0.9545454545454548,0.4004943776400971,0.9545454545454546,0.3855136355160119,0.9545454545454548,0.4546416971540345,0.9545454545454546,0.5011366015786546,0.9545454545454546,base_policy,3bn9
32768,32768,0.5035210043923102,0.09571969295933262,0.6173223870368117,165,563,0.41973585378908673,13.910769230769231,0.6134840258501653,0.06956704005095668,0.4281375188139784,0.44440568323111346,0.6134840258501653,0.9545454545454546,0.06956704005095668,0.9545454545454546,0.4281375188139784,0.9545454545454548,0.5302044137813537,0.9545454545454546,0.42733733307920213,0.9545454545454548,0.4212170461653315,0.9545454545454546,0.34533433654277,0.9545454545454546,0.43685778927662633,0.9545454545454546,0.5054831805413971,0.9545454545454546,base_policy,3cx5
32768,32768,0.5493952179601057,0.0810512251090603,0.6490790594563413,115,398,0.44142392825890575,10.276833890746934,0.6209169649881805,0.08475617622512949,0.3991169023327463,0.47800421846401603,0.6209169649881805,0.9545454545454546,0.08475617622512949,0.9545454545454546,0.3991169023327463,0.9545454545454546,0.5497436913787941,0.9545454545454546,0.4488500946142926,0.9545454545454546,0.44853372739602226,0.9545454545454546,0.41047048335212943,0.9545454545454546,0.4338682414373749,0.9545454545454546,0.5765590726054824,0.9545454545454546,base_policy,3ffd
32768,32768,0.6829290153593721,0.06922539526428914,0.7943891560956036,119,341,0.4139809895580224,12.093623188405797,0.6046542690620604,0.14012763865083613,0.44129033578016075,0.42329277708819063,0.6046542690620604,0.9545454545454546,0.14012763865083613,0.9545454545454546,0.44129033578016075,0.9545454545454546,0.5041948114056422,0.9545454545454546,0.38265594928990343,0.9545454545454546,0.379089816752368,0.9545454545454546,0.3776862675243225,0.9545454545454548,0.40406803496694643,0.9545454545454546,0.49206178258996125,0.9545454545454546,base_policy,3hi6
32768,32768,0.6896128103068039,0.061770766719110054,0.854233980063309,119,353,0.4334193073074402,11.19371237458194,0.6110071755728205,0.3526307689330375,0.45299758856152034,0.41402303878326396,0.6110071755728205,0.9545454545454546,0.3526307689330375,0.9545454545454546,0.45299758856152034,0.9545454545454546,0.5080213139099492,0.9545454545454546,0.38389153926304587,0.9545454545454546,0.35776165537481897,0.9545454545454546,0.3502626987707026,0.9545454545454546,0.38262390250126616,0.9545454545454546,0.5015771228798008,0.9545454545454546,base_policy,3l95
32768,32768,0.5013884280064335,0.09568276090528993,0.6184470447586345,117,414,0.40691314585081495,11.194581939799331,0.6111049197532519,0.06813580239987539,0.3965277086453224,0.4310749803098143,0.6111049197532519,0.9545454545454546,0.06813580239987539,0.9545454545454546,0.3965277086453224,0.9545454545454546,0.4798407174120795,0.9545454545454546,0.3931797502777161,0.9545454545454546,0.40978591853257174,0.9545454545454546,0.3912445589866458,0.9545454545454546,0.4139874568300691,0.9545454545454546,0.49841147981980344,0.9545454545454546,base_policy,3mxw
32768,32768,0.6522880149936995,0.07005669891558029,0.794209643612482,134,434,0.4252440111643934,11.194515050167224,0.6113200745587398,0.19439550703251585,0.4517160316287073,0.42829408120992973,0.6113200745587398,0.9545454545454546,0.19439550703251585,0.9545454545454546,0.4517160316287073,0.9545454545454546,0.516947719662132,0.9545454545454544,0.3838070228286339,0.9545454545454546,0.3661873454956169,0.9545454545454544,0.43438682727230293,0.9545454545454546,0.36121844429592254,0.9545454545454546,0.5072171277049701,0.9545454545454546,base_policy,3nid
32768,32768,0.6675504385202286,0.0753546757407733,0.7845041938543268,163,527,0.4271559404598933,13.910813823857302,0.6137852916005249,0.264693936064987,0.3765387478061936,0.4315642481112224,0.6137852916005249,0.9545454545454546,0.264693936064987,0.9545454545454546,0.3765387478061936,0.9545454545454546,0.49617533357144467,0.9545454545454546,0.38413846974677673,0.9545454545454546,0.39303201181144953,0.9545454545454546,0.37482164651682387,0.9545454545454546,0.42790990997679146,0.9545454545454546,0.5133081170440483,0.9545454545454546,base_policy,3o2d
32768,32768,0.5840952419217579,0.07663044224714631,0.6754303189915045,141,384,0.4323604230969439,14.809476031215162,0.5752299623868649,0.11818412593099517,0.4254870018079606,0.4620571196244456,0.5752299623868649,0.9545454545454546,0.11818412593099517,0.9545454545454546,0.4254870018079606,0.9545454545454546,0.5155173130767394,0.9545454545454546,0.4486115833989083,0.9545454545454546,0.426051942926836,0.9545454545454546,0.38201633261543877,0.9545454545454546,0.45656327605921077,0.9545454545454546,0.5435822696695409,0.9545454545454546,base_policy,3rkd
32768,32768,0.47087580541198776,0.0975467617732174,0.599019017477481,127,434,0.3963000334292464,9.3603121516165,0.6365299356100369,0.06342197548910503,0.38277697736230615,0.4139952354002949,0.6365299356100369,0.9545454545454546,0.06342197548910503,0.9545454545454546,0.38277697736230615,0.9545454545454546,0.5473749514447518,0.9545454545454546,0.37542757164886315,0.9545454545454546,0.37320923218484714,0.9545454545454546,0.35484992880478133,0.9545454545454546,0.3870122257132509,0.9545454545454546,0.4460975026052753,0.9545454545454546,base_policy,3s35
32768,32768,0.6414705225610815,0.07017179551256368,0.743562514646414,131,420,0.4328941868694045,13.910523968784839,0.6134167546052058,0.1402987209511224,0.43073499112556346,0.4519328691904583,0.6134167546052058,0.9545454545454546,0.1402987209511224,0.9545454545454546,0.43073499112556346,0.9545454545454546,0.5042988253720799,0.9545454545454546,0.42091341867847926,0.9545454545454546,0.4147630647052901,0.9545454545454546,0.38761195925215364,0.9545454545454548,0.4556731406436059,0.9545454545454546,0.5283368064911407,0.9545454545454546,base_policy,3w9e
32768,32768,0.5792964833450982,0.06922539526428914,0.7164266439364657,103,400,0.41542626182609627,12.094693422519509,0.6049726971978455,0.09548119091530839,0.4181252883960612,0.4367095299876088,0.6049726971978455,0.9545454545454546,0.09548119091530839,0.9545454545454546,0.4181252883960612,0.9545454545454546,0.5164917578504843,0.9545454545454546,0.404261780059905,0.9545454545454546,0.3989334995839436,0.9545454545454546,0.36471795366767484,0.9545454545454546,0.4101538885017885,0.9545454545454546,0.5256983002618564,0.9545454545454544,base_policy,4cmh
32768,32768,0.6622463226198405,0.07230104746612191,0.7459507987756957,160,515,0.43432957880823203,13.006109253065775,0.5925607047632316,0.2959423566177814,0.45424139459647467,0.4277036255494334,0.5925607047632316,0.9545454545454548,0.2959423566177814,0.9545454545454546,0.45424139459647467,0.9545454545454548,0.5332486021456198,0.9545454545454546,0.4022306083939867,0.9545454545454546,0.38334880932402315,0.9545454545454546,0.36713938849977806,0.9545454545454546,0.40444604646347937,0.9545454545454544,0.4758082984697136,0.9545454545454546,base_policy,4dtg
32768,32768,0.577785039271915,0.07008899269418285,0.7155465331466472,119,445,0.4294246179311045,11.194804905239687,0.6111505780870408,0.1025691623968581,0.3836021967976114,0.46124993734973835,0.6111505780870408,0.9545454545454546,0.1025691623968581,0.9545454545454546,0.3836021967976114,0.9545454545454546,0.5199030595540133,0.9545454545454546,0.43151215027613804,0.9545454545454546,0.4252842071280113,0.9545454545454546,0.40509956679434334,0.9545454545454546,0.46837012668665534,0.9545454545454546,0.5173305136592687,0.9545454545454546,base_policy,4etq
32768,32768,0.6241946084654835,0.07930611401471263,0.7311318376121863,131,399,0.4246494262022342,10.276164994425864,0.6209277136895742,0.10656512534692912,0.43123226427037964,0.4438532887522039,0.6209277136895742,0.9545454545454546,0.10656512534692912,0.9545454545454546,0.43123226427037964,0.9545454545454546,0.5233849289457939,0.9545454545454546,0.389866676973416,0.9545454545454546,0.39882643295923603,0.9545454545454546,0.38025734952370205,0.9545454545454546,0.42132472512349484,0.9545454545454546,0.5494596189875809,0.9545454545454546,base_policy,4g6j
32768,32768,0.6223730349796848,0.0794117694755216,0.7179026859844325,168,423,0.42221735729849375,11.194269788182831,0.6112379678619605,0.16352717801740135,0.4126137784812001,0.43542954855431354,0.6112379678619605,0.9545454545454546,0.16352717801740135,0.9545454545454546,0.4126137784812001,0.9545454545454546,0.5068068915180491,0.9545454545454546,0.39862639249112397,0.9545454545454546,0.4205769830119911,0.9545454545454546,0.37329559588149264,0.9545454545454546,0.413307579693726,0.9545454545454546,0.4999638487294984,0.9545454545454546,base_policy,4g6m
32768,32768,0.6757137577121477,0.06906210907517137,0.8121887386227977,101,294,0.41090952075931947,12.09422519509476,0.6048990508888735,0.18192115874371562,0.42335865542947027,0.4146678036286359,0.6048990508888735,0.9545454545454546,0.18192115874371562,0.9545454545454546,0.42335865542947027,0.9545454545454548,0.4542983304097214,0.9545454545454546,0.3673966887351862,0.9545454545454546,0.3506510320375427,0.9545454545454546,0.3882937956019036,0.9545454545454546,0.4137334769170201,0.9545454545454546,0.5136334980704418,0.9545454545454546,base_policy,4lvn
32768,32768,0.530482460406539,0.08329099303834626,0.6458869097577242,179,573,0.4247094166428558,21.96098104793757,0.5784185537826364,0.08998165964042498,0.48766324255687,0.4443868823009619,0.5784185537826364,0.9545454545454546,0.08998165964042498,0.9545454545454546,0.48766324255687,0.9545454545454548,0.4786262323406888,0.9545454545454546,0.4154337406270949,0.9545454545454544,0.41848360509611704,0.9545454545454546,0.42663122821099375,0.9545454545454548,0.43873964090072737,0.9545454545454546,0.48840684663014977,0.9545454545454546,base_policy,4ot1
32768,32768,0.6473605895712902,0.06922539526428914,0.7783594668041108,107,472,0.43735161491664115,12.093823857302118,0.6046657381975313,0.15611235046277455,0.4317125817098977,0.4572789773132611,0.6046657381975313,0.9545454545454546,0.15611235046277455,0.9545454545454546,0.4317125817098977,0.9545454545454544,0.5445443051405441,0.9545454545454546,0.4337652152162008,0.9545454545454546,0.42582058664611844,0.9545454545454546,0.36303248140627253,0.9545454545454546,0.4558585732279821,0.9545454545454546,0.5206527022424485,0.9545454545454546,base_policy,4qci
32768,32768,0.6272533616030221,0.08169405589494332,0.7124574219228542,101,387,0.41276490942566224,14.809542920847269,0.5754147773242921,0.13852644272434222,0.4472400632198861,0.4256171502604066,0.5754147773242921,0.9545454545454546,0.13852644272434222,0.9545454545454546,0.4472400632198861,0.9545454545454546,0.48586785911499486,0.9545454545454546,0.3794075943204794,0.9545454545454546,0.39278680922962167,0.9545454545454546,0.3527817094217255,0.9545454545454546,0.4032388024288175,0.9545454545454546,0.5396201270468006,0.9545454545454546,base_policy,4xnq
32768,32768,0.4551055179422313,0.08263671828241745,0.6152484137437558,132,465,0.40162030126068754,20.18613154960981,0.5808345055171782,0.056476176729944545,0.4244870226889621,0.42546416773501705,0.5808345055171782,0.9545454545454546,0.056476176729944545,0.9545454545454546,0.4244870226889621,0.9545454545454546,0.483019753418242,0.9545454545454546,0.4082460843954533,0.9545454545454548,0.4043434994890415,0.9545454545454546,0.4214968379670958,0.9545454545454546,0.3983394475144975,0.9545454545454546,0.4373393836257723,0.9545454545454546,base_policy,4ydk
32768,32768,0.6528940802351013,0.06922539526428914,0.8048894355414841,87,304,0.425081569490313,12.094046822742476,0.6047953182977829,0.12111021768934284,0.43316969367482694,0.4444431492918107,0.6047953182977829,0.9545454545454546,0.12111021768934284,0.9545454545454546,0.43316969367482694,0.9545454545454546,0.510705942894526,0.9545454545454546,0.4222220658353948,0.9545454545454546,0.4152208830861813,0.9545454545454546,0.36203724929775816,0.9545454545454546,0.43631233227718486,0.9545454545454546,0.5201604223598193,0.9545454545454546,base_policy,5b8c
32768,32768,0.6378532207101892,0.06624193296201329,0.8126460936611432,60,407,0.411278708681492,8.44345596432553,0.6465048993239976,0.09608947912089597,0.3982595502739574,0.42677574156909615,0.6465048993239976,0.9545454545454546,0.09608947912089597,0.9545454545454546,0.3982595502739574,0.9545454545454546,0.5112982561267603,0.9545454545454546,0.3918066643682604,0.9545454545454546,0.3853121070485026,0.9545454545454546,0.3349942539284133,0.9545454545454546,0.3801546185702641,0.9545454545454546,0.5570885493723762,0.9545454545454546,base_policy,5d93
32768,32768,0.5553917241493598,0.0782898980744705,0.6651439402079838,153,435,0.39251844675641756,11.195295429208473,0.6109504815297122,0.1412233252646206,0.3818499247052032,0.3997737148847036,0.6109504815297122,0.9545454545454546,0.1412233252646206,0.9545454545454546,0.3818499247052032,0.9545454545454546,0.4679799272598488,0.9545454545454546,0.3445047206363119,0.9545454545454546,0.3480106799997938,0.9545454545454546,0.3736351166236343,0.9545454545454546,0.37815939856839903,0.9545454545454546,0.4863524462202335,0.9545454545454546,base_policy,5d96
32768,32768,0.6284775786042198,0.07268256405624103,0.7143591803920414,117,369,0.42056234370816137,15.710680044593088,0.5944915372117421,0.13884163558822815,0.41253212655244553,0.4398659656701728,0.5944915372117421,0.9545454545454546,0.13884163558822815,0.9545454545454546,0.41253212655244553,0.9545454545454548,0.47272893353547474,0.9545454545454546,0.41681899046670684,0.9545454545454546,0.40622999000868243,0.9545454545454546,0.40538308953213853,0.9545454545454546,0.4226786065725736,0.9545454545454546,0.5153561839054606,0.9545454545454546,base_policy,5en2
32768,32768,0.49249922485858644,0.08000334646077377,0.6383482668613777,117,449,0.4235444195418236,13.910635451505017,0.6133393092871676,0.06170405331115642,0.44050299553751027,0.44939223629009617,0.6133393092871676,0.9545454545454546,0.06170405331115642,0.9545454545454546,0.44050299553751027,0.9545454545454546,0.5445250059994226,0.9545454545454546,0.4123322854288475,0.9545454545454546,0.40734268166674925,0.9545454545454546,0.40517080726918164,0.9545454545454548,0.40463111652324313,0.9545454545454546,0.522351520853133,0.9545454545454546,base_policy,5f9o
32768,32768,0.6504511238498564,0.0673706171449641,0.837981871117164,113,340,0.4168200342873603,12.094002229654404,0.604828260324307,0.12880848414253088,0.4288974960432647,0.43147434467935675,0.604828260324307,0.9545454545454546,0.12880848414253088,0.9545454545454546,0.4288974960432647,0.9545454545454546,0.5135916365856558,0.9545454545454546,0.39428363505797925,0.9545454545454546,0.3860580532589231,0.9545454545454546,0.3661920724084896,0.9545454545454546,0.4223109541935411,0.9545454545454546,0.5064097165715515,0.9545454545454546,base_policy,5ggs
32768,32768,0.6142325232893266,0.0797164934467637,0.6905503856389104,147,458,0.4091435022098595,10.276365663322185,0.6209415266902805,0.19533215354228234,0.37856550456361615,0.4145753891820927,0.6209415266902805,0.9545454545454546,0.19533215354228234,0.9545454545454546,0.37856550456361615,0.9545454545454546,0.48224769250866284,0.9545454545454546,0.3776246850397148,0.9545454545454546,0.35254458895867924,0.9545454545454546,0.3595494463290244,0.9545454545454546,0.3539472892144212,0.9545454545454546,0.561538633042054,0.9545454545454546,base_policy,5hi4
32768,32768,0.6117663199963429,0.06825200980336331,0.6993315666532421,116,373,0.4322210597078922,13.911014492753623,0.6132438783629357,0.10136704710353067,0.4630753682676585,0.4520505406061509,0.6132438783629357,0.9545454545454546,0.10136704710353067,0.9545454545454546,0.4630753682676585,0.9545454545454544,0.5220613442938444,0.9545454545454546,0.4322652177064106,0.9545454545454546,0.44639183882349986,0.9545454545454546,0.3636244161301039,0.9545454545454548,0.44243387932430256,0.9545454545454546,0.5055265473587441,0.9545454545454546,base_policy,5j13
32768,32768,0.663107794877711,0.06790279536420778,0.8266334683963571,121,424,0.43373545603399155,13.91030100334448,0.6133191408060964,0.10202497846146735,0.42510459840325954,0.46052839777251664,0.6133191408060964,0.9545454545454546,0.10202497846146735,0.9545454545454546,0.42510459840325954,0.9545454545454546,0.5257158848281276,0.9545454545454546,0.437557196773852,0.9545454545454546,0.44690288205947115,0.9545454545454546,0.3911807500651806,0.9545454545454546,0.46003617071921377,0.9545454545454546,0.5017775021892545,0.9545454545454546,base_policy,5l6y
32768,32768,0.5144114708834722,0.0794117694755216,0.650036089804342,131,385,0.4080567819694174,11.194247491638796,0.6110488158104549,0.07213702871467581,0.4123190159393384,0.42950102954338126,0.6110488158104549,0.9545454545454546,0.07213702871467581,0.9545454545454546,0.4123190159393384,0.9545454545454546,0.5347982212702976,0.9545454545454546,0.39594729881888513,0.9545454545454546,0.3887626806266119,0.9545454545454546,0.3710441740848272,0.9545454545454544,0.3910564356150803,0.9545454545454546,0.4953973668445857,0.9545454545454546,base_policy,5mes
32768,32768,0.6282788764980983,0.07878281202129568,0.7330457056607319,140,474,0.4160687036859598,12.094247491638797,0.6049017502702276,0.18591523824414796,0.3720482380829073,0.43029218442939265,0.6049017502702276,0.9545454545454546,0.18591523824414796,0.9545454545454546,0.3720482380829073,0.9545454545454546,0.5007604033240456,0.9545454545454546,0.40643736183766876,0.9545454545454546,0.4162718778486764,0.9545454545454546,0.34428564483550417,0.9545454545454546,0.43920635951434556,0.9545454545454546,0.47479145921611554,0.9545454545454546,base_policy,5nuz


==> tables/run_comparison_provenance.json <==
{
  "arms": {
    "base_policy": {
      "csv_header": {
        "checkpoint": "prior_baseline",
        "collapse_stability": "True",
        "n_objectives": "9",
        "n_prefs": "64",
        "num_samples": "512",
        "pref_mode": "dirichlet_n=64",
        "reduced_objectives": "mhc2,developability,naturalness,stability",
        "sample_batch_size": "320",
        "seed": "0"
      },
      "dir": "/home/mila/v/vivianoj/scratch/outputs/scaffold_beta8_dualcond/eval_test_basepolicy",
      "objectives": [
        "mhc2",
        "developability",
        "naturalness",
        "stability_esm_if",
        "stability_proteinmpnn_vanilla",
        "stability_proteinmpnn_soluble",
        "stability_proteinmpnn_antibody",
        "stability_proteinmpnn_ca_only",
        "stability_boltzif"
      ]
    },
    "expanded14_D5_C8": {
      "csv_header": {
        "checkpoint": "/home/mila/v/vivianoj/scratch/outputs/expanded14_D5_C8/final_model.pt",
        "collapse_groups": "True",
        "expanded_objectives": "mhc2,developability,naturalness,stability_esm_if,stability_proteinmpnn_vanilla,stability_proteinmpnn_soluble,stability_proteinmpnn_antibody,stability_proteinmpnn_ca_only,stability_boltzif,sequence_liability,trainset_novelty,blosum_novelty,h3berta,ablang2",
        "groups": "mhc2,developability,naturalness,stability,sequence_liability,trainset_novelty,blosum_novelty,h3berta,ablang2",
        "n_conditioning_dims": "5",
        "n_objectives": "14",
        "n_prefs": "128",
        "naturalness_config": "likelihood_amplifyar.yaml",
        "naturalness_config_path": "/home/mila/v/vivianoj/code/multiobjective_gfn/configs/reward_configs/likelihood_amplifyar.yaml",
        "naturalness_oracle": "AMPLIFY-AR",
        "num_samples": "256",
        "numbering_scheme": "imgt",
        "pref_mode": "dirichlet_n=128",
        "projection_active": "True",
        "sample_batch_size": "320",
        "seed": "0"
      },
      "dir": "/home/mila/v/vivianoj/scratch/outputs/expanded14_D5_C8/eval_test",
      "objectives": [
        "mhc2",
        "developability",
        "naturalness",
        "stability_esm_if",
        "stability_proteinmpnn_vanilla",
        "stability_proteinmpnn_soluble",
        "stability_proteinmpnn_antibody",
        "stability_proteinmpnn_ca_only",
        "stability_boltzif",
        "sequence_liability",
        "trainset_novelty",
        "blosum_novelty",
        "h3berta",
        "ablang2"
      ]
    },
    "scaffold_beta8": {
      "csv_header": {
        "checkpoint": "/home/mila/v/vivianoj/scratch/outputs/scaffold_beta8_dualcond/final_model.pt",
        "collapse_stability": "True",
        "n_objectives": "9",
        "n_prefs": "64",
        "num_samples": "512",
        "pref_mode": "dirichlet_n=64",
        "reduced_objectives": "mhc2,developability,naturalness,stability",
        "sample_batch_size": "320",
        "seed": "0"
      },
      "dir": "/home/mila/v/vivianoj/scratch/outputs/scaffold_beta8_dualcond/eval_test",
      "objectives": [
        "mhc2",
        "developability",
        "naturalness",
        "stability_esm_if",
        "stability_proteinmpnn_vanilla",
        "stability_proteinmpnn_soluble",
        "stability_proteinmpnn_antibody",
        "stability_proteinmpnn_ca_only",
        "stability_boltzif"
      ]
    }
  },
  "comparability": "the two arms share split hash cd2ce782 (161 exclusions, 10 eval PDBs), verified from each run's own saved hydra_config.txt, not from the repo configs",
  "controllability_dir": "/Users/jdv/scratch/outputs/comparisons/controllability",
  "ctrl_designs": {
    "expanded14": "simplex bins=6, D=5, 126 points, 5 vertices",
    "scaffold": "simplex bins=8, 4 groups -> 9-d, 120 points, 4 vertices"
  },
  "drivers": [
    "scripts/compare_runs_same_split.py",
    "scripts/compare_controllability.py",
    "scripts/axis_selectivity_from_eval.py",
    "scripts/extract_projection_matrix.py"
  ],
  "generator": "paper/scripts/make_run_comparison_tables.py",
  "git": "0755777",
  "launchers": [
    "experiments/gen_expanded14.sh",
    "experiments/controllability_sweep.sh",
    "experiments/extract_projection.sh"
  ],
  "metrics_space": "4 config groups (collapse_stability=True, as both runs' own eval used); 9-d hypervolume is intractable",
  "n_ctrl_targets": 8,
  "n_pool_targets": 45,
  "pool_dir": "/Users/jdv/scratch/outputs/comparisons/e14_vs_scaffold_full45",
  "shared_objectives": [
    "mhc2",
    "developability",
    "naturalness",
    "stability_esm_if",
    "stability_proteinmpnn_vanilla",
    "stability_proteinmpnn_soluble",
    "stability_proteinmpnn_antibody",
    "stability_proteinmpnn_ca_only",
    "stability_boltzif"
  ]
}


==> tables/selection_ranker.csv <==
arm,pdb,n_b4,n_h3,n_both,n_b4_only,n_h3_only,jaccard,med_rosetta_ddg_b4,med_rosetta_ddg_h3,d_rosetta_ddg,cliff_rosetta_ddg,med_foldx_ddg_b4,med_foldx_ddg_h3,d_foldx_ddg,cliff_foldx_ddg
amplify_prior,1a2y,250,250,129,121,121,0.3477,2.5480,3.9600,1.4120,0.2242,0.5960,0.7530,0.1570,0.0816
amplify_prior,1fe8,250,250,120,130,130,0.3158,12.0520,14.6575,2.6055,0.3131,4.1767,4.7893,0.6126,0.2325
amplify_prior,1ic7,250,250,30,220,220,0.0638,2.2265,3.2330,1.0065,0.1686,-0.4945,-2.0609,-1.5664,-0.3748
amplify_prior,1iqd,250,250,132,118,118,0.3587,17.5875,29.0430,11.4555,0.5600,4.9203,7.8994,2.9791,0.4006
amplify_prior,1uj3,250,250,129,121,121,0.3477,16.7750,16.0850,-0.6900,0.0103,5.1983,5.4146,0.2163,-0.0087
amplify_prior,2adf,249,250,124,125,126,0.3307,18.0520,19.4540,1.4020,0.1486,3.6052,4.4617,0.8565,0.1653
amplify_prior,2b2x,250,250,119,131,131,0.3123,9.4270,8.7980,-0.6290,-0.0261,-2.8210,-3.6814,-0.8604,-0.1716
amplify_prior,2cmr,250,250,102,148,148,0.2563,11.7830,13.6955,1.9125,0.1163,0.3585,-0.9191,-1.2776,-0.2229
amplify_prior,2dd8,250,250,147,103,103,0.4164,12.7890,15.1850,2.3960,0.1711,1.1286,1.4364,0.3078,0.0467
amplify_prior,2xqy,250,250,121,129,129,0.3193,15.1630,19.1800,4.0170,0.3826,6.4710,7.0693,0.5983,0.1198
amplify_prior,2xwt,250,250,89,161,161,0.2165,-1.5170,1.2130,2.7300,0.0780,6.5033,6.1317,-0.3716,0.0282
amplify_prior,3ffd,250,250,111,139,139,0.2853,-2.3410,0.3560,2.6970,0.1116,3.7274,3.3441,-0.3833,-0.0392
amplify_prior,3mxw,250,250,75,175,175,0.1765,13.0150,16.2560,3.2410,0.2125,7.0454,7.5195,0.4741,0.0353
amplify_prior,3rkd,250,250,112,138,138,0.2887,6.1840,11.1540,4.9700,0.2650,2.8843,4.2128,1.3285,0.1750
amplify_prior,3s35,249,250,123,126,127,0.3271,0.9230,1.5770,0.6540,0.0323,0.4628,1.6698,1.2069,0.2001
amplify_prior,3w9e,250,250,70,180,180,0.1628,30.7465,27.9060,-2.8405,-0.0152,11.6816,12.1086,0.4270,0.0753
amplify_prior,4dtg,250,250,91,159,159,0.2225,-3.2670,3.9440,7.2110,0.4286,-2.7165,-0.5749,2.1416,0.3234
amplify_prior,4g6j,249,250,119,130,131,0.3132,9.6735,8.5380,-1.1355,-0.1778,3.7482,3.3494,-0.3988,-0.0599
amplify_prior,4g6m,250,250,82,168,168,0.1962,6.6260,7.8080,1.1820,0.1608,0.0161,-0.0369,-0.0530,-0.0164
amplify_prior,4lvn,250,250,103,147,147,0.2594,17.3740,6.9430,-10.4310,-0.4245,9.7201,5.6493,-4.0708,-0.4359
amplify_prior,4ot1,250,250,77,173,173,0.1820,26.0580,50.5960,24.5380,0.1612,8.7710,14.8382,6.0672,0.2057
amplify_prior,5b8c,250,250,104,146,146,0.2626,22.2820,27.3340,5.0520,0.2616,9.7737,10.5834,0.8097,0.1998
amplify_prior,5d93,250,250,68,182,182,0.1574,4.9330,4.6630,-0.2700,-0.1140,1.9061,1.3148,-0.5913,-0.1694
amplify_prior,5en2,250,250,82,168,168,0.1962,28.9245,24.6960,-4.2285,-0.1713,10.3439,10.3606,0.0167,0.0405
amplify_prior,5hi4,250,250,152,98,98,0.4368,15.9610,14.9160,-1.0450,-0.0286,6.5035,6.8244,0.3209,0.0010
amplify_prior,5j13,250,250,106,144,144,0.2690,-9.1985,-4.6325,4.5660,0.3045,-0.2691,0.9339,1.2029,0.2158
amplify_prior,5mes,250,250,112,138,138,0.2887,7.4050,8.9950,1.5900,0.0713,2.7104,2.9830,0.2727,0.0518
amplify_prior,5nuz,250,250,65,185,185,0.1494,7.2530,7.4740,0.2210,0.0037,1.1697,0.9834,-0.1863,-0.0519
esm_if,1a2y,250,250,128,122,122,0.3441,2.3920,2.7260,0.3340,0.0830,0.2934,-0.0083,-0.3017,-0.1564
esm_if,1fe8,250,250,109,141,141,0.2788,8.5240,7.6760,-0.8480,-0.0524,2.7359,2.7885,0.0526,0.0485
esm_if,1uj3,249,250,134,115,116,0.3671,12.5080,5.8105,-6.6975,-0.4888,4.0472,0.2477,-3.7995,-0.4504
esm_if,2b2x,250,250,106,144,144,0.2690,9.5555,10.4140,0.8585,0.0618,-1.3311,-1.6306,-0.2995,-0.0047
esm_if,2xqy,250,250,82,168,168,0.1962,13.7405,14.7060,0.9655,0.0913,7.2403,7.7981,0.5578,0.1013
esm_if,2xwt,250,250,80,170,170,0.1905,-0.2145,-3.2055,-2.9910,-0.0974,4.3946,4.3532,-0.0414,-0.0572
esm_if,3mxw,250,250,80,170,170,0.1905,11.8400,13.0440,1.2040,0.1115,6.3224,7.1738,0.8514,0.1219
esm_if,3rkd,250,250,108,142,142,0.2755,0.4270,2.5675,2.1405,0.1658,2.3342,2.0898,-0.2444,-0.0238
esm_if,3s35,250,250,109,141,141,0.2788,-0.6480,0.6860,1.3340,0.1193,0.5880,2.1924,1.6044,0.1855
esm_if,3w9e,250,250,69,181,181,0.1601,23.8110,15.1970,-8.6140,-0.4376,10.7991,10.3842,-0.4149,-0.1130
esm_if,4dtg,250,250,88,162,162,0.2136,-2.4795,3.2585,5.7380,0.3301,-2.5002,-0.6492,1.8510,0.2172
esm_if,4g6j,250,250,77,173,173,0.1820,7.0020,7.6630,0.6610,0.0536,3.0150,3.0915,0.0765,0.0641
esm_if,4g6m,250,250,65,185,185,0.1494,5.4350,8.3370,2.9020,0.2998,-0.4868,-0.4738,0.0130,-0.0102
esm_if,4lvn,250,250,105,145,145,0.2658,13.4020,9.0370,-4.3650,-0.1521,8.8311,7.2553,-1.5758,-0.0915
esm_if,4ot1,249,250,85,164,165,0.2053,-0.4420,16.3890,16.8310,0.3431,2.4585,6.1836,3.7252,0.3724
esm_if,5b8c,249,250,72,177,178,0.1686,19.5720,20.6755,1.1035,0.0888,8.1202,8.7464,0.6262,0.1600
esm_if,5en2,250,250,53,197,197,0.1186,23.6120,26.9030,3.2910,0.1457,10.2174,10.7171,0.4997,0.1219
esm_if,5j13,250,250,70,180,180,0.1628,-9.4000,-10.4005,-1.0005,-0.0949,-1.1821,-1.4324,-0.2503,-0.0721
esm_if,5mes,250,250,130,120,120,0.3514,5.6600,5.3850,-0.2750,-0.0570,2.1562,2.4060,0.2497,0.0507
esm_if,5nuz,250,250,119,131,131,0.3123,4.8920,6.8690,1.9770,0.1661,1.4016,1.5757,0.1741,0.0149
expanded14_D4,1a2y,250,250,116,134,134,0.3021,3.1290,3.8770,0.7480,0.1231,0.9882,0.8160,-0.1722,-0.0487
expanded14_D4,1fe8,250,250,132,118,118,0.3587,12.6865,13.8880,1.2015,0.1656,4.1921,4.3316,0.1395,0.0638
expanded14_D4,1uj3,250,250,134,116,116,0.3661,16.2835,16.6785,0.3950,-0.0298,5.7816,5.3605,-0.4211,-0.0935
expanded14_D4,2b2x,250,250,133,117,117,0.3624,8.6970,8.8950,0.1980,0.0516,-3.0020,-3.0755,-0.0735,-0.0328
expanded14_D4,2xqy,250,250,108,142,142,0.2755,16.3360,18.6395,2.3035,0.2400,7.0319,7.5208,0.4889,0.1031
expanded14_D4,2xwt,250,250,94,156,156,0.2315,1.7220,-1.9565,-3.6785,-0.0801,6.3994,6.2955,-0.1040,-0.0294
expanded14_D4,3mxw,250,250,79,171,171,0.1876,12.6550,14.7310,2.0760,0.1974,7.0602,7.8285,0.7683,0.0585
expanded14_D4,3rkd,250,250,97,153,153,0.2407,6.2750,14.6210,8.3460,0.3508,2.8718,4.5195,1.6477,0.2688
expanded14_D4,3s35,250,250,102,148,148,0.2563,1.4510,1.8520,0.4010,0.0036,0.5398,2.0251,1.4853,0.2199
expanded14_D4,3w9e,250,250,72,178,178,0.1682,31.4295,22.8260,-8.6035,-0.2004,12.4719,11.8393,-0.6326,-0.0668
expanded14_D4,4dtg,250,250,102,148,148,0.2563,-2.1485,4.2910,6.4395,0.3303,-2.3895,-0.3122,2.0773,0.2400
expanded14_D4,4g6j,249,250,114,135,136,0.2961,9.3400,8.9700,-0.3700,-0.0407,3.7936,3.2487,-0.5449,-0.0895
expanded14_D4,4g6m,250,250,94,156,156,0.2315,5.5610,8.0570,2.4960,0.2259,0.1677,0.4078,0.2401,-0.0132
expanded14_D4,4lvn,249,250,110,139,140,0.2828,13.1940,10.1465,-3.0475,-0.1285,8.6925,6.1228,-2.5697,-0.2594
expanded14_D4,4ot1,250,250,86,164,164,0.2077,14.7310,50.2480,35.5170,0.4627,6.8223,18.2412,11.4189,0.4578
expanded14_D4,5b8c,250,250,113,137,137,0.2920,22.3320,23.6250,1.2930,0.1575,9.0630,9.4307,0.3677,0.0446
expanded14_D4,5en2,250,250,88,162,162,0.2136,27.5490,30.3425,2.7935,0.0391,9.7261,11.0413,1.3153,0.1509
expanded14_D4,5j13,250,250,90,160,160,0.2195,-9.4035,-3.5790,5.8245,0.3864,-0.3774,1.0770,1.4544,0.2197
expanded14_D4,5mes,250,250,99,151,151,0.2469,6.9240,7.9160,0.9920,0.0739,2.6280,2.8776,0.2496,0.0188
expanded14_D4,5nuz,250,250,77,173,173,0.1820,8.5370,9.8910,1.3540,0.0774,2.2403,1.3932,-0.8471,-0.1033
expanded14_D5,1a2y,250,250,108,142,142,0.2755,3.1905,3.5525,0.3620,0.1617,0.8246,0.6954,-0.1292,0.0283
expanded14_D5,1fe8,250,250,123,127,127,0.3263,12.1170,13.4290,1.3120,0.1535,4.0349,4.3977,0.3628,0.0736
expanded14_D5,1uj3,250,250,122,128,128,0.3228,16.2110,15.7900,-0.4210,-0.0305,5.7991,6.0228,0.2237,0.0156
expanded14_D5,2b2x,249,250,133,116,117,0.3634,9.8340,11.2430,1.4090,0.1209,-3.4787,-3.2734,0.2053,0.0123
expanded14_D5,2xqy,250,250,108,142,142,0.2755,16.2570,19.1875,2.9305,0.3012,6.9207,7.9810,1.0603,0.1605
expanded14_D5,2xwt,249,250,98,151,152,0.2444,1.0710,-1.1675,-2.2385,-0.0085,6.9012,6.1298,-0.7714,-0.0399
expanded14_D5,3mxw,250,250,75,175,175,0.1765,13.4560,15.0000,1.5440,0.1310,6.4759,7.4630,0.9871,0.1233
expanded14_D5,3rkd,250,250,102,148,148,0.2563,6.9560,16.7600,9.8040,0.3863,3.4371,4.9401,1.5030,0.2393
expanded14_D5,3s35,250,250,110,140,140,0.2821,1.5165,3.5025,1.9860,0.1478,0.7387,2.0644,1.3257,0.1837
expanded14_D5,3w9e,250,250,72,178,178,0.1682,31.7580,27.4725,-4.2855,-0.0737,12.7093,12.6890,-0.0203,0.0177
expanded14_D5,4dtg,250,250,100,150,150,0.2500,-1.0980,3.9675,5.0655,0.2512,-1.8380,-0.9849,0.8531,0.1475
expanded14_D5,4g6j,250,250,117,133,133,0.3055,8.6490,8.2290,-0.4200,-0.0526,3.8389,3.5651,-0.2738,-0.0288
expanded14_D5,4g6m,250,250,102,148,148,0.2563,6.4775,8.6055,2.1280,0.2641,0.3506,0.6158,0.2652,0.0437
expanded14_D5,4lvn,250,250,109,141,141,0.2788,16.8860,8.4840,-8.4020,-0.3312,9.6416,5.7496,-3.8920,-0.3646
expanded14_D5,4ot1,250,250,80,170,170,0.1905,17.8325,43.4910,25.6585,0.2734,7.6048,13.7800,6.1752,0.2804
expanded14_D5,5b8c,250,250,113,137,137,0.2920,23.1120,25.9330,2.8210,0.1715,9.8850,10.2454,0.3604,0.1003
expanded14_D5,5en2,250,250,71,179,179,0.1655,29.9650,26.8750,-3.0900,-0.1641,10.3292,10.4311,0.1019,0.0478
expanded14_D5,5j13,250,250,102,148,148,0.2563,-8.8215,-3.5535,5.2680,0.4053,-0.8295,1.0433,1.8728,0.2976
expanded14_D5,5mes,250,250,102,148,148,0.2563,7.7445,9.5040,1.7595,0.1433,2.9808,2.6588,-0.3220,-0.0362
expanded14_D5,5nuz,250,250,76,174,174,0.1792,8.8180,9.7595,0.9415,0.0822,1.5890,1.4732,-0.1159,-0.0467
gflownet,1a2y,249,250,117,132,133,0.3063,3.4035,3.5910,0.1875,0.1130,0.4290,0.9430,0.5139,0.1259
gflownet,1fe8,250,250,110,140,140,0.2821,12.7805,13.9965,1.2160,0.1585,4.2534,4.5230,0.2695,0.1093
gflownet,1ic7,250,250,49,201,201,0.1086,2.6010,2.1910,-0.4100,0.0206,-0.2846,-1.4982,-1.2136,-0.3525
gflownet,1iqd,250,250,125,125,125,0.3333,16.8550,24.4040,7.5490,0.3795,5.0653,6.8019,1.7366,0.3229
gflownet,1uj3,250,250,131,119,119,0.3550,15.5230,16.0650,0.5420,0.1011,5.3356,5.9746,0.6390,0.0454
gflownet,2adf,250,250,119,131,131,0.3123,15.9340,20.0600,4.1260,0.2985,3.1419,4.4561,1.3142,0.2463
gflownet,2b2x,250,250,136,114,114,0.3736,8.8930,10.1185,1.2255,0.0656,-2.2277,-3.2378,-1.0101,-0.1702
gflownet,2cmr,250,250,98,152,152,0.2438,11.7795,12.3285,0.5490,0.0799,0.3100,0.3307,0.0207,-0.0178
gflownet,2dd8,250,250,134,116,116,0.3661,11.2510,13.4350,2.1840,0.1428,1.0194,1.4953,0.4759,0.0877
gflownet,2xqy,250,250,103,147,147,0.2594,14.8610,18.6840,3.8230,0.3690,6.9366,8.1019,1.1653,0.2311
gflownet,2xwt,250,250,85,165,165,0.2048,2.2740,-1.7500,-4.0240,-0.1869,7.0276,6.5393,-0.4883,-0.0369
gflownet,3ffd,250,250,134,116,116,0.3661,-0.6660,-0.3040,0.3620,0.0862,3.6751,4.4243,0.7492,0.0858
gflownet,3mxw,250,250,72,178,178,0.1682,13.8365,14.2005,0.3640,0.0619,7.1627,7.0822,-0.0805,0.0236
gflownet,3rkd,250,250,112,138,138,0.2887,6.0160,12.9815,6.9655,0.3543,3.3552,4.7319,1.3766,0.1589
gflownet,3s35,250,250,103,147,147,0.2594,1.4350,3.8200,2.3850,0.1470,0.7094,1.7914,1.0820,0.1739
gflownet,3w9e,249,250,70,179,180,0.1632,32.6110,23.4900,-9.1210,-0.2664,13.2454,11.8441,-1.4013,-0.1271
gflownet,4dtg,250,250,84,166,166,0.2019,-1.2020,7.4840,8.6860,0.3501,-2.4667,-0.3607,2.1061,0.2685
gflownet,4g6j,249,250,120,129,130,0.3166,8.9710,7.1080,-1.8630,-0.1043,3.0670,3.3815,0.3144,0.0234
gflownet,4g6m,250,250,89,161,161,0.2165,4.9950,8.0620,3.0670,0.3533,0.3406,0.1015,-0.2391,0.0047
gflownet,4lvn,250,250,116,134,134,0.3021,16.4045,10.2555,-6.1490,-0.2429,9.6267,6.7704,-2.8563,-0.2846
gflownet,4ot1,250,250,70,180,180,0.1628,17.4140,51.7675,34.3535,0.3080,8.1006,16.9711,8.8705,0.3534
gflownet,5b8c,250,250,117,133,133,0.3055,20.8770,23.8190,2.9420,0.2166,9.8485,10.2245,0.3760,0.0774
gflownet,5d93,249,250,88,161,162,0.2141,4.5530,4.6815,0.1285,-0.0014,1.7056,1.3861,-0.3195,-0.1074
gflownet,5en2,250,250,82,168,168,0.1962,29.1775,28.5585,-0.6190,-0.0651,10.0978,10.6616,0.5637,0.1117
gflownet,5hi4,250,250,148,102,102,0.4205,14.8985,14.7235,-0.1750,-0.0450,6.4269,6.7294,0.3025,0.0590
gflownet,5j13,250,250,93,157,157,0.2285,-8.3890,-0.9070,7.4820,0.3806,-0.5567,1.3245,1.8812,0.3632
gflownet,5mes,250,250,113,137,137,0.2920,7.3780,9.1250,1.7470,0.1562,2.8642,3.0321,0.1679,-0.0392
gflownet,5nuz,250,250,73,177,177,0.1710,9.7950,9.7710,-0.0240,0.0024,2.0089,2.0720,0.0631,0.0239
proteinmpnn_vanilla,1a2y,249,250,111,138,139,0.2861,3.0935,2.9850,-0.1085,-0.0499,0.5343,0.3304,-0.2039,-0.1227
proteinmpnn_vanilla,1fe8,250,250,117,133,133,0.3055,5.5770,7.4590,1.8820,0.1658,1.4132,2.2204,0.8072,0.2251
proteinmpnn_vanilla,1uj3,250,250,79,171,171,0.1876,8.6410,4.9830,-3.6580,-0.2123,2.1825,0.5772,-1.6053,-0.1828
proteinmpnn_vanilla,2b2x,250,250,112,138,138,0.2887,10.1515,10.6980,0.5465,0.0358,-1.6284,-0.7019,0.9265,0.0650
proteinmpnn_vanilla,2xqy,250,250,86,164,164,0.2077,13.5745,13.3925,-0.1820,-0.0260,7.2440,7.8112,0.5672,0.0785
proteinmpnn_vanilla,2xwt,250,250,81,169,169,0.1933,0.4370,-3.0040,-3.4410,-0.0651,5.7894,4.8543,-0.9351,-0.0796
proteinmpnn_vanilla,3mxw,250,250,61,189,189,0.1390,11.6260,11.5600,-0.0660,0.0214,6.7309,6.5242,-0.2067,-0.0222
proteinmpnn_vanilla,3rkd,250,250,100,150,150,0.2500,1.2175,1.1015,-0.1160,0.0611,2.3543,2.3251,-0.0291,0.0164
proteinmpnn_vanilla,3s35,250,250,120,130,130,0.3158,-7.2140,-2.7375,4.4765,0.2405,-0.8935,1.3133,2.2068,0.3701
proteinmpnn_vanilla,3w9e,250,250,78,172,172,0.1848,22.0075,14.8160,-7.1915,-0.3601,10.6436,9.4077,-1.2359,-0.1632
proteinmpnn_vanilla,4dtg,250,250,93,157,157,0.2285,-3.3060,-0.1210,3.1850,0.2183,-2.5525,-1.5408,1.0117,0.1686
proteinmpnn_vanilla,4g6j,250,250,107,143,143,0.2723,7.7990,6.8870,-0.9120,-0.1072,3.2818,3.0662,-0.2156,-0.0452
proteinmpnn_vanilla,4g6m,250,250,63,187,187,0.1442,5.4620,7.4930,2.0310,0.2392,0.4515,-0.0160,-0.4675,-0.0659
proteinmpnn_vanilla,4lvn,250,250,114,136,136,0.2953,12.9935,10.6500,-2.3435,-0.0631,7.8055,6.8677,-0.9378,-0.0832
proteinmpnn_vanilla,4ot1,250,250,74,176,176,0.1737,10.9285,32.4615,21.5330,0.2583,5.7842,11.1471,5.3629,0.2435
proteinmpnn_vanilla,5b8c,249,250,81,168,169,0.1938,19.2690,18.5930,-0.6760,-0.0349,8.8618,7.4915,-1.3703,-0.1658
proteinmpnn_vanilla,5en2,250,250,56,194,194,0.1261,20.2300,25.8690,5.6390,0.3076,8.7812,9.7103,0.9291,0.1801
proteinmpnn_vanilla,5j13,250,250,59,191,191,0.1338,-8.8590,-10.3920,-1.5330,-0.1331,-0.7673,-1.3552,-0.5879,-0.0510
proteinmpnn_vanilla,5mes,250,250,102,148,148,0.2563,3.8395,4.6125,0.7730,0.1526,2.2374,2.8948,0.6574,0.1096
proteinmpnn_vanilla,5nuz,250,250,98,152,152,0.2438,3.9845,2.6335,-1.3510,-0.1079,0.7121,0.4297,-0.2824,-0.0500


==> tables/selection_ranker_provenance.json <==
{
  "generator": "paper/scripts/make_selection_ranker_tables.py",
  "git_commit": "c125c196b0f39752e74ed54c3960226b498c33ee",
  "results_csv": "/scratch/jdv/outputs/postfilter/selection_results.csv",
  "n_units": 136,
  "n_designs": 54475,
  "min_per_side": 5,
  "mean_jaccard": 0.2520818562012959,
  "median_delta": {
    "rosetta_ddg": 1.14275,
    "foldx_ddg": 0.24485
  },
  "median_cliffs_delta": {
    "rosetta_ddg": 0.10628733846479768,
    "foldx_ddg": 0.044142730350751266
  },
  "wilcoxon_p": {
    "rosetta_ddg": 4.6446169772015e-05,
    "foldx_ddg": 0.0018950307638784364
  },
  "caveats": [
    "PAIRED WITHIN (arm, target). ddG scale is set by the interface, so a pooled mean across targets measures which targets each ranker oversampled -- the defect that reversed tab:pareto-pooled.",
    "The contrast uses only the DISJOINT selections; the ~25% of designs both rules pick carry no signal about either and dilute the effect.",
    "Positive Delta and positive Cliff's delta both mean B4's selection binds tighter (lower ddG is better for both oracles).",
    "Rosetta and FoldX are independent PREDICTORS scored on the same relaxed complex; their agreement is the evidence, not either alone. No wet-lab affinity claim follows.",
    "Wilcoxon p is a normal approximation with tie correction over per-unit deltas, and treats units as exchangeable; the six arms are not independent samples of the same population, so read the per-arm rows too.",
    "Arm `amplify_prior` is labelled 'Uniform random': its policy samples from a freshly initialised 20-way head, so it is a random floor, not the AMPLIFY prior. See .claude/CLAUDE.md."
  ]
}

